Amplitude response and square wave describing functions

An analog of the describing function method is developed using square waves rather than sinusoids. Static nonlinearities map square waves to square waves, and their behavior is characterized by their response to square waves of varying amplitude - their amplitude response. The output of an LTI system to a square wave input is approximated by a square wave, to give an analog of the describing function. The classical describing function method for predicting oscillations in feedback interconnections is generalized to this square wave setting, and gives accurate predictions when oscillations are approximately square.

==> example1adf.csv <==
x,y
-1.5611880790725054e-7,-1.9119039839031488e-23
-2.491593289889955e-6,-3.0513217472407568e-22
3.1308608070696e-5,6.619649002760041e-5
2.4116089857861295e-5,0.0001955280909897645
-1.6976277882333627e-5,0.000395000224580092
-0.00010507238144450483,0.0006795843519394011
-0.00025894984216891345,0.0010613743647261596
-0.0004904978260882779,0.0015482957916709663
-0.0008416490312185293,0.0021426456821445976
-0.0013247959984861541,0.002846098556547811
-0.001956073383388902,0.0036595559041242907
-0.002747837526818005,0.004584489946815709
-0.003778387465262679,0.005580327157239633
-0.005009081400308256,0.0066680609024415425
-0.006491646204101482,0.007811853861187974
-0.008247075681121806,0.008987794091700682
-0.010230099625265082,0.01023009962526508
-0.012576187790909391,0.011398392201343886
-0.015162588628373297,0.012600102698127431
-0.018062128797856673,0.013742537390552634
-0.021280550478292345,0.014792950031356986
-0.024819890223610152,0.01571702214639505
-0.02867827977723548,0.016479296808103342
-0.032849797713820884,0.017043632513266946
-0.03721522114683369,0.017601488729458107
-0.04197888369830311,0.01769076851159197
-0.046905254204381325,0.017763497766179037
-0.05208985217596085,0.01756338816554878
-0.057612816481154266,0.016707407174746523
-0.06324158469006436,0.015841192306695222
-0.06905815431363507,0.014619723420295399
-0.0750352865722565,0.013019857311447528
-0.08114353180430464,0.011020612530997504
-0.08729446635989943,0.009138916399034337
-0.09358753307095156,0.006326314649443664
-0.09991608206132778,0.0030663491216440875
-0.10624491435144212,-0.0006519188112071681
-0.11253822754241552,-0.0048366560428574215
-0.11881725434016092,-0.008764487221460279
-0.12504631603874042,-0.013091182934480245
-0.13108813264698618,-0.018623779636826758
-0.1371033486488418,-0.023789687730593298
-0.14280050915522327,-0.03023109969961245
-0.14848016158275515,-0.03622559172793778
-0.15396634614689192,-0.04260822632618499
-0.15923269678874105,-0.049371659557989986
-0.16425359196607936,-0.056506948029071545
-0.169003922085277,-0.06400350756774899
-0.1734597852663335,-0.07184939558364012
-0.17759792724731238,-0.08003116469801115
-0.1813961110279192,-0.08853403867789265
-0.18483132945653452,-0.09734102356463943
-0.18788873441510837,-0.10643765333801879
-0.19124946194093248,-0.1146305160664738
-0.19354758558232665,-0.12423298198026485
-0.19622824517096876,-0.1328643144018163
-0.1977088994200446,-0.14290384480518362
-0.19872762334094635,-0.15313586314723285
-0.2002717390811009,-0.16231254635783546
-0.20145238700551932,-0.17162948590898805
-0.20115081356988948,-0.18231247042496768
-0.20152629923072252,-0.19186898700938174
-0.2015176324137805,-0.20151763241378054
-0.20111984890235599,-0.2112427833329421
-0.200328714709096,-0.2210286759387052
-0.19914071106592166,-0.23085942678939397
-0.197553020532824,-0.2407190520098
-0.19556351432912036,-0.2505914849885497
-0.19317074095654574,-0.26046059283247835
-0.1903739161530668,-0.27031019180828664
-0.18888741240580917,-0.2789691546458643
-0.1853450095554867,-0.28875648420720007
-0.1832279880713461,-0.2973602118331802
-0.17894181427373418,-0.3070289681071649
-0.17619586712917543,-0.31552799974817713
-0.1711783371591212,-0.3250337676002485
-0.1678148432169639,-0.33339083376270456
-0.16207479933992558,-0.3426783718396145
-0.15810539891649572,-0.35085321124755453
-0.15386234082517758,-0.3589336695329307
-0.14934908375138878,-0.3669122868038648
-0.14456926315633503,-0.37478172179402086
-0.13717907939606344,-0.38338984321460345
-0.13183109462964096,-0.39098732925137386
-0.12622903053931464,-0.3984520753728118
-0.12286289759394234,-0.4050246936372591
-0.11681057065566189,-0.41224191731864046
-0.11051690516101188,-0.41930814496242513
-0.10398664459983482,-0.42621674501798285
-0.0972246830992725,-0.4329611750456667
-0.0902360656348492,-0.43953498008492664
-0.08576003557180539,-0.4454109660305094
-0.07837316708337831,-0.45167569129241225
-0.07358066784317364,-0.4573029508338891
-0.06581308601971286,-0.4632418723962972
-0.057843587687119564,-0.46898341908336855
-0.052588620091493184,-0.47420748808250107
-0.044266642528354175,-0.479597221615704
-0.038733077141734844,-0.484547392522496
-0.033080434569064995,-0.4893712114850433
-0.02428031836725553,-0.49423723444905177
-0.018370985350709954,-0.4987753875688438
-0.012352460040309753,-0.5031834367525944
-0.006227790797038904,-0.5074605734712428
0.003139230712814845,-0.5116086427922637
0.00949179894198101,-0.5155826649825983
0.01594089420424862,-0.5194293377098119
0.02248334086188443,-0.523137330297653
0.029116240844904592,-0.526709426224168
0.03583664686457771,-0.5301448883649211
0.04264198831226937,-0.533447527886222
0.049528253014361034,-0.5366029854636525
0.05649361689046587,-0.5396241659147804
0.06353480967932457,-0.5425058021328996
0.0706489285914357,-0.5452471724104346
0.07783277168816015,-0.5478454373012858
0.08508434107711671,-0.5503062364834918
0.0923998296030273,-0.5526224951096583
0.09636916095712786,-0.5553891595100794
0.10379255945379025,-0.5574688440508629
0.11127255889693494,-0.5594049297324601
0.11880453820654488,-0.561188600957948
0.12293316327178415,-0.563600862829002
0.13055765946039968,-0.5651557615472403
0.13822826642597702,-0.5665650816244531
0.14245344003930838,-0.5687060114047924
0.1502026549382832,-0.5698783956974325
0.15799038383358086,-0.5709038892861011
0.16230167197532216,-0.5727867954378904
0.17015591678502792,-0.5735750546397045
0.17451434699711085,-0.575296703170836
0.18242671738654564,-0.5758445884877439
0.18682588510898504,-0.5774009996965999
0.19479102917549448,-0.5777151776932073
0.19922765253319905,-0.5791121037135516
0.2036755446011244,-0.5804386933439213
0.2117071041083277,-0.5804289246134594
0.21618673289404125,-0.5815998684526252
0.2242527583744191,-0.5813534154195515
0.22876005442070593,-0.5823707087763803
0.23327509743444821,-0.5833216180637225
0.24138052416543182,-0.5827441351329117
0.24592136865677136,-0.5835531976468742
0.25046448025981904,-0.5842894011957221
0.25860296821459605,-0.5833989482937139
0.26316296839452863,-0.5839874740231009
0.2677269757692183,-0.5845137278966339
0.2722945394936435,-0.5849784394686254
0.27686521534757885,-0.5853823148369048
0.2850348258838488,-0.5840037311633565
0.2896144468874259,-0.5842644259585879
0.29419542155608863,-0.5844659209015662
0.2987773241758552,-0.5846088375255195
0.3033597329184952,-0.5846937765839646
0.3079422293648779,-0.5847213185664056
0.3125243980587459,-0.5846920242416006
0.320694977165097,-0.5826643182983733
0.32527561659808757,-0.5824970037282722
0.32985420986273056,-0.5822741115475776
0.334430345969019,-0.5819961336566902
0.33900361478025454,-0.5816635449518754
0.3435736066460488,-0.5812768038305894
0.3481399120662759,-0.5808363527232869
0.35270212135042345,-0.5803426185906291
0.35725982430819353,-0.5797960134474809
0.36181260993345843,-0.5791969348504225
0.3663600661198693,-0.5785457664125859
0.37090177936775376,-0.5778428782802733
0.3754373345231846,-0.577088627637638
0.3799663145062489,-0.576283359171545
0.3844883000721237,-0.5754274055653981
0.3890028695592424,-0.5745210879516488
0.389974811877425,-0.5759565564321286
0.39448109991447566,-0.5749807398841243
0.3989792348317847,-0.5739556835269994
0.40346878731471997,-0.5728816609519635
0.40794932461517935,-0.5717589363804629
0.4124204103771198,-0.5705877651170503
0.416881604441958,-0.5693683939561608
0.4213324626907855,-0.568101061623491
0.422279343892103,-0.5693777831280824
0.426719961504952,-0.568047205507067
0.43114945974940144,-0.5666695204681447
0.4355673815778382,-0.5652449319633266
0.4399732652559892,-0.5637736378075615
0.4408996970027797,-0.56496075038306
0.44529424956354174,-0.5634295264093915
0.44967594150897466,-0.5618523123862111
0.4540442957383391,-0.5602292784372995
0.45839882987819736,-0.5585605903319865
0.45930834341018983,-0.5596688357772892
0.46365035675939176,-0.5579430418440924
0.46797768127378053,-0.5561721955177523
0.46886924879039454,-0.557231786782485
0.4731835438992768,-0.5554054648907403
0.47748225468314975,-0.5535346289979319
0.4817648688212028,-0.5516194090704292
0.4826423973749168,-0.5526241767767722
0.4869110233402477,-0.5506553147115937
0.49116261558720514,-0.5486425386635243
0.4920252732886635,-0.5496061517242616
0.4962622729704601,-0.5475410415939372
0.5004812715341489,-0.5454324404465267
0.5013303372097125,-0.5463577657081544
0.5055340958334428,-0.5441980190862676
0.5097188544216174,-0.5419951635884077
0.5105555588567786,-0.5428848496443119
0.514724385807626,-0.5406319291743875
0.5188731812463326,-0.538336247044406
0.5196987077206854,-0.5391927392280477
0.5238308343637994,-0.5368479751503651
0.524642174292419,-0.5376794767903307
0.5287573494893538,-0.5352863216230175
0.5328509272981531,-0.532850927298153
0.533653028186232,-0.5336530281862318
0.5377288431589098,-0.5311700792028147
0.5385181369499057,-0.5319497458523007
0.5425758615527959,-0.529419834699483
0.5466103387335649,-0.5268481305466045
0.547392197387839,-0.5276017218001295
0.5514076970765798,-0.5249837697169922
0.5521833987455634,-0.5257222991000927
0.5561741809809096,-0.5230534983219063
0.5569335118097377,-0.5237676103033394
0.5609099209265803,-0.521058658382724
0.5616587525556235,-0.5217542873766616
0.5656150145233949,-0.5190005226600146
0.5663538361003128,-0.5196784551312662
0.5702895270749895,-0.5168802983856849
0.5710188128171814,-0.5175412844535264
0.574933492043175,-0.5146991307463952
0.5788208223171818,-0.5118160696818366
0.5795469115950713,-0.512458106295101
0.5834121524352006,-0.509531525658761
0.5841297570414318,-0.5101582561241901
0.5879724224743386,-0.5071884996297307
0.5886819693637846,-0.5078005589857809
0.589377570381521,-0.5084005885501643
0.5932034596238845,-0.5053859441828854
0.5938916868101467,-0.5059722865932313
0.5976941094691511,-0.5029152944260094
0.5983878183272275,-0.5034989990151599
0.6021537715115899,-0.5003894484687854
0.6028284190451663,-0.50095008019312
0.6065822698109267,-0.4978092037265355
0.6072506876050214,-0.49835776003356147
0.610979400222305,-0.49517531868091563
0.6116419462912884,-0.4957122868024763
0.6153449308574166,-0.4924885152842071
0.6160019520912823,-0.493014359238956
0.6166467045911788,-0.4935303839683014
0.6203246717566363,-0.4902600879935308
0.6209702221318912,-0.4907702846666384
0.6246270978326416,-0.4874637715760067
0.6252622393330001,-0.48795944086785054
0.6288916177310109,-0.4846123507554412
0.6295224229522487,-0.4850984376939756
0.6301417635018138,-0.4855756901667082
0.6337418943345693,-0.482181351728925
0.6343659200102463,-0.4826561405136044
0.6379458280423219,-0.4792281636901348
0.6385577843859701,-0.479687868420433
0.6391588165028717,-0.4801393668158146
0.6427169379835513,-0.47667136815379074
0.6433148841606418,-0.4771148352626711
0.6468429374757736,-0.4736071135301059
0.6474380598715638,-0.4740428517653678
0.6480227616997998,-0.47447096024287133
0.6515278675567935,-0.4709238559554124
0.6521101742678859,-0.47134474681118604
0.6526823630285096,-0.4717583244199194
0.6561639598515795,-0.4681722089957005
0.656734161856327,-0.4685790474514377
0.6601835869436462,-0.46495374068462225
0.6607520312013093,-0.4653540842999411
0.66131080764548,-0.4657476190727856
0.6647203489607139,-0.46207333391269856
0.6652928049758358,-0.46247127066886895
0.6658408047285198,-0.46285220691236134
0.6692399356132792,-0.4591501725094714
0.6697869148986573,-0.45952544245359134
0.670324758022501,-0.45989444428679727
0.6736977430443154,-0.4561544576095341
0.6742349084331143,-0.4565181672836484
0.6747631875711271,-0.4568758601602458
0.6781093222364974,-0.45309816329236186
0.6786372501856154,-0.45345091347032296
0.6791565318714126,-0.4537978863998353
0.6824750832626553,-0.4499827003549901
0.6829943248732865,-0.4503250567982049
0.6835051507663885,-0.4506618644274159
0.6867953581432962,-0.44680939161761085
0.6873064403529094,-0.447141887066854
0.687809328405693,-0.44746905163232714
0.6910704035082195,-0.4435794780277047
0.6915738302138013,-0.44390261407021725
0.692069275771106,-0.44422062722862293
0.6953004033570592,-0.44029412457130457
0.6957966564760284,-0.4406083733931481
0.6962851333137731,-0.44091769793921437
0.6994628320121103,-0.43694028330295986
0.6999750118483979,-0.43726023168695893
0.7004569731516211,-0.437561303164575
0.7009314398177462,-0.43785769289398807
0.7041089221359003,-0.4338591918222791
0.7045848014223766,-0.4341524200376087
0.7050533728319075,-0.4344411452712465
0.708198348199132,-0.43040619755499204
0.7086685601883976,-0.43069196799608284
0.7091316441545604,-0.4309734063947061
0.7095876778634578,-0.4312505600129015
0.7127081295414996,-0.42718081329476326
0.7131661162267428,-0.42745531994983144
0.713617223241111,-0.4277257030888659
0.7167033292476582,-0.42361977306187876
0.7171565919184203,-0.4238876817235103
0.7176031393467552,-0.42415162122613714
0.7180430431831142,-0.424411633919985
0.7211028163759183,-0.42027124357584383
0.7215451554327144,-0.4205290464595104
0.7219810070220937,-0.4207830683345095
0.722410439557178,-0.4210333490731965
0.7254429450524078,-0.41685867150068123
0.7258750748749756,-0.4171069847070884
0.7263009339701171,-0.41735169458793825
0.7292961276912231,-0.4131411532554133
0.7297248518614076,-0.4133840224979242
0.7301474484855631,-0.4136234205284858
0.7305639807375847,-0.4138593831346675
0.7335298907310819,-0.40961478938694107
0.7339495222929964,-0.4098491183434372
0.734363225665467,-0.4100801369044045
0.734771061244304,-0.41030787879582675
0.7377066441846285,-0.40602935168956306
0.7381177984523682,-0.4062556485544358
0.7385232145312337,-0.4064787871542626
0.7389229501867827,-0.406698799282863
0.7418271260478018,-0.40238644231007836
0.7422303857583611,-0.4026051809279602
0.7426280884661325,-0.4028209052821366
0.7430202894448833,-0.4030336453545452
0.7434070433646061,-0.40324343079962033
0.7462878596029652,-0.3988991715826658
0.7466783926469384,-0.39910791584362626
0.7470635944785253,-0.3993138105121981
0.7474435174380918,-0.3995168835648898
0.7502906710321924,-0.39513897402576764
0.7506745495970458,-0.3953411428492957
0.7510532597554549,-0.3955405897426458
0.7514268516378407,-0.3957373411068966
0.7542391525130243,-0.3913258478648536
0.7546168648390481,-0.3915218183282508
0.754989564291709,-0.39171518793631915
0.7553572989037989,-0.39190598161016366
0.7557201162023514,-0.39209422400848387
0.7585055315883728,-0.3876510900173758
0.7588726762360846,-0.3878387274398498
0.7592350027220226,-0.38802390243379076
0.759592556607448,-0.3882066382842925
0.7599453829804168,-0.38838695803460704
0.7627026576850346,-0.3839122554031475
0.763060001844571,-0.38409212733732845
0.7634127118366653,-0.3842696666276453
0.7637608309055427,-0.38444489504141166
0.7641044018523414,-0.3846178341229101
0.7668322340539615,-0.38011161291673157
0.7671804979030304,-0.3802842440706025
0.7675243015787728,-0.380454664358
0.7678636861513698,-0.38062289413703115
0.7705515402845887,-0.3760832549511804
0.7708957350926553,-0.3762512461847157
0.771235594961966,-0.37641712166376606
0.7715711593153382,-0.37658090062943417
0.7719024671813853,-0.3767426021304239
0.772229557199389,-0.3769022450254176
0.774894419381442,-0.3723330699293268
0.7752265106670952,-0.3724926382070062
0.775554462371949,-0.3726502174358697
0.775878311605888,-0.3728058254470398
0.776198095113454,-0.37295947989609346
0.7788293423118284,-0.368358845344098
0.7791542621614651,-0.36851252098796405
0.7794751902127898,-0.3686643086518361
0.7797921617709637,-0.3688142250338117
0.7801052117980872,-0.368962286669733
0.7827013669103616,-0.36433019387432125
0.7830196766956867,-0.3644783600468902
0.7833341348409704,-0.3646247333661151
0.7836447749525545,-0.3647693294750057
0.7839516303144283,-0.3649121638665236
0.7842547338920529,-0.36505325188536264
0.7868234021276334,-0.36039162103876365
0.7871319111115588,-0.36053292854502395
0.7874367334861577,-0.3606725474600353
0.7877379009543238,-0.36081049230479084
0.7880354449194112,-0.3609467774630845
0.790565915707339,-0.3562536567023221
0.7908689653381491,-0.3563902203170611
0.7911684531980633,-0.35652517888675467
0.7914644094991675,-0.35665854602591107
0.7917568641716912,-0.35679033522202513
0.7920458468672641,-0.35692055983704596
0.7945455840589,-0.35219783480992145
0.7948401920166543,-0.3523284255361436
0.7951313856791694,-0.35245750280937477
0.7954191935864451,-0.3525850792805268
0.7957036440161351,-0.35271116748422154
0.795984764986528,-0.35283577984011216
0.7984520569196613,-0.3480834005187314
0.798738909973078,-0.34820845347014795
0.799022487521054,-0.34833207847224396
0.7993028165434606,-0.3484542872868343
0.7995799237757606,-0.34857509156918465
0.7998538357117483,-0.3486945028692057
0.8022869208382616,-0.34391241093160707
0.8025666598561502,-0.34403232528839744
0.802843254099967,-0.3441508915902655
0.8031167290924645,-0.34426812077792446
0.8033871101285064,-0.3443840236944
0.8036544222775844,-0.34449861108610863
0.803918690386305,-0.34461189360392336
0.8063247127026161,-0.3398018856364798
0.8065949144387443,-0.33991575422811815
0.8068621188113377,-0.3400283596688633
0.8071263497682581,-0.34013971205083865
0.8073876310470197,-0.34024982137752313
0.8076459861770773,-0.3403586975647147
0.8100140869642145,-0.3355188205338373
0.8102784479574971,-0.3356283224426174
0.8105399266125228,-0.3357366304478001
0.8107985456164816,-0.3358437539467273
0.8110543274600798,-0.3359497022553544
0.8113072944396517,-0.3360544846091256
0.8115574686592373,-0.3361581101638341
0.8138945984836371,-0.3312901119027211
0.8141508604968554,-0.3313944215654141
0.8144043703238203,-0.33149761096991454
0.8146538979610636,-0.3315991794519012
0.8149032185274774,-0.331700663647153
0.8151485990060139,-0.33180054405715276
0.815391311505798,-0.33189933848503506
0.8176954093025557,-0.3270030980677921
0.8179442797978337,-0.3271026234192222
0.8181772004242557,-0.3271957702873315
0.8184341497821501,-0.3272985264421565
0.8186751892170895,-0.3273949200883541
0.8189136579658027,-0.327490285696054
0.8191495755858172,-0.32758463108647184
0.8214185241243308,-0.3226600229871983
0.8216606591785278,-0.32275513564884234
0.8218833298364654,-0.32284260253386937
0.8221373995928559,-0.322942403245723
0.8223720425614145,-0.32303457295386245
0.8226042255182072,-0.32312577634893547
0.8228339668823507,-0.32321602066612404
0.8230972381070779,-0.3233194357912125
0.8252680565658261,-0.31834101800128256
0.8255352018591566,-0.3184440673122992
0.825766409772873,-0.31853325404627825
0.8259952440172079,-0.31862152515493875
0.8262217220944158,-0.31870888738964503
0.8264645908785807,-0.31880257221771596
0.8266676790489952,-0.31888091196975105
0.8288683874355428,-0.31390090509929236
0.8290965255109227,-0.3139873033133332
0.8293223718103283,-0.3140728336084577
0.8295459429734023,-0.31415750228626815
0.8297672555067749,-0.3142413155979935
0.829986325785381,-0.31432427974498867
0.8302031700537623,-0.31440640087922694
0.8304178044273525,-0.31448768510378744
0.8325851816442187,-0.3094805897300803
0.8327735422045535,-0.3095506053135658
0.8330249937542175,-0.3096440724753581
0.8332416416384787,-0.309724602751975
0.8334561380583476,-0.30980433330685336
0.8336684983490424,-0.30988326984025377
0.8338968536364505,-0.309968151880642
0.8340868712846018,-0.31003878342094027
0.8342929140042016,-0.310115371647319
0.8364329727552415,-0.30508266375708065
0.836645421284169,-0.3051601527672316
0.8368558038109434,-0.3052368882185671
0.8370577447516436,-0.3053105446645911
0.8372704286933486,-0.30538811953979
0.8374746996883092,-0.30546262585565853
0.8376769619619008,-0.3055363995054485
0.8378772295602186,-0.3056094456123682
0.8399788772004149,-0.30054924804565847
0.8401855731806971,-0.3006232050499762
0.8403902973851222,-0.30069645654161103
0.8405930634038942,-0.3007690073832159
0.8407938847240882,-0.3008408624005432
0.8409927747306243,-0.3009120263827941
0.8411897467072212,-0.3009825040829591
0.8413848138373484,-0.30105230021815904
0.8415779892051591,-0.3011214194699787
0.8436469638305618,-0.29603514855179025
0.8438465900557769,-0.2961051972590932
0.8440443453481901,-0.2961745894573423
0.8440443453481901,-0.2961745894573423
0.85145785760474,-0.2870901765895204
0.8584932280935278,-0.2777770687666295
0.8651736721449947,-0.2682555835649137
0.8698801795901606,-0.26387526761443464
0.8759903600540209,-0.25403249694211294
0.8802297317525325,-0.24941698782809416
0.8858278548335994,-0.23929979710661328
0.8896820415786401,-0.23449319311794686
0.8933638563686213,-0.22961058621198083
0.8968898636340201,-0.2246592155680802
0.9002735759995549,-0.21964512066774444
0.9048926533114436,-0.2090408961873033
0.9066553722079914,-0.20944810508275868
0.909668669101675,-0.2042729306373
0.9125706277295259,-0.19905078465031673
0.9153645611524244,-0.19378416416996908
0.9180523963596929,-0.18847518410966363
0.9206348230020287,-0.18312565213548596
0.9219412608507729,-0.18338551878081402
0.9243933232110999,-0.17798395263463976
0.926743775284013,-0.17254616006095524
0.9278826751604966,-0.17275820658948027
0.9301216469809537,-0.16727674130332257
0.9322557465162498,-0.16176171707867382
0.9332817108526449,-0.16193973877855278
0.9353114286802156,-0.15638635307212165
0.9362515711820502,-0.1565435471924132
0.938180348576192,-0.15095449631299868
0.9390514880033215,-0.15109466383371076
0.9408796074941336,-0.1454719502146439
0.9416956824395395,-0.14559812577725995
0.942442973718692,-0.14571366651051723
0.9441933873972379,-0.1400578585467467
0.9449038628629411,-0.1401632476265736
0.9465496065436181,-0.13447694258537946
0.9472320064877497,-0.1345738916068284
0.9478611419003214,-0.1346632733002652
0.9494273708660752,-0.1289476924158681
0.9500403362210017,-0.12903094308935198
0.9506072154537347,-0.1291079345172194
0.9520892861724973,-0.12336439580990381
0.9526492291033688,-0.123436948901676
0.9531689577337655,-0.12350429133416126
0.9545586523023454,-0.1177335804640337
0.9550786173206601,-0.11779771203224544
0.9555632143874406,-0.1178574813796992
0.9568492692284125,-0.1120600664052164
0.9573396631989319,-0.11211749821048436
0.9577987253890937,-0.1121712606380349
0.9582278843385436,-0.11222152098929432
0.9594364453262981,-0.10639949809569285
0.9598776480956085,-0.1064484265613997
0.9602921254023878,-0.10649439122912543
0.9606810333831532,-0.1065375203119953
0.961045473930954,-0.10657793600764727
0.9622019579659457,-0.10073357017366914
0.9625843687653849,-0.10077360501747877
0.9629446887793783,-0.10081132716210142
0.9632838201386715,-0.10084683105221164
0.9636026251192815,-0.10088020696006561
0.9646880188896663,-0.0950134767822858
0.965028748757138,-0.0950470357450988
0.9653509582560643,-0.09507877061082305
0.9656553604399807,-0.09510875160910197
0.9659426386225799,-0.09513704604046007
0.9662134478908183,-0.09516371842533099
0.9672450312774528,-0.0892763512946169
0.9675410655555841,-0.08930367514674854
0.9678219418130762,-0.08932959991929669
0.9680882075142422,-0.08935417614301076
0.9683403887164399,-0.08937745237278634
0.9685789910914981,-0.08939947528194236
0.9695276952518525,-0.08349073320859242
0.9697934309625381,-0.08351361699977601
0.970046558991188,-0.08353541508229714
0.9702875057176618,-0.08355616417379398
0.9705166818457479,-0.08357589964196217
0.9707344831084486,-0.08359465556529029
0.9709412909338108,-0.08361246479039787
0.9711374730739352,-0.08362935898620232
0.9720477081097962,-0.07770220095016889
0.9722726462397487,-0.07772018174229371
0.972487607243278,-0.07773736499673002
0.9726929044775635,-0.07775377576218924
0.9728888406153201,-0.0777694382333029
0.9730757080905847,-0.07778437578625727
0.9732537895213489,-0.07779861101257722
0.9734233581104871,-0.07781216575117504
0.9742517234512061,-0.07186512454014471
0.9744505617569219,-0.07187979173473072
0.9746413325530378,-0.07189386383405728
0.9748242706067993,-0.07190735815559682
0.9749996032318863,-0.0719202914670137
0.9751675505789283,-0.07193268000759397
0.9753283259119282,-0.07194453950863554
0.9754821358713905,-0.07195588521285777
0.9756291807249365,-0.07196673189288788
0.9757696546061022,-0.07197709386887582
0.9759037457419943,-0.07198698502528711
0.9767085403311091,-0.06602338307442052
0.9768720064223891,-0.06603443302834085
0.9770293458784527,-0.06604506883498269
0.9771807220997956,-0.06605530153986586
0.9773262937407893,-0.06606514186768243
0.9774662148788856,-0.06607460023373461
0.9776006351763035,-0.06608368675486444
0.9777297000345966,-0.06609241125990219
0.9778535507424723,-0.06610078329965864
0.9779723246172215,-0.06610881215648541
0.9780861551400822,-0.06611650685342524
0.9781951720858542,-0.06612387616297367
0.9789444851750041,-0.060142778549018346
0.9790822363676456,-0.060151241479858
0.9792153130928861,-0.060159417228470284
0.9793438289794176,-0.06016731277578757
0.9794678946387967,-0.06017493491738045
0.9795876177640055,-0.060182290269512946
0.9797031032239922,-0.06018938527495074
0.9798144531543963,-0.06019622620853498
0.9799217670446333,-0.06020281918253248
0.9800251418215166,-0.06020917015177312
0.9801246719295855,-0.06021528491858493
0.980220449408291,-0.060221169137536064
0.9803125639661804,-0.06022682831999245
0.9804011030522405,-0.06023226783850089
0.9804861519245026,-0.060237492931003854
0.981196789767654,-0.05424008119984413
0.9813093860469554,-0.05424630546738739
0.9814185470005642,-0.054252339831797614
0.9815243479224962,-0.054258188455291345
0.9816268623008815,-0.05426385540025667
0.9817261618713439,-0.054269344632203974
0.9818223166684119,-0.05427466002260794
0.9819153950750434,-0.054279805351645186
0.982005463870352,-0.05428478431083264
0.9820925882756107,-0.05428960050557054
0.9821768319986068,-0.054294257457594364
0.9822582572764181,-0.05429875860733951
0.9823369249166826,-0.05430310731622262
0.9824128943374185,-0.054307306868842845
0.9824862236054602,-0.054311360475106533
0.9825569694735696,-0.05431527127227874
0.9826251874162695,-0.05431904232696411
0.9826909316644638,-0.05432267663702064
0.9827542552388833,-0.05432617713340851
0.9834430200494705,-0.04831345750280151
0.9835321887181883,-0.04831783807859375
0.9836189368494554,-0.0483220997410063
0.9837033116617842,-0.048326244809735894
0.9837853593647168,-0.048330275554911796
0.9838651251854323,-0.048334194198402826
0.98394265339448,-0.048338002915081606
0.9840179873306651,-0.04834170383404712
0.9840911694251319,-0.0483452990398078
0.9841622412246622,-0.04834879057342618
0.9842312434142302,-0.048352180433626844
0.9842982158388365,-0.048355470577869174
0.9843631975246501,-0.048358662923385906
0.9844262266994876,-0.048361759348189245
0.9844873408126485,-0.048364761692045295
0.9845465765541362,-0.048367671757418344
0.9846039698732865,-0.04837049131038601
0.9846595559968251,-0.048373222081526356
0.9847133694463716,-0.048375865766777805
0.9847654440554195,-0.048378424028273304
0.9848158129858008,-0.0483808984951492
0.9848645087436593,-0.04838329076432992
0.9849115631949552,-0.048385602401289717
0.9849570075805022,-0.04838783494079135
0.9850008725305758,-0.04838998988760376
0.9856940187558932,-0.042363053304951284
0.9857615110261756,-0.04236595398060644
0.985827392103187,-0.042368785410567586
0.985891689492549,-0.042371548776968394
0.9859544301858424,-0.042374245239850186
0.9860156406724713,-0.04237687593767176
0.9860753469511848,-0.04237944198780461
0.986133574541272,-0.04238194448701405
0.986190348493429,-0.04238438451192624
0.9862456934003253,-0.04238676311948233
0.9862996334068679,-0.04238908134737958
0.9863521922201813,-0.042391340214500285
0.9864033931193021,-0.042393540721328414
0.9864532589646123,-0.04239568385035504
0.9865018122070089,-0.042397770566472454
0.9865490748968209,-0.042399801817357356
0.9865950686924874,-0.04240177853384385
0.9866398148689957,-0.042403701630286096
0.9866833343260958,-0.04240557200491134
0.9867256475962921,-0.04240739054016338
0.986766774852624,-0.04240915810303698
0.9868067359162404,-0.04241087554540336
0.9868455502637717,-0.0424125437043271
0.9868832370345136,-0.042414163402374826
0.986919815037419,-0.042415735447915714
0.9869553027579137,-0.042417260635414455
0.9869897183645291,-0.04241873974571626
0.9870230797153747,-0.04242017354632508
0.9870554043644386,-0.04242156279167435
0.9870867095677297,-0.04242290822339099
0.9871170122892671,-0.04242421057055284
0.9871463292069195,-0.04242547054993955
0.9878335662489732,-0.03638406470486602
0.9878839675054839,-0.036385921093068194
0.9879333402836624,-0.036387739600170284
0.9879816996616894,-0.03638952078153457
0.9880290604751305,-0.03639126518358729
0.9880754373217724,-0.03639297334399678
0.9881208445663325,-0.0363946457918469
0.9881652963450602,-0.03639628304780653
0.988208806570216,-0.0363978856242946
0.9882513889344439,-0.03639945402564103
0.9882930569150391,-0.036400988748244004
0.9883338237781087,-0.036402490280723176
0.9883737025826327,-0.03640395910406926
0.9884127061844267,-0.036405395691789987
0.9884508472400093,-0.03640680051005254
0.988488138210379,-0.03640817401782267
0.9885245913647005,-0.03640951666700047
0.9885602187839021,-0.036410828902552886
0.9885950323641902,-0.03641211116264314
0.9886290438204831,-0.03641336387875721
0.9886622646897625,-0.03641458747582731
0.9886947063343444,-0.03641578237235233
0.9887263799450844,-0.03641694898051586
0.988757296544498,-0.03641808770630121
0.9887874669898175,-0.036419198949603916
0.9888169019759768,-0.03642028310434172
0.9888456120385274,-0.03642134055856195
0.9888736075564901,-0.0364223716945466
0.9889008987551453,-0.03642337688891503
0.9889274957087555,-0.03642435651272431
0.9889534083432329,-0.03642531093156744
0.9889786464387443,-0.03642624050566928
0.9890032196322623,-0.03642714558998056
0.9890271374200557,-0.03642802653426956
0.9890504091601322,-0.03642888368321212
0.989073044074622,-0.03642971737647942
0.9890950512521144,-0.036430527948824
0.989116439649942,-0.03643131573016398
0.9891372180964175,-0.03643208104566535
0.9891573952930214,-0.03643282421582263
0.9891769798165453,-0.036433545556537765
0.9891959801211894,-0.03643424537919737
0.9892144045406142,-0.03643492399074835
0.9892322612899522,-0.03643558169377196
0.9892495584677781,-0.03643621878655633
0.9892663040580335,-0.03643683556316749
0.9899931023026127,-0.030382140863130045
0.9900279521874449,-0.03038321037978382
0.9900622071535568,-0.030384261638831234
0.9900958744682066,-0.030385294863298953
0.9901289613012053,-0.03038631027322307
0.9901614747265388,-0.03038730808569886
0.990193421723953,-0.03038828851492946
0.990224809180509,-0.03038925177227358
0.9902556438921069,-0.030390198066292257
0.9902859325649728,-0.03039112760279451
0.9903156818171227,-0.030392040584882252
0.9903448981797901,-0.03039293721299411
0.9903735880988285,-0.03039381768494846
0.9904017579360835,-0.030394682195985543
0.9904294139707389,-0.030395530938808757
0.9904565624006343,-0.030396364103625135
0.990483209343553,-0.030397181878184822
0.9905093608384957,-0.03039798444782019
0.990535022846914,-0.030398771995483687
0.9905602012539303,-0.030399544701785273
0.9905849018695282,-0.030400302745028966
0.9906091304297233,-0.03040104630124875
0.9906328925977073,-0.030401775544243694
0.9906561939649724,-0.03040249064561249
0.9906790400524145,-0.03040319177478725
0.990701436311412,-0.03040387909906667
0.990723388124888,-0.030404552783648592
0.9907449008083461,-0.030405212991661806
0.9907659796108949,-0.030405859884197493
0.9907866297162452,-0.03040649362033983
0.9908068562436927,-0.03040711435719613
0.9908266642490833,-0.030407722249926487
0.9908460587257534,-0.03040831745177263
0.9908650446054604,-0.030408900114086465
0.9908836267592935,-0.030409470386358047
0.9909018099985647,-0.0304100284162429
0.9909195990756869,-0.030410574349588996
0.990936998685036,-0.030411108330463184
0.9909540134637922,-0.030411630501177022
0.990970647992773,-0.030412141002312345
0.9909869067972462,-0.0304126399727462
0.9910027943477299,-0.030413127549675414
0.9910183150607762,-0.030413603868640643
0.991033473299747,-0.03041406906355016
0.9910482733755666,-0.030414523266702978
0.9910627195474675,-0.030414966608811732
0.9910768160237232,-0.030415399219025155
0.9910905669623614,-0.03041582122494998
0.9911039764718756,-0.030416232752672766
0.9911170486119122,-0.030416633926781
0.9911297873939541,-0.030417024870384064
0.9911421967819899,-0.030417405705133772
0.9911542806931715,-0.03041777655124456
0.9911660429984582,-0.03041813752751325
0.9911774875232532,-0.03041848875133857
0.9911886180480286,-0.030418830338740363
0.9911994383089365,-0.03041916240437831
0.9912099519984147,-0.030419485061570543
0.991220162765777,-0.030419798422311742
0.9912300742177983,-0.030420102597291113
0.9912396899192867,-0.030420397695909922
0.9912490133936466,-0.030420683826298787
0.9912580481234337,-0.030420961095334716
0.9912667975509001,-0.030421229608657827
0.9912752650785286,-0.03042148947068775
0.9912834540695621,-0.030421740784639863
0.9912913678485208,-0.030421983652541187
0.9912990097017123,-0.030422218175246023
0.9913063828777315,-0.03042244445245129
0.9921203388643574,-0.024355187285360166
0.9921425787637862,-0.024355733244246985
0.9921645138314513,-0.024356271719934028
0.9921861470435528,-0.02435680278548291
0.9922074813443965,-0.02435732651317228
0.9922285196468194,-0.024357842974508274
0.9922492648326044,-0.024358352240234693
0.9922697197528958,-0.02435885438034319
0.9922898872285998,-0.02435934946408314
0.9923097700507841,-0.0243598375599714
0.9923293709810683,-0.024360318735801932
0.9923486927520079,-0.0243607930586552
0.9923677380674735,-0.02436126059490751
0.992386509603022,-0.024361721410240098
0.9924050100062626,-0.024362175569648113
0.9924232418972161,-0.02436262313744946
0.9924412078686711,-0.02436306417729353
0.9924589104865297,-0.024363498752169678
0.9924763522901526,-0.02436392692441572
0.9924935357926947,-0.024364348755726132
0.9925104634814381,-0.02436476430716027
0.9925271378181179,-0.024365173639150337
0.9925435612392434,-0.024365576811509287
0.9925597361564167,-0.024365973883438617
0.9925756649566405,-0.02436636491353596
0.9925913500026274,-0.024366749959802654
0.9926067936331001,-0.024367129079651117
0.992621998163088,-0.024367502329912135
0.9926369658842207,-0.024367869766842052
0.9926516990650148,-0.024368231446129828
0.9926661999511579,-0.024368587422904
0.9926804707657864,-0.0243689377517395
0.992694513709762,-0.024369282486664454
0.9927083309619393,-0.024369621681166742
0.9927219246794348,-0.024369955388200592
0.992735296997888,-0.02437028366019302
0.9927484500317194,-0.024370606549050135
0.9927613858743844,-0.024370924106163375
0.9927741065986264,-0.024371236382415746
0.9927866142567198,-0.024371543428187745
0.992798910880715,-0.024371845293363423
0.9928109984826794,-0.02437214202733625
0.99282287905493,-0.024372433679014868
0.9928345545702678,-0.024372720296828822
0.9928460269822061,-0.02437300192873417
0.9928572982251962,-0.02437327862221903
0.99286837021485,-0.024373550424309037
0.992879244848158,-0.02437381738157269
0.9928899240037062,-0.024374079540126686
0.9929004095418871,-0.024374336945641097
0.9929107033051122,-0.024374589643344588
0.9929208071180148,-0.024374837678029393
0.9929307227876566,-0.024375081094056388
0.9929404521037266,-0.02437531993535997
0.9929499968387396,-0.024375554245452933
0.9929593587482312,-0.02437578406743126
0.9929685395709488,-0.024376009443978802
0.9929775410290428,-0.024376230417371983
0.9929863648282522,-0.024376447029484338
0.9929950126580889,-0.02437665932179106
0.9930034861920194,-0.024376867335373448
0.9930117870876431,-0.02437707111092328
0.9930199169868709,-0.024377270688747205
0.9930278775160966,-0.024377466108770954
0.9930356702863694,-0.024377657410543565
0.9930432968935643,-0.024377844633241566
0.9930507589185482,-0.024378027815673064
0.993058057927343,-0.024378206996281737
0.9930651954712919,-0.024378382213150925
0.993072173087214,-0.024378553504007413
0.9930789922975686,-0.024378720906225494
0.9930856546106058,-0.024378884456830615
0.9930921615205227,-0.024379044192503262
0.9930985145076138,-0.024379200149582624
0.9931047150384231,-0.024379352364070336
0.9931107645658885,-0.024379500871634024
0.9931166645294903,-0.024379645707610937
0.9931224163553921,-0.024379786907011435
0.9931280214565845,-0.024379924504522494
0.9931334812330246,-0.02438005853451112
0.9931387970717744,-0.02438018903102778
0.9931439703471364,-0.024380316027809705
0.9931490024207873,-0.02438043955828419
0.9931538946419141,-0.024380559655571902
0.9931586483473392,-0.024380676352490003
0.9931632648616568,-0.024380789681555444
0.9931677454973546,-0.024380899674988
0.9931720915549426,-0.024381006364713388
0.9931763043230764,-0.024381109782366336
0.9931803850786812,-0.0243812099592936
0.9931843350870719,-0.02438130692655691
0.9931881556020722,-0.024381400714935914
0.993191847866135,-0.024381491354931117
0.9931954131104556,-0.024381578876766667
0.9931988525550894,-0.02438166331039325
0.9932021674090658,-0.024381744685490862
0.9932053588704983,-0.024381823031471545
0.9932084281266966,-0.024381898377482114
0.9932113763542773,-0.02438197075240688
0.9932142047192684,-0.02438204018487023
0.9932169143772198,-0.02438210670323933
0.9932195064733079,-0.024382170335626667
0.993221982142438,-0.024382231109892603
0.9932243425093472,-0.0243822890536479
0.99322658868871,-0.024382344194256264
0.9932287217852326,-0.02438239655883672
0.993230742893757,-0.024382446174266128
0.9932326530993559,-0.024382493067181526
0.9932344534774313,-0.02438253726398255
0.9932361450938088,-0.02438257879083375
0.9932377290048313,-0.024382617673666902
0.9932392062574562,-0.024382653938183348
0.993240577889342,-0.024382687609856183
0.9941880124587311,-0.01830285105707418
0.9942007357788827,-0.01830308529147529
0.9942133279260336,-0.018303317111001277
0.994225789858714,-0.018303546533298545
0.9942381225277546,-0.018303773575871735
0.9942503268763669,-0.018303998256085238
0.9942624038402188,-0.01830422059116455
0.9942743543475072,-0.018304440598197646
0.9942861793190368,-0.018304658294136387
0.9942978796682925,-0.018304873695797905
0.9943094563015097,-0.018305086819865847
0.9943209101177491,-0.018305297682891793
0.9943322420089664,-0.018305506301296508
0.9943434528600821,-0.018305712691371243
0.9943545435490513,-0.018305916869279022
0.9943655149469308,-0.01830611885105587
0.9943763679179481,-0.01830631865261208
0.9943871033195675,-0.018306516289733447
0.9943977220025542,-0.01830671177808242
0.9944082248110417,-0.01830690513319938
0.9944186125825956,-0.01830709637050378
0.9944288861482751,-0.018307285505295288
0.9944390463326968,-0.018307472552754975
0.9944490939540981,-0.01830765752794647
0.9944590298243956,-0.01830784044581703
0.9944688547492474,-0.018308021321198704
0.9944785695281111,-0.018308200168809387
0.9944881749543049,-0.01830837700325394
0.9944976718150632,-0.018308551839025234
0.9945070608915958,-0.01830872469050522
0.9945163429591464,-0.018308895571966022
0.994525518787044,-0.018309064497570866
0.9945345891387617,-0.01830923148137518
0.9945435547719724,-0.01830939653732761
0.9945524164385995,-0.018309559679270945
0.9945611748848735,-0.01830972092094318
0.9945698308513855,-0.018309880275978484
0.9945783850731333,-0.018310037757908057
0.9945868382795823,-0.01831019338016124
0.9945951911947082,-0.01831034715606633
0.9946034445370541,-0.018310499098851584
0.9946115990197746,-0.018310649221646075
0.9946196553506892,-0.018310797537480654
0.9946276142323296,-0.018310944059288826
0.9946354763619882,-0.01831108879990763


==> example1nyq.csv <==
x2,y2
0.9994001499720044,-0.02999000209964005
0.9993521435169891,-0.031166448527790575
0.999300296189477,-0.03238897536842977
0.9992443008777545,-0.03365937908163162
0.9991838259448736,-0.0349795251247195
0.9991185132752974,-0.0363513504744955
0.9990479761668255,-0.03777686622573443
0.9989717970556966,-0.03925816026616542
0.9988895250618254,-0.04079740002783548
0.9988006733401567,-0.042396835314369156
0.998704716223046,-0.04405880120319647
0.9986010861374491,-0.04578572102131193
0.9984891702794834,-0.04758010939254127
0.9983683070276309,-0.04944457535361919
0.998237782074462,-0.05138182553561149
0.9980968242552893,-0.05339466740633489
0.9979446010505785,-0.055486012568424406
0.9977802137372773,-0.057658880106556974
0.997602692162441,-0.05991639997604251
0.997410989110649,-0.062261816423523145
0.9972039742347104,-0.06469849142885413
0.9969804275170497,-0.06722990815535557
0.9967390322269336,-0.06985967439349301
0.9964783673363748,-0.07259152598064324
0.9961968993550839,-0.07542933017689034
0.9958929735422912,-0.07837708897374812
0.9955648044505867,-0.081438942309273
0.995210465754168,-0.08461917115917639
0.9948278793110304,-0.08792220046921863
0.9944148034057184,-0.09135260188931366
0.9939688201162767,-0.09491509626433929
0.9934873217460419,-0.09861455583056503
0.9929674962579171,-0.1024560060598131
0.9924063116458103,-0.10644462708587532
0.9918004991750622,-0.11058575463924468
0.9911465354209662,-0.11488488040678968
0.9904406230319917,-0.11934765172250686
0.989678670142132,-0.12397987048382907
0.9888562683550253,-0.1287874911750329
0.987968669221244,-0.13377661786495723
0.987010759129587,-0.1389535000303952
0.9859770325334853,-0.14432452703901985
0.9848615634349768,-0.14989622110641782
0.9836579750513189,-0.15567522852059376
0.9823594075935154,-0.16166830890403636
0.9809584840921071,-0.167882322257966
0.9794472742139353,-0.17432421350558774
0.9778172560246298,-0.1810009942209292
0.976059275665828,-0.18791972119706066
0.9741635049341372,-0.19508747147208988
0.972119396771304,-0.20251131339327305
0.9699156387026495,-0.21019827325889123
0.9675401042944505,-0.2181552970342934
0.964979802741513,-0.22638920659285697
0.9622208267447762,-0.2349066498848493
0.959248298896584,-0.2437140443876716
0.95604631685956,-0.2528175131403131
0.9525978977052898,-0.2622228126138049
0.9488849218727813,-0.2719352516190563
0.9448880773156407,-0.28195960040499873
0.9405868045328395,-0.292299989055139
0.9359592433227357,-0.3029597942515145
0.9309821822655262,-0.3139415134442669
0.9256310121274689,-0.32524662544577687
0.9198796845928163,-0.3368754364643807
0.9137006779680811,-0.34882691060875254
0.9070649717693391,-0.36109848393555666
0.8999420323976292,-0.37368586118641295
0.8922998124303164,-0.3865827944730805
0.8841047664068383,-0.3997808433307004
0.8753218863635762,-0.41326911577777925
0.865914760771168,-0.42703399030938727
0.8558456609427986,-0.4410588191190136
0.8450756594057821,-0.4553236133079217
0.8335647851498472,-0.46980471141281216
0.8212722210689766,-0.48447443327770695
0.8081565492800238,-0.4993007221287825
0.7941760503060373,-0.5142467786951636
0.7792890623248141,-0.5292706923664234
0.7634544067666998,-0.5443250756975946
0.7466318864560253,-0.5593567100689747
0.7287828621765076,-0.574306211978167
0.7098709129438925,-0.5891077312735772
0.6898625843239499,-0.6036886946077108
0.668728227770259,-0.6179696094553286
0.6464429321006684,-0.6318639461470518
0.6229875458109784,-0.645278117431917
0.5983497858717323,-0.658111576995098
0.5725254249132734,-0.670257059982826
0.5455195442398304,-0.6816009897578662
0.5173478349199588,-0.6920240756268885
0.4880379233148366,-0.7014021259181035
0.45763069091949254,-0.7096070992927844
0.42618155146565945,-0.7165084142838148
0.3937616411112602,-0.721974532506246
0.36045887055618553,-0.7258748245402192
0.32637878151255145,-0.7280817189571398
0.2916451446553246,-0.7284731242408363
0.25640023261173994,-0.7269351004632045
0.22080470040920247,-0.723364742686637
0.1850370078164475,-0.7176732215617978
0.14929232388448463,-0.7097889090801652
0.11378086433252425,-0.6996604997895361
0.0787256276631048,-0.6872600211024594
0.044359516192926586,-0.6725856119614508
0.01092185334987558,-0.6556639385727677
-0.02134566203654227,-0.6365521107489013
-0.05220349128806057,-0.615338964104641
-0.08141917428880752,-0.5921455831922718
-0.10877249071632325,-0.5671249594783131
-0.13406069429621476,-0.5404607060958693
-0.15710362654595317,-0.5123647880356068
-0.17774850143403464,-0.48307427049050083
-0.19587414838862957,-0.4528471371962094
-0.21139450985862418,-0.4219572817711597
-0.22426121195859136,-0.3906888246246884
-0.2344650622880377,-0.3593299520406275
-0.24203637623993765,-0.32816650871730224
-0.24704408923774224,-0.2974755970183043
-0.24959367358018444,-0.2675194430348444
-0.24982394045589107,-0.23853978008819662
-0.24790286548862814,-0.21075297475205537
-0.2440226254017797,-0.18434608055949725
-0.2383940702811686,-0.15947395331021028
-0.231240877826563,-0.13625750335630218
-0.22279364166414467,-0.11478309904482
-0.2132841354827339,-0.09510307634102573
-0.20293997009641981,-0.07723725685041972
-0.19197982432196276,-0.061175333476408494
-0.18060938637679694,-0.04687995215233704
-0.16901809429981793,-0.034290300570243785
-0.15737671555289454,-0.023326010451698288
-0.1458357609176417,-0.013891187440819283
-0.13452468878552,-0.005878400090683489
-0.12355182480167626,0.0008275159089948649
-0.11300489950202769,0.006345952919044628
-0.10295209316704279,0.010797409567851855
-0.09344347198450682,0.014300805082408248
-0.08451270162681093,0.016971254683584056
-0.07617893204741027,0.01891830660286504
-0.06844875910054546,0.020244621424445806
-0.06131818293679564,0.021045059445803968
-0.0547744986281383,0.02140613147500795
-0.04879806996581178,0.021405762531324677
-0.043363951957550544,0.021113315674473693
-0.038443340605451425,0.020589823941340724
-0.034004839700824005,0.019888381378870106
-0.030015543470820527,0.01905464872839304
-0.0264419409653239,0.018127434819408074
-0.023250653216019452,0.017139320651769326
-0.020409017646983926,0.016117299076876347
-0.01788553622457017,0.015083408631004413
-0.015650204674532396,0.014055345224955277
-0.013674740028949733,0.013047039934169174
-0.01193272303482247,0.012069195009318478
-0.010399670769572185,0.011129773436699861
-0.009053053340780574,0.010234439953764237
-0.007872266938253825,0.009386953424402
-0.006838573863205528,0.008589511970666656
-0.005935018560365579,0.007843053317140532
-0.005146327177904317,0.007147513505217298
-0.004458796810874962,0.006502047546850287
-0.0038601793643050415,0.005905215773643746
-0.003339563908071888,0.005355139652385225
-0.002887260484658773,0.004849630728711391
-0.0024946875643529934,0.004386296164923239
-0.0021542647083245096,0.003962624086869147
-0.0018593114842736951,0.0035760516724632958
-0.001603953267221344,0.0032240186192075498
-0.0013830342349820206,0.002904008333601214
-0.001192037620141075,0.0026135789011544944
-0.0010270130953156976,0.0023503856282921084
-0.0008845110348246122,0.0021121967006874093
-0.0007615233037221081,0.0018969032785570278
-0.0006554301659527608,0.0017025251488235482
-0.0005639528699386756,0.0015272128764686691
-0.0004851114561990199,0.0013692472418154378
-0.00041718733266357417,0.0012270366154199794
-0.000358690175150906,0.0010991128059935327
-0.00030832872981073536,0.0009841258174743885
-0.0002649851186308375,0.0008808378671743059
-0.00022769227639948112,0.0007881169460391759
-0.0001956141762806951,0.0007049301427958188
-0.00016802853026824283,0.0006303369045420324
-0.00014431167940847235,0.0005634823657553995
-0.0001239254162395445,0.0005035908444759822
-0.0001064055079937632,0.0004499595774328314
-9.135171350783436e-5,0.00040195274414691907
-7.841910935272042e-5,0.00035899581269575203
-6.731056138445452e-5,0.00032057022612757587
-5.777019674547155e-5,0.00028620843783215414
-4.9577748371818606e-5,0.0002554892959714332
-4.2543659373572435e-5,0.00022803377089096683
-3.6504848361112576e-5,0.00020350101488832612
-3.132104900613774e-5,0.00018158474048703954
-2.6871647975370403e-5,0.00016200990118711252
-2.3052954978473862e-5,0.00014452965731501916
-1.977584714820719e-5,0.00012892260889552472
-1.6963737433199835e-5,0.00011499027726605537
-1.4550823238035646e-5,0.00010255481733056728
-1.2480577290077618e-5,9.145694280614513e-5
-1.0704447738151953e-5,8.155404747332754e-5
-9.180738877356997e-6,7.271850623782158e-5
-7.87364772157157e-6,6.483614069740086e-5
-6.752434977948358e-6,5.7804834844750565e-5
-5.790711876003236e-6,5.153328749498865e-5
-4.965826821539238e-6,4.593988898288632e-5
-4.258338030258794e-6,4.095171061251422e-5
-3.651560189730923e-6,3.650359624887169e-5
-3.1311748386456002e-6,3.253734630841445e-5
-2.6848955717978466e-6,2.9000985227587766e-5
-2.302180406795572e-6,2.584810426208269e-5
-1.9739847093117615e-6,2.3037272192902674e-5
-1.6925489898739824e-6,2.0531507188148505e-5
-1.451216675971239e-6,1.8297803692383347e-5
-1.2442776454598885e-6,1.6306708789963187e-5
-1.066833895489804e-6,1.4531943016752646e-5
-9.146842281643784e-7,1.2950061078495837e-5
-7.8422527093487e-7,1.1540148376295638e-5
-6.723665258897877e-7,1.0283549642807484e-5
-5.764574659354006e-7,9.16362635955139e-6
-4.942249745625371e-7,8.165539958839623e-6
-4.2371966567752534e-7,7.276058115796903e-6
-3.63269826218881e-7,6.483381709306868e-6
-3.114419016325311e-7,5.7769902778290234e-6
-2.6700659674884456e-7,5.147504019139008e-6
-2.2890979565681963e-7,4.586560584258345e-6
-1.9624761679080108e-7,4.086705097123045e-6
-1.682450162076665e-7,3.641291994717006e-6
-1.4423743515624006e-7,3.2443974291516944e-6
-1.2365505943693894e-7,2.8907411050597184e-6
-1.0600931936404331e-7,2.5756165441105635e-6
-9.088131179208844e-8,2.2948288747546686e-6
-7.791187087077325e-8,2.0446393406470255e-6
-6.679305299808851e-8,1.821715806675621e-6
-5.7260834751072604e-8,1.6230886181086097e-6
-4.908885116315227e-8,1.446111236969344e-6
-4.208302625308941e-8,1.2884251411595387e-6
-3.6076968766077544e-8,1.1479285268094414e-6
-3.092802415483883e-8,1.0227484035006686e-6
-2.651388933065068e-8,9.112157159787812e-7
-2.2729710014410703e-8,8.118431652860277e-7
-1.9485591928187225e-8,7.233054373839074e-7
-1.670446685617432e-8,6.44421578735642e-7
-1.4320263000670898e-8,5.741392863717239e-7
-1.2276336261163266e-8,5.115209050187187e-7
-1.0524125242398883e-8,4.557309462484179e-7
-9.021998096031827e-9,4.060249645838618e-7
-7.734263844937869e-9,3.617396433350527e-7
-6.6303247368301545e-9,3.2228395885735654e-7
-5.6839495163661186e-9,2.871313061338756e-7
-4.872650371447137e-9,2.5581248126151805e-7
-4.177148767614005e-9,2.2790942773278447e-7
-3.5809174924304013e-9,2.0304966349721176e-7
-3.069788039379849e-9,1.809013147889524e-7
-2.631614010835134e-9,1.6116869073672233e-7
-2.255982548779488e-9,1.435883399340039e-7
-1.9339669416252955e-9,1.2792553653410537e-7
-1.6579145326792995e-9,1.1397114913001942e-7
-1.4212648936867034e-9,1.015388507573623e-7
-1.218393945304162e-9,9.046263288666618e-8
-1.0444803223264085e-9,8.05945903082476e-8
-8.95390809625699e-10,7.180294741191903e-8
-7.675821275772596e-10,6.397029957223411e-8
-6.58016733975333e-10,5.699204621003245e-8
-5.640906423012588e-10,5.077499465051332e-8
-4.83571541582117e-10,4.523611617051605e-8
-4.14545747746983e-10,4.0301437653187255e-8
-3.553727261525314e-10,3.590505407350756e-8
-3.046461047889501e-10,3.198824864715292e-8
-2.611602518586468e-10,2.8498708909150587e-8
-2.238816236041557e-10,2.538982826678757e-8
-1.919242015853971e-10,2.2620083710151804e-8
-1.645284357608071e-10,2.0152481378669512e-8
-1.4104319301820478e-10,1.7954062586491525e-8
-1.2091028220763437e-10,1.5995463715608854e-8
-1.0365118794521472e-10,1.4250524103831681e-8
-8.885569793824236e-11,1.2695936694807772e-8
-7.6172153573676e-11,1.1310936787581608e-8
-6.529909208342578e-11,1.0077024731401405e-8
-5.5978081666623254e-11,8.977718864317444e-9
-4.79875792968223e-11,7.998335397618775e-9
-4.113766524417651e-11,7.125792307687855e-9
-3.5265529176449886e-11,6.348434617209455e-9
-3.023160056313797e-11,5.65587873311248e-9
-2.591623141834516e-11,5.038873762955171e-9
-2.2216852544170463e-11,4.489177958076356e-9
-1.904553568903184e-11,3.999448633743602e-9
-1.632690368201005e-11,3.5631440964295293e-9
-1.3996338874092294e-11,3.1744362686337265e-9
-1.1998447306673555e-11,2.828132844480937e-9
-1.0285742105264449e-11,2.5196079365673027e-9
-8.817514806495835e-12,2.244740287895535e-9
-7.558867792993388e-12,1.9998582237464144e-9
-6.479884839672048e-12,1.781690608327708e-9
-5.554920057449167e-12,1.5873231512211273e-9
-4.761988334310842e-12,1.4141594800847794e-9
-4.082242785950775e-12,1.2598864597144267e-9
-3.499526796170394e-12,1.1224432942725406e-9
-2.9999900000210002e-12,9.999940000150001e-10


==> figures/lag_nyqa.csv <==
x,y
4.218436756354376e-5,-0.013749922927562034
0.011508021866609734,-0.28838790896649164
0.044842557627096914,-0.5609764567049407
0.09718619246795865,-0.829845459004022
0.1723805085009913,-1.0927066901098037
0.26810094242069904,-1.347834455707738
0.3786987805054891,-1.594625595037543
0.5067224140601662,-1.8310595237246459
0.6512572018185643,-2.0557456755977865
0.8112938823241574,-2.2674145045629412
0.9781742135201176,-2.467931108649903
1.1653199294877399,-2.65084189694759
1.3559122558353875,-2.821905774894443
1.5472817856864425,-2.9822218723921807
1.756173034293282,-3.122376779280495
1.9628362546171176,-3.2521261873628533
2.1651064367255386,-3.373106856789055
2.382402736315957,-3.472500173838225
2.5929052487167144,-3.5642267957954665
2.8061576326624205,-3.64160965039845
3.0100446737081645,-3.7139881977228213
3.226474970671307,-3.7636658558936222
3.431902100370321,-3.809946046592371
3.6253751755025965,-3.854940413270592
3.829949873330364,-3.877241198964801
4.021510241563384,-3.899986471810206
4.199501239015652,-3.9252078519305145
4.387649749838865,-3.927966527460731
4.561657680946072,-3.9349129765086035
4.733338857744946,-3.933401952290648
4.902532994709456,-3.923719973335987
5.069087670671103,-3.9061460242264787
5.2209342969048596,-3.896993522409078
5.37002867365568,-3.8814527137146912
5.516325884658731,-3.8597712481774553
5.659782017016616,-3.832185609668259
5.800353333527626,-3.798921483048354
5.926454013255849,-3.7784083883478905
6.049825637790705,-3.7534495324718744
6.170498632143589,-3.7242338477825547
6.288500233624061,-3.6909397228067546
6.403853972158522,-3.653735439831267
6.51657924867955,-3.612779673248231
6.6157272202922845,-3.5885435379668467
6.723434053415778,-3.5408821359084035
6.817874395175131,-3.5108479531203067
6.910072781758962,-3.4782383408719015
7.000085503226504,-3.44316503328228
7.087963460049732,-3.4057326115909485
7.1737531835058475,-3.3660394329232797
7.247258349840956,-3.346425327373086
7.329161951522535,-3.3027489471984977
7.4091045788889085,-3.257069852177915
7.477266548099284,-3.2324344021324762
7.5437790932737165,-3.206393963574293
7.618453902648084,-3.155666930791072
7.681780349098776,-3.1268150399406065
7.743580133336005,-3.096721181175361
7.803980207128312,-3.0654682833066094
7.863001217532713,-3.033094268244019
7.920638335431529,-2.9996264547481695
7.97695677458033,-2.965117973842841
8.031991454221217,-2.9296087408607727
8.085774282530647,-2.8931362995473067
8.129541503036677,-2.880693017059147
8.181064342738928,-2.8425705039000966
8.231424925412671,-2.803583396917848
8.272149133391322,-2.7891606545988403
8.320434408745527,-2.7487002487699086
8.359298855023608,-2.733123162304056
8.405614502672398,-2.6912902181599057
8.442746444516327,-2.674649637057106
8.487181474716722,-2.631533867271796
8.522693335560527,-2.6139107957748084
8.55743766414449,-2.595870335594794
8.591443442151999,-2.5774288674305317
8.63258216097678,-2.5321397821349647
8.665161607104373,-2.5128503004575418
8.697073209863593,-2.493203932148812
8.728338683404665,-2.4732133721770997
8.758979859897671,-2.452891031995773
8.789015881439743,-2.432248262250382
8.81846621219157,-2.4112962225261287
8.84734767899565,-2.390045078129802
8.882915740020165,-2.3412670805167433
8.903470782181165,-2.3466847659883467
8.930742591665137,-2.324593803827091
8.957505901715393,-2.3022401974604785
8.983774432386527,-2.2796321770432844
9.009559322492288,-2.2567771273543307
9.034872747242714,-2.233682525283196
9.05972428907055,-2.210355038444869
9.084124728340061,-2.1868014807513414
9.108082227488588,-2.163027887566572
9.124992775805444,-2.167043879812778
9.148205058481725,-2.142928678221688
9.17100293369391,-2.1186100530047454
9.193394245280388,-2.094093479004118
9.215384134330781,-2.06938370860591
9.230694441018063,-2.0728217529424873
9.25203548650627,-2.0478182508799723
9.272995723766087,-2.0226347624917653
9.28741920309826,-2.0257808257017986
9.307779492238872,-2.0003272355047335
9.327775652691196,-1.9747052542060977
9.341402173646241,-1.9775900108220776
9.36083993702974,-1.9517185990818866
9.379926808017249,-1.925689033748313
9.392835766159706,-1.9283392291752965
9.41139939036998,-1.9020783928313227
9.423822566479926,-1.9045891623639861
9.441884030459315,-1.8781075050228493
9.453852046989637,-1.8804880915237343
9.471432988182144,-1.853795781891861
9.488686173139603,-1.826964591802194
9.500091259763838,-1.829160542753538
9.511231993428368,-1.8313055948250685
9.527902872476165,-1.8042183247490438
9.544254979412822,-1.7770009265351066
9.554905080227952,-1.778983819810381
9.570828728394957,-1.7515850182864598
9.581135005263034,-1.7534711997936974
9.596640533639862,-1.7258976405260749
9.606623341477698,-1.7276929880159337
9.621723080892043,-1.699951456856253
9.631401385265379,-1.7016614050101364
9.646102769337084,-1.673757606661338
9.6554942293005,-1.6753871795497164
9.664707689261022,-1.6769858665076878
9.678928224590504,-1.6488809193615364
9.687860989412348,-1.6504026855251144
9.701723641665103,-1.622151865474882
9.7104097118274,-1.623604197600372
9.72390260689269,-1.5952092912824707
9.732230490767794,-1.5965754832602543
9.740624594288343,-1.5979525385917708
9.753714582488968,-1.5693859653049402
9.761786869946894,-1.5706848073550368
9.774503571447374,-1.5419818614101626
9.782374819339772,-1.5432235941885102
9.790095163148479,-1.5444415210151625
9.802415612613647,-1.5155780873806128
9.809951996578508,-1.5167433081635935
9.817346804419156,-1.5178866394776884
9.824603158679926,-1.5190085641079543
9.836511987932454,-1.4899649241029445
9.843605362648157,-1.4910393780895694
9.855170111940602,-1.4618763909131152
9.862109215472243,-1.4629057096881117
9.868923159348395,-1.4639164627820118
9.880124520349563,-1.4346132113349632
9.886797104014363,-1.4355820834032802
9.89335176297679,-1.4365338325764738
9.904193381075638,-1.40709545009993
9.910618449628474,-1.4080082639333666
9.916932263287075,-1.4089052717087571
9.923137086951003,-1.4097867952019139
9.933616569625261,-1.380197987667424
9.939706471123063,-1.3810441316406128
9.945693374806087,-1.3818759648765497
9.955824658308222,-1.3521630565745841
9.96170618292556,-1.3529618633612486
9.967490253796708,-1.3537474343427593
9.973178769804544,-1.3545200274183224
9.982965195419737,-1.324669769631336
9.988560330611037,-1.3254122049999695
9.994064914382957,-1.3261426248275785
9.999480669289209,-1.326861257685012
10.00892648856554,-1.2968795961683808
10.014259560730554,-1.2975706145791563
10.019508330514505,-1.2982507097367708
10.024674364212785,-1.2989200845897155
10.033787926402836,-1.2688131935854146
10.038880866619037,-1.2694572165394429
10.043895175286407,-1.2700912962150885
10.048832279833922,-1.2707156131165365
10.057612930342374,-1.2404882385744842
10.062485512669639,-1.2410892142841599
10.067284621156297,-1.2416811278599331
10.07201155948462,-1.2422641400956758
10.080463843635835,-1.211921468295528
10.085133967639578,-1.2124829328895714
10.08973531897983,-1.2130361293058198
10.094269090777592,-1.2135812009869735
10.098736449975663,-1.214118288228465
10.106872103531089,-1.183652217223319
10.111291482839897,-1.1841697866616216
10.115647477584957,-1.184679932905226
10.119941158367045,-1.1851827813360467
10.12417357291685,-1.1856784546576016
10.13199903501865,-1.1550952144195386
10.136191245730904,-1.1555731460216665
10.140324897034805,-1.1560444015777234
10.144400952399488,-1.1565090909276907
10.148420355242669,-1.1569673216255951
10.155931136007016,-1.1262715532950864
10.159917150140265,-1.1267135939380557
10.163848938380823,-1.127149621042771
10.167727370191772,-1.1275797310308722
10.171553297396489,-1.1280040183677935
10.17532755462009,-1.1284225756117165
10.182549944418252,-1.097610311858977
10.18629818009358,-1.0980143464231062
10.189996879306358,-1.0984130412901651
10.193646813186465,-1.0988064795827617
10.197248737675812,-1.0991947427863427
10.200803393897363,-1.0995779107889732
10.207731715406128,-1.0686542991884491
10.211266677192858,-1.0690243767155805
10.214756253323094,-1.0693897027878059
10.218201130158468,-1.069750349260787
10.221601980926405,-1.0701063866151552
10.224959466030192,-1.0704578839889751
10.23159498610113,-1.0394284703674386
10.234938259587055,-1.0397681137612804
10.23823983438231,-1.0401035209821385
10.241500323459706,-1.0404347543019652
10.24472032838697,-1.0407618748340688
10.247900439588552,-1.0410849425597117
10.254231378119327,-1.0099536387800407
10.257401988998867,-1.0102659166950663
10.260534187108936,-1.0105744112825197
10.26362852162681,-1.0108791766316416
10.266685531787502,-1.0111802658524451
10.269705747105924,-1.0114777310975973
10.272689687593166,-1.0117716235837202
10.27874387954059,-0.9805367316387306
10.278550777856552,-1.012348890588964
10.284667565524808,-0.9811018193344927
10.287577421218966,-0.9813794038745227
10.29045325661561,-0.9816537430616455
10.293295539687787,-0.9819248815379656
10.29606113189277,-0.9821887041191584
10.298881280197412,-0.9824577310580315
10.304675788232522,-0.9511176856937402
10.307452531694473,-0.9513739780671799
10.310197746442052,-0.9516273603521841
10.312911854793173,-0.9518778715285364
10.315595271901586,-0.9521255499147716
10.318248405906969,-0.9523704331820275
10.320871658081174,-0.9526125583675448
10.32346542297089,-0.9528519618878338
10.32899670178827,-0.9214125136518898
10.331594669653928,-0.9216442689879204
10.334164110648956,-0.9218734795447888
10.33670539438673,-0.9221001782943702
10.339038355589029,-0.9223082933424938
10.341704938336363,-0.9225461695644561
10.34416390793314,-0.9227655253666288
10.346596139279548,-0.9229824959459968
10.351721291403107,-0.8914369386484953
10.377806755485379,-0.8616168349024426
10.402055348190473,-0.8315050673094937
10.424660864562963,-0.8011330439431162
10.443338830254003,-0.8025684417659457
10.463278552491563,-0.7718177942855762
10.48199108880131,-0.7408720024622188
10.49954372834913,-0.7097464279859992
10.513879871285328,-0.7107155202154635
10.529656995421647,-0.6793364488604713
10.544457737605198,-0.6478130233492274
10.55653647305494,-0.6485550967990577
10.56992945114646,-0.6168334095452224
10.580729523345315,-0.6174636734829851
10.592871334617229,-0.5855687740939249
10.602621122905258,-0.5861077376473516
10.613648624984629,-0.5540609977697852
10.622530224487514,-0.554524641145992
10.630858473530997,-0.5549593981402876
10.640660264318049,-0.5227421182530926
10.648336838952856,-0.5231192441819208
10.655564167856316,-0.5234743000831956
10.664326527289719,-0.49111290011182407
10.67106177793066,-0.4914230714542701
10.67742682721676,-0.49171619430701213
10.68521578566985,-0.45922807411834304
10.6912073043162,-0.45948557697314707
10.696889681694298,-0.45972979358721466
10.703772470614956,-0.42713041641896476
10.709171274749067,-0.42734585387004087
10.714308843511251,-0.42755086681204774
10.719199974945033,-0.427746045755902
10.723858418701424,-0.42793193937677204
10.729869583621245,-0.3952044985550267
10.734357189079418,-0.3953697868514956
10.738644788189172,-0.3955277084779394
10.742742794203414,-0.3956786469771739
10.746660941957403,-0.3958229609044134
10.751893885532272,-0.3629881831374199
10.75571608451419,-0.3631172220843075
10.759381416970772,-0.36324096515535836
10.762897425618819,-0.36335966699567024
10.76627119853658,-0.36347356690156346
10.769509402638434,-0.3635828899507001
10.773979906769116,-0.33064530896492494
10.777181551709825,-0.3307435650309078
10.780263179486143,-0.3308381378607286
10.783230076026799,-0.3309291896755492
10.786087234897312,-0.33101687372412525
10.788839377080253,-0.33110133488984755
10.791490969172765,-0.33118271024921003
10.795288250546479,-0.2981515404072743
10.797947701761505,-0.2982249909217946
10.800516819689065,-0.29829594655075164
10.80299922551962,-0.29836450730662206
10.805398357743078,-0.2984307681559355
10.807717483440728,-0.2984948193311431
10.809959708750776,-0.29855674661966153
10.812127988577227,-0.29861663163201935
10.814225135605106,-0.2986745520508457
10.817369445559104,-0.26555151473166677
10.819507592283694,-0.2656040032876222
10.821580816942499,-0.2656548980963181
10.82359145367011,-0.26570425645754253
10.82554173077168,-0.2657521330731167
10.827433776609398,-0.26579858019139957
10.829269625100755,-0.26584364774226316
10.831051220858221,-0.265887383463264
10.832780423997269,-0.2659298330176741
10.834459014637428,-0.2659710401049749
10.836088697119026,-0.26601104656437324
10.837671103956344,-0.26604989247184513
10.840376784745319,-0.23284081313748517
10.842023817355805,-0.23287618980564948
10.843626949333514,-0.2329106235306637
10.845187569070136,-0.23294414413383913
10.846707009493967,-0.23297678024518687
10.848186550791846,-0.23300855936188267
10.849627422972583,-0.23303950790332653
10.851030808282419,-0.2330696512630248
10.852397843482498,-0.23309901385750786
10.853729621997326,-0.23312761917247699
10.85502719594285,-0.23315548980636555
10.856291578041718,-0.233182647511477
10.857523743433195,-0.23320911323285995
10.858724631384268,-0.2332349071450613
10.860778458379151,-0.1999452900221374
10.862053714100224,-0.19996876728723212
10.86329945840977,-0.1999917012517007
10.86451650784919,-0.20001410694794697
10.865705650329762,-0.2000359988812984
10.86686764636797,-0.20005739105274856
10.868003230257516,-0.20007829698053356
10.869113111181726,-0.20009872972061124
10.870197974269868,-0.20011870188610786
10.871258481600597,-0.2001382256657914
10.872295273155727,-0.20015731284163035
10.873308967726993,-0.20017597480548704
10.87430016377865,-0.2001942225749979
10.875269440268264,-0.20021206680868434
10.876217357428159,-0.20022951782033865
10.8771444575096,-0.2002465855927247
10.878051265491825,-0.200263279790631
10.878938289757834,-0.20027960977331163
10.879806022738762,-0.2002955846063495
10.880654941528466,-0.20031121307297026
10.881485508469972,-0.20032650368483923
10.8822981717153,-0.20034146469236744
10.884173226322673,-0.16697422330256037
10.885064594899156,-0.16698789779787018
10.885938719680126,-0.16700130775592004
10.88679600040865,-0.1670144593091727
10.88763682506429,-0.16702735840962707
10.888461570289769,-0.16704001083536338
10.88927060179918,-0.16705242219680552
10.890064274768736,-0.1670645979427159
10.890842934210891,-0.1670765433659343
10.891606915332583,-0.1670882636088742
10.892356543878552,-0.16709976366878926
10.89309213646025,-0.16711104840281932
10.893814000871217,-0.16712212253282852
10.89452243638942,-0.16713299065004353
10.895217734067352,-0.16714365721950383
10.895900177010233,-0.16715412658432985
10.896570040643137,-0.16716440296982069
10.897227592967345,-0.167174490487387
10.897873094806565,-0.16718439313832822
10.89850680004337,-0.16719411481745977
10.899128955846459,-0.1672036593165994
10.899739802888913,-0.16721303032791549
10.900339575558164,-0.16722223144714832
10.900928502157802,-0.16723126617670583
10.901506805101642,-0.1672401379286408
10.902074701100473,-0.16724885002751588
10.902632401341762,-0.16725740571316042
10.903180111662557,-0.16726580814332281
10.903718032716025,-0.16727406039622555
10.905054364982869,-0.13383186944137723
10.905665468597752,-0.13383936918750092
10.90626694931659,-0.1338467508369949
10.906858990379819,-0.13385401663867053
10.907441770581185,-0.13386116878676735
10.908015464400965,-0.13386820942258798
10.908580242134478,-0.13387514063607536
10.909136270016003,-0.13388196446733336
10.909683710338362,-0.13388868290809455
10.910222721568227,-0.13389529790313523
10.910753458457528,-0.13390181135164264
10.911276072150851,-0.133908225108533
10.911790710289267,-0.1339145409857258
10.912297517110504,-0.13392076075337314
10.912796633545762,-0.13392688614104786
10.913288197313195,-0.13393291883889083
10.913772343008322,-0.1339388604987205
10.914249202191291,-0.13394471273510383
10.914718903471353,-0.13395047712639305
10.915181572588446,-0.13395615521572676
10.91563733249214,-0.13396174851199896
10.916086303417977,-0.1339672584907958
10.916528602961305,-0.13397268659530182
10.916964346148765,-0.13397803423717705
10.917393645507406,-0.13398330279740556
10.917816611131634,-0.13398849362711673
10.918233350748006,-0.13399360804838073
10.918643969777957,-0.13399864735497816
10.919048571398571,-0.13400361281314585
10.919447256601408,-0.13400850566229897
10.919840124249523,-0.1340133271157306
10.9202272711327,-0.13401807836128976
10.920608792020985,-0.13402276056203824
10.920984779716537,-0.1340273748568871
10.92135532510395,-0.13403192236121403
10.921720517199002,-0.13403640416746188
10.922080443195917,-0.13404082134571843
10.922435188513239,-0.13404517494427962
10.92278483683831,-0.1340494659901951
10.923129470170412,-0.1340536954897981
10.923469168862633,-0.13405786442921874
10.923804011662519,-0.1340619737748834
10.92413407575147,-0.1340660244739979
10.92445943678307,-0.134070017455018
10.92478016892021,-0.13407395362810495
10.925096344871195,-0.13407783388556876
10.925408035924788,-0.13408165910229802
10.92571531198426,-0.13408543013617802
10.92601824160044,-0.13408914782849626
10.92631689200384,-0.13409281300433662
10.926611329135895,-0.13409642647296294
10.92690161767929,-0.13409998902819095
10.928519216557396,-0.10058767143611336
10.928872771674714,-0.10059092560854702
10.929222123788234,-0.10059414109592586
10.929567333649484,-0.10059731845741571
10.929908460887908,-0.10060045824185464
10.930245564036532,-0.10060356098798903
10.9305787005569,-0.10060662722470329
10.930907926863323,-0.10060965747124286
10.931233298346475,-0.10061265223743152
10.931554869396402,-0.10061561202388314
10.931872693424845,-0.1006185373222071
10.932186822887019,-0.10062142861520877
10.932497309302759,-0.10062428637708419
10.932804203277191,-0.10062711107361025
10.93310755452077,-0.10062990316232916
10.933407411868865,-0.1006326630927287
10.933703823300766,-0.10063539130641723
10.933996835958267,-0.10063808823729462
10.934286496163711,-0.10064075431171843
10.934572849437599,-0.10064338994866591
10.934855940515735,-0.10064599555989191
10.935135813365974,-0.10064857155008287
10.935412511204447,-0.10065111831700636
10.935686076511491,-0.10065363625165752
10.935956551047115,-0.10065612573840152
10.936223975866065,-0.1006585871551122
10.93648839133255,-0.10066102087330751
10.936749837134586,-0.10066342725828178
10.937008352297983,-0.10066580666923415
10.937263975199983,-0.10066815945939431
10.937516743582572,-0.10067048597614497
10.937766694565463,-0.10067278656114134
10.938013864658744,-0.10067506155042755
10.938258289775261,-0.10067731127455062
10.938500005242657,-0.10067953605867129
10.938739045815147,-0.1006817362226724
10.938975445685,-0.10068391208126448
10.939209238493742,-0.10068606394408906
10.939440457343117,-0.10068819211581939
10.939669134805756,-0.10069029689625861
10.93989530293561,-0.10069237858043598
10.940118993278146,-0.10069443745870049
10.940340236880274,-0.10069647381681245
10.94055906430009,-0.10069848793603293
10.940775505616326,-0.100700480093211
10.940989590437674,-0.1007024505608693
10.94120134791178,-0.10070439960728696
10.941410806734128,-0.10070632749658141
10.941617995156683,-0.1007082344887878
10.94182294099632,-0.10071012083993665
10.942025671643105,-0.10071198680213014
10.942226214068322,-0.10071383262361584
10.942424594832403,-0.10071565854885979
10.942620840092612,-0.10071746481861726
10.942814975610593,-0.10071925167000215
10.943007026759725,-0.10072101933655468
10.943197018532333,-0.10072276804830783
10.94338497554673,-0.10072449803185216
10.943570922054109,-0.1007262095103991
10.943754881945301,-0.10072790270384333
10.943936878757304,-0.10072957782882277
10.944116935679808,-0.10073123509877874
10.944295075561447,-0.1007328747240133
10.944471320915973,-0.10073449691174632
10.944645693928328,-0.10073610186617121
10.944818216460499,-0.10073768978850886
10.944988910057353,-0.10073926087706132
10.945157795952234,-0.10074081532726338
10.945324895072574,-0.10074235333173416
10.945490228045216,-0.1007438750803261
10.945653815201812,-0.10074538076017464
10.945815676583955,-0.10074687055574554
10.945975831948273,-0.10074834464888163
10.94613430077144,-0.10074980321884905
10.946291102254998,-0.10075124644238155
10.946446255330168,-0.10075267449372485
10.946599778662504,-0.1007540875446794
10.946751690656482,-0.10075548576464267
10.946902009459974,-0.10075686932065028
10.947050752968652,-0.10075823837741658
10.94719793883025,-0.1007595930973739
10.947343584448841,-0.1007609336407118
10.947487706988923,-0.10076226016541483
10.947630323379462,-0.10076357282729963
10.948586885493121,-0.06718053085513931
10.948776655679099,-0.06718169528503037
10.948964845362086,-0.06718285001695484
10.949151470865269,-0.0671839951510718
10.949336548294642,-0.0671851307862076
10.94952009354262,-0.06718625701987813
10.949702122291523,-0.06718737394831008
10.94988265001702,-0.06718848166646219
10.950061691991534,-0.06718958026804603
10.950239263287521,-0.0671906698455462
10.95041537878075,-0.06719175049024041
10.95059005315346,-0.0671928222922189
10.950763300897504,-0.06719388534040364
10.950935136317403,-0.06719493972256724
10.951105573533331,-0.06719598552535104
10.951274626484107,-0.06719702283428365
10.951442308930037,-0.06719805173379831
10.951608634455768,-0.0671990723072504
10.951773616473076,-0.06720008463693461
10.951937268223594,-0.06720108880410158
10.952099602781473,-0.06720208488897432
10.952260633056014,-0.06720307297076429
10.952420371794267,-0.06720405312768739
10.95257883158352,-0.06720502543697922
10.952736024853818,-0.06720598997491055
10.952891963880386,-0.06720694681680214
10.953046660786004,-0.0672078960370394
10.953200127543377,-0.06720883770908682
10.95335237597743,-0.06720977190550217
10.953503417767555,-0.0672106986979502
10.95365326444986,-0.06721161815721644
10.953801927419327,-0.06721253035322053
10.953949417931947,-0.0672134353550292
10.954095747106836,-0.06721433323086938
10.9542409259283,-0.06721522404814077
10.954384965247838,-0.06721610787342816
10.954527875786162,-0.06721698477251385
10.954669668135113,-0.06721785481038935
10.95481035275962,-0.06721871805126751
10.954949939999558,-0.06721957455859377
10.95508844007162,-0.06722042439505778
10.955225863071105,-0.06722126762260427
10.955362218973722,-0.06722210430244423
10.955497517637365,-0.06722293449506567
10.955631768803787,-0.06722375826024399
10.955764982100359,-0.06722457565705274
10.955897167041664,-0.06722538674387343
10.956028333031195,-0.06722619157840587
10.956158489362918,-0.06722699021767785
10.956287645222877,-0.06722778271805491
10.956415809690732,-0.06722856913524987
10.956542991741289,-0.06722934952433213
10.956669200246003,-0.06723012393973696
10.956794443974452,-0.06723089243527446
10.956918731595765,-0.06723165506413842
10.957042071680082,-0.06723241187891524
10.95716447269992,-0.06723316293159226
10.957285943031577,-0.06723390827356644
10.957406490956453,-0.06723464795565248
10.957526124662406,-0.06723538202809107
10.957644852245071,-0.06723611054055702
10.957762681709095,-0.06723683354216684
10.957879620969448,-0.0672375510814868
10.957995677852656,-0.06723826320654046
10.958110860098017,-0.06723896996481614
10.9582251753588,-0.06723967140327433
10.95833863120345,-0.06724036756835498
10.958451235116707,-0.06724105850598448
10.958562994500817,-0.067241744261583
10.958673916676583,-0.06724242488007098
10.958784008884539,-0.06724310040587635
10.958893278285991,-0.0672437708829409
10.959001731964111,-0.06724443635472692
10.95910937692499,-0.06724509686422385
10.959216220098673,-0.06724575245395441
10.95932226834016,-0.06724640316598088
10.959427528430464,-0.06724704904191157
10.959532007077541,-0.06724769012290652
10.959635710917288,-0.06724832644968355
10.959738646514497,-0.06724895806252425
10.959840820363805,-0.0672495850012797
10.959942238890601,-0.0672502073053761
10.960042908451959,-0.06725082501382046
10.960142835337525,-0.06725143816520605
10.960242025770405,-0.06725204679771785
10.960340485908024,-0.06725265094913778
10.960438221842992,-0.06725325065685016
10.960535239603962,-0.06725384595784677
10.960631545156419,-0.06725443688873183
10.960727144403535,-0.06725502348572719
10.960822043186958,-0.06725560578467724
10.960916247287598,-0.06725618382105361
10.96100976242644,-0.06725675762996029
10.961102594265244,-0.06725732724613782
10.961194748407369,-0.06725789270396842
10.9612862303985,-0.06725845403748042
10.961377045727335,-0.06725901128035247
10.9614671998264,-0.06725956446591855
10.961556698072643,-0.0672601136271716
10.961645545788242,-0.06726065879676851
10.961733748241222,-0.06726120000703391
10.961821310646178,-0.06726173728996451
10.96190823816491,-0.06726227067723316
10.96199453590711,-0.06726280020019289
10.962080208930999,-0.06726332588988099
10.962165262243964,-0.06726384777702274
10.962249700803197,-0.06726436589203551
10.962333529516298,-0.06726488026503231
10.962416753241923,-0.06726539092582587
10.962499376790337,-0.06726589790393196
10.962581404924048,-0.06726640122857334
10.962662842358375,-0.0672669009286832
10.962743693762029,-0.06726739703290877
10.962823963757673,-0.06726788956961469
10.96290365692248,-0.06726837856688651
10.962982777788728,-0.06726886405253428
10.96306133084427,-0.06726934605409547
10.963139320533124,-0.06726982459883855
10.963216751255981,-0.06727029971376622
10.963293627370726,-0.06727077142561841
10.963369953192972,-0.06727123976087575
10.96344573299653,-0.06727170474576231
10.963520971013919,-0.06727216640624888
10.963595671436892,-0.06727262476805602
10.963669838416864,-0.06727307985665683
10.963743476065433,-0.06727353169728005
10.963816588454835,-0.06727398031491294
10.963889179618393,-0.06727442573430398
10.963961253551012,-0.06727486797996589
10.964032814209583,-0.06727530707617815
10.964103865513477,-0.06727574304699005
10.964174411344944,-0.06727617591622305
10.964244455549554,-0.06727660570747358
10.964314001936652,-0.06727703244411577
10.964383054279745,-0.06727745614930387
10.964451616316909,-0.06727787684597472
10.964519691751248,-0.06727829455685055
10.964587284251248,-0.06727870930444121
10.9646543974512,-0.0672791211110467
10.96472103495157,-0.06727952999875947
10.964787200319423,-0.06727993598946704
10.964852897088765,-0.06728033910485408
10.964918128760948,-0.06728073936640487
10.964982898805022,-0.06728113679540552
10.965047210658113,-0.06728153141294622
10.965111067725777,-0.06728192323992348
10.965174473382367,-0.06728231229704232
10.965237430971367,-0.06728269860481834
10.965299943805757,-0.06728308218358
10.965362015168346,-0.06728346305347063
10.965423648312107,-0.06728384123445047
10.965484846460516,-0.06728421674629875
10.965545612807885,-0.06728458960861579
10.965605950519672,-0.06728495984082482
10.965665862732806,-0.06728532746217405
10.965725352556014,-0.06728569249173863
10.96578442307012,-0.0672860549484225
10.96584307732836,-0.0672864148509603
10.965901318356675,-0.06728677221791923
10.965959149154019,-0.06728712706770085
10.966016572692663,-0.06728747941854302
10.966073591918462,-0.0672878292885215
10.966130209751162,-0.06728817669555189
10.966186429084688,-0.06728852165739127
10.966242252787403,-0.06728886419163992
10.966297683702404,-0.0672892043157431
10.966352724647782,-0.06728954204699261
10.966407378416914,-0.06728987740252862
10.966461647778692,-0.06729021039934105
10.966515535477823,-0.06729054105427142
10.966569044235069,-0.06729086938401431
10.966622176747496,-0.06729119540511892
10.96667493568875,-0.06729151913399078
10.966727323709287,-0.06729184058689305
10.96677934343664,-0.06729215977994829
10.966830997475624,-0.06729247672913964
10.966882288408609,-0.06729279145031253
10.966933218795765,-0.06729310395917613
10.966983791175263,-0.06729341427130471
10.967034008063527,-0.06729372240213902
10.96708387195546,-0.06729402836698777
10.967133385324665,-0.06729433218102902
10.96718255062368,-0.06729463385931153
10.967231370284173,-0.067294933416756
10.96727984671718,-0.06729523086815657
10.967327982313327,-0.06729552622818212
10.967375779443007,-0.06729581951137736
10.967423240456618,-0.06729611073216438
10.967470367684777,-0.06729639990484379
10.967517163438492,-0.06729668704359595
10.96756363000938,-0.06729697216248225
10.96760976966988,-0.06729725527544635
10.967655584673427,-0.06729753639631533
10.96770107725465,-0.0672978155388009
10.967746249629588,-0.06729809271650063
10.96779110399584,-0.06729836794289902
10.967835642532792,-0.06729864123136878
10.967879867401763,-0.06729891259517175
10.967923780746217,-0.06729918204746024
10.967967384691946,-0.06729944960127811
10.968010681347202,-0.06729971526956159
10.968053672802945,-0.0672999790651408
10.968096361132972,-0.06730024100074057


==> figures/lag_nyqa_big.csv <==
x,y
4.218436756354375e-5,-0.013749922927562032
8.436848795595586e-5,-0.027499765290113696
0.0002531030233894955,-0.04124886194388982
0.0003374678417969284,-0.05499801713297976
0.0006327419704511118,-0.06874533115710246
0.0010123644892027425,-0.08249073885028435
0.0011810749902157703,-0.09623781712969563
0.00168720119843347,-0.10997979058200756
0.002277641602630586,-0.12371864749111933
0.0025306618344067217,-0.13746239050454115
0.003247547396474921,-0.15119616243274087
0.004048696433157071,-0.16492560825583122
0.004385967589108027,-0.1786645119895887
0.004723225261850583,-0.1924028664783293
0.006325196005729686,-0.2061046469567095
0.006746660711056189,-0.21983795011717205
0.00788463031458043,-0.23354674451461574
0.008348119945474226,-0.24727554219982306
0.009612278409327657,-0.2609749992994652
0.01096049457825224,-0.2746670235161749
0.011508021866609729,-0.2883879089664915
0.012982287448218633,-0.30206895134216266
0.014540501237444813,-0.3157413560736526
0.01517195275116562,-0.32945308127357453
0.01685605404367007,-0.3431128623709597
0.018623977625514945,-0.3567628028546475
0.019339223398745085,-0.3704641233737367
0.02123285017224457,-0.3840998015814894
0.02198983891672336,-0.3977936403358253
0.02400905054947351,-0.41141411371353276
0.02611185385259836,-0.4250228530074146
0.026952388643161046,-0.4387042444840046
0.029180557188337994,-0.4522961466941591
0.031492149461924274,-0.4658751172773833
0.03241605718696495,-0.47954282898049244
0.034852772884247575,-0.49310333442021015
0.03737272808698056,-0.5066497133595699
0.03837981946837777,-0.5203025181139955
0.04102463416339918,-0.5338288084351762
0.04207304884822844,-0.547471196072789
0.04484255762709693,-0.5609764567049408
0.0476949849164965,-0.5744657214424477
0.048826226515865954,-0.5880910433215755
0.05180306145131026,-0.6015578118160554
0.05486257683932523,-0.6150072490106051
0.05607643883284201,-0.6286145924552566
0.059260028839739284,-0.6420397744464335
0.06252606990615317,-0.6554465912618065
0.06382229299962754,-0.6690346035806328
0.06721206629613458,-0.6824155612079159
0.0685490591378132,-0.6959902773364923
0.07206235464518032,-0.7093444594736062
0.07565768945562631,-0.7226784159826369
0.07707660593023938,-0.736231834249348
0.08079508651954351,-0.7495374222163351
0.08225462179847698,-0.7630775563721522
0.08609587636033661,-0.7763525491269
0.09001886144224329,-0.7896067838222535
0.09155970168038238,-0.8031223725036477
0.09560519100258862,-0.8163457338537793
0.09718619246795868,-0.8298454590040222
0.10135393680336942,-0.8430370466111555
0.10560278152117032,-0.8562047328461382
0.10993258573355574,-0.8693480309222065
0.11163536673830578,-0.8828136408111524
0.11608639097927424,-0.8959198348615053
0.12061883670380161,-0.9090066644014867
0.1224020837855401,-0.9224455560860034
0.12705527625522534,-0.935493723304636
0.13178873528487337,-0.9485151958004648
0.13365209313583307,-0.9619262300063014
0.13850620528924873,-0.974910580207091
0.14040884532747963,-0.9883027881570758
0.14538331359889098,-1.0012491382269115
0.15043746128563157,-1.014166985248545
0.15241960069325877,-1.0275294837259614
0.15759357835783547,-1.0404077959562192
0.1628468417438621,-1.0532564684500978
0.16490808874241242,-1.0665881469220155
0.17028063574874572,-1.079395759397792
0.1723805085009913,-1.0927066901098037
0.17787200899031436,-1.1054723606938435
0.18344215006438785,-1.1182066271636573
0.18562046086256218,-1.131484936263751
0.19130897744574707,-1.1441757512665622
0.1970757023812169,-1.1568340416584808
0.19933202470446387,-1.1700786499026619
0.20521652745248298,-1.1826919895060226
0.2075107613340406,-1.195913985158394
0.2135126860056495,-1.2084815308802834
0.21584465103660086,-1.2216804499856748
0.2219636312394632,-1.2342013399457687
0.22815984951734736,-1.2466873258388265
0.23443309737050133,-1.2591379236252598
0.23688144545269005,-1.272287977756255
0.24327083966002502,-1.28468982949103
0.2457563306208974,-1.2978154674145355
0.25226148258024594,-1.3101677243857799
0.2588429014394933,-1.3224828858704396
0.26140444306749466,-1.3355703414106042
0.26810094242069893,-1.3478344557077373
0.274873201381158,-1.3600603895494037
0.2775103033398881,-1.3731086528913743
0.2843969469100621,-1.3852820988690362
0.28707037196208934,-1.3983042072547935
0.29407098919385216,-1.4104243620276917
0.3011465410836719,-1.4225046334531446
0.3038947010626864,-1.43548592252773
0.3110835021192213,-1.447511482124337
0.313867452537196,-1.460465560910999
0.3211690697529636,-1.472435590277406
0.32854476832658663,-1.4843640807270664
0.33140259986732273,-1.4972757533415602
0.3388903617672066,-1.509147312854329
0.346451639747753,-1.520976280695768
0.34938281640549035,-1.5338445995589538
0.3523109110654996,-1.5466993879754514
0.3600213195038142,-1.558454125467342
0.36780487088033686,-1.5701662936882996
0.37080561723952343,-1.582976539452107
0.37869878050548933,-1.5946255950375439
0.3817346008472583,-1.6074088335060137
0.38973832910973777,-1.6189999980388166
0.39781392449994357,-1.6305455058741722
0.4059612099426257,-1.6420452909633103
0.40910557696615985,-1.6547637304043221
0.41736160658598953,-1.66620093224508
0.4205397022443509,-1.6788886013194866
0.4289039943765505,-1.690262480689378
0.4373389676543441,-1.70158890811442
0.44058764526451216,-1.7142287920404997
0.443832497818921,-1.7268537935231298
0.4577424567602623,-1.7367039018606125
0.461060061457968,-1.7492911044201371
0.4697800988281271,-1.7604425203126306
0.47313151541491766,-1.773001537345035
0.48195471319281374,-1.7840755189789241
0.49085054211122303,-1.7951128859269938
0.4942709714628934,-1.8076219009485053
0.4976871571547888,-1.82011539627982
0.5067224140601662,-1.8310595237246459
0.515826472913698,-1.8419545053238697
0.5193108993048247,-1.8543969743064166
0.5285187780869731,-1.8652215565297225
0.532034833487134,-1.8776302401910123
0.5413462765045961,-1.8883847157218892
0.550724894149486,-1.8990865504371013
0.5601703825311192,-1.909735349313322
0.5637882515066988,-1.9220694042496584
0.5733371448646127,-1.932650303357704
0.576986705236496,-1.9449525308045355
0.5866364297951452,-1.9554579260670137
0.5963515804934054,-1.9659076980888777
0.6000674250922773,-1.9781571961044275
0.6098833004202068,-1.9885331773229935
0.6136288779896587,-2.0007456862734094
0.6235453573570076,-2.011048640271752
0.6335259973322832,-2.021294157814044
0.6373369357069489,-2.0334531339333153
0.6474167493295025,-2.04362297879738
0.6512572018185643,-2.0557456755977865
0.661435622500237,-2.0658392110805037
0.665305329814653,-2.077925335313286
0.6755817735724856,-2.0879418888340915
0.6794804754070068,-2.0999911524329677
0.6898543677710013,-2.1099300998129076
0.7002908276279154,-2.1198105908171505
0.7042525515633,-2.1318029003331396
0.7147831229572555,-2.1415976971035224
0.71877548078917,-2.153559401380294
0.7294041990693266,-2.1632817397143236
0.7400942712668012,-2.1729442535428105
0.7441462508578953,-2.184841016036148
0.7549311123036648,-2.1944230082826177
0.7657765299330953,-2.203944301450534
0.7698897791929936,-2.2157824447109324
0.7808289331356663,-2.2252221127577245
0.7849693917353837,-2.237021675558311
0.7960016800081251,-2.2463791371700004
0.8001690815164892,-2.2581398708967235
0.8112938823241574,-2.2674145045629412
0.8224775167371499,-2.2766266126908525
0.8267046644202107,-2.288327402943708
0.8379797326633055,-2.297455615040479
0.8422331298681602,-2.309116984534742
0.8535990171311961,-2.3181607422272545
0.8578787927462801,-2.3297835389003008
0.8693344663180786,-2.3387411636390185
0.8808476020173386,-2.3476355646150098
0.8851851906997045,-2.359196108609308
0.8967874064694444,-2.3680044224074663
0.9011502790641075,-2.3795247688396666
0.9128409480865326,-2.388246460099303
0.9245873409260478,-2.396902550485435
0.9290073088774842,-2.40836088653106
0.9408410345479769,-2.416929348359132
0.9452855869307462,-2.4283469722719704
0.9572059904121014,-2.4368272358254686
0.9616748576545779,-2.4482039483814217
0.9736813009207672,-2.4565955013325933
0.9781742135201176,-2.467931108649903
0.9902660352994744,-2.476233393008263
1.0024112535651248,-2.484467974994837
1.0069592806793257,-2.495740222462583
1.0191887286982877,-2.5038845752405563
1.023760100447045,-2.515115259889142
1.0360731297619685,-2.5231688941362562
1.040667576901497,-2.5343578399502213
1.0530635145354599,-2.542320218831784
1.0655109514462289,-2.550213272180825
1.0701589605744624,-2.561337901685524
1.0826881360020104,-2.569138775004579
1.0873585205521192,-2.580221251705741
1.0999687763599229,-2.5879294786058784
1.104661267947677,-2.598969644080617
1.117351920138157,-2.6065847087985237
1.1220662507280177,-2.617582409528507
1.1348366366469063,-2.625103858305504
1.1476560574961665,-2.6325539752212683
1.1524219690994486,-2.6434862745411065
1.1653199294877399,-2.6508418969475906
1.1701069834539628,-2.661731372786377
1.1830827890192066,-2.668992005866862
1.1878907188999668,-2.6798385218804666
1.2009436984295794,-2.6870037345988282
1.205772238436704,-2.69780715947942
1.218901692668339,-2.7048764684730036
1.2320776820339787,-2.7118725799914185
1.2369558314138283,-2.7226096623501195
1.2502070778530878,-2.7295090366560086
1.2551051462400933,-2.74020272265517
1.2684309706619636,-2.747004951263302
1.273348694538336,-2.7576551262825157
1.2867483882818018,-2.7643597464921945
1.2916855048571216,-2.7749663005386913
1.305158385292344,-2.781572916196941
1.310114632662574,-2.792135744131358
1.3236599867520897,-2.79864390378248
1.3372487664633648,-2.805076688687929
1.3422522455901964,-2.8155722247564574
1.3559122558353875,-2.821905774894443
1.360934184431651,-2.8323573430146616
1.3746647357020956,-2.8385912844338006
1.3797048548965318,-2.848998795477231
1.393505225642305,-2.855132697021269
1.3985632774934473,-2.8654960662843942
1.4124327752059391,-2.871529566091089
1.417508502862979,-2.881848713517055
1.431446402093063,-2.887781391425128
1.4365395497023143,-2.8980562413030353
1.450545155123827,-2.903887747436928
1.4645904275128243,-2.9096414500002803
1.469728050415188,-2.9198481537110057
1.4838397594374206,-2.9254999695563675
1.4889941363659251,-2.9356622053716004
1.5031715488626791,-2.9412117342105195
1.5083424277931854,-2.95132944153281
1.522584842789771,-2.95677635510022
1.5277719729706116,-2.9668494777522456
1.5420786538381108,-2.97219338647153
1.5472817856864434,-2.9822218723921825
1.56165202910814,-2.9874624596965877
1.5668709143732158,-2.9974462611582884
1.5813039803927134,-3.002583148068194
1.5865383720487218,-3.0125222213719978
1.6010335551663304,-3.017555102902545
1.6062832075762137,-3.027449408594509
1.620839764644294,-3.032377916245157
1.626104433449062,-3.0422274188105303
1.640721656937734,-3.0470512590590006
1.6553729869836828,-3.051794137052398
1.660678242920977,-3.061574741841955
1.6753889364688483,-3.066212327013511
1.6807085715921735,-3.0759480549005125
1.695477878964906,-3.0804799977533817
1.7008116537088407,-3.09017082687894
1.7156388630637374,-3.094596854620077
1.7209865393944073,-3.1042427671187394
1.735870898207276,-3.108562540407733
1.741232239501407,-3.118163522099683
1.756173034293282,-3.122376779280495
1.7615478055047382,-3.131932819885201
1.7765442810162178,-3.136039231647614
1.7819322485515061,-3.14555032447545
1.796983689796828,-3.1495496401734355
1.8023846216822952,-3.159015782338809
1.8174902707723681,-3.1629076825646654
1.8229039365261632,-3.1723288746771487
1.838063077091779,-3.1761131196665633
1.843489247891738,-3.185489366043575
1.8587011195132737,-3.1891656461625493
1.8641395680653403,-3.198496954520084
1.8794034531074348,-3.202065040756763
1.884853953814269,-3.2113514224217092
1.9001690894196284,-3.2148110147861537
1.9056314182454888,-3.224052484386695
1.9209970856238923,-3.227403364489581
1.9264710202639994,-3.236599940167227
1.9418864542071113,-3.2398418175325183
1.94737177394901,-3.2489935206322738
1.9628362546171176,-3.2521261873628533
1.9683327405108246,-3.2612330426450233
1.9838455004250195,-3.264256217648379
1.98935293514086,-3.273318252978562
2.0049132535114826,-3.2762317387193924
2.010431421511084,-3.285248985280168
2.0260385286630327,-3.288052509919138
2.031567216053636,-3.297025001899944
2.047220390341104,-3.299718378133358
2.052759385047437,-3.3086461529421207
2.068457854667521,-3.3112291180537996
2.074006946282609,-3.3201122160067844
2.089749988821503,-3.322584592794878
2.0953033978864664,-3.3314141999227314
2.111095810368942,-3.33378459207036
2.1166644717922467,-3.342578469430301
2.1324943893331563,-3.3448289948972643
2.1380725272064685,-3.353578334351341
2.153944744821961,-3.355717605685878
2.1595321558359117,-3.3644224592132455
2.1651064367255386,-3.373106856789055
2.1810424325445648,-3.3751107415341646
2.18662571999669,-3.383750744668242
2.2026023797904353,-3.3856430027103848
2.208194475081137,-3.3942386704828196
2.2242110755192126,-3.396019155416885
2.229811781823508,-3.4045705497079193
2.24586754390742,-3.4062390350027463
2.2514766661359102,-3.4147462201831984
2.26757086607567,-3.416302568979315
2.273188211051191,-3.424765612122892
2.2893200679831365,-3.426209606329311
2.29494097941693,-3.4346218947725577
2.3111142340088877,-3.43596008908272
2.316747452106566,-3.444335059160744
2.3329523919489743,-3.445553879539707
2.338593264098076,-3.4538849234925966
2.3548336295150043,-3.4549909339343143
2.360481969892176,-3.4632781286432337
2.3661166156387488,-3.4715452307120755
2.3824027363159557,-3.4725001738382235
2.3880544750855575,-3.4807379346335625
2.4043842502437127,-3.481594166462675
2.410033171683646,-3.4897739122458558
2.4156682756563166,-3.497933650073398
2.432051740550173,-3.498653055738679
2.448446800313656,-3.499282624108271
2.4541092801337925,-3.507375353442406
2.4705358328700546,-3.5078913558483915
2.47620482749619,-3.5159407097499984
2.492662148883202,-3.5163430562252644
2.498337484591589,-3.524349126088713
2.503998795658715,-3.5323354117026455
2.5205062904393145,-3.53260051875626
2.5261737212986124,-3.5405436725859145
2.542710350534315,-3.54069490198075
2.5483837321519576,-3.548595020594872
2.5649487058582054,-3.5486322036711146
2.570627870956492,-3.5564893854197064
2.587220465473856,-3.556412450565338
2.5929052487167135,-3.564226795795465
2.6095246723215886,-3.5640355818952507
2.6152149101237177,-3.5718071926454154
2.6208908788564935,-3.579559314991645
2.637555969765667,-3.579230616839687
2.6432371874533516,-3.58694017391517
2.6599274742737316,-3.586497020253089
2.6656137819833363,-3.5941641186435476
2.6823285418302003,-3.5936064556121745
2.6880197825583383,-3.6012312037003134
2.704758220985425,-3.600558885467575
2.71045423946067,-3.6081413931289656
2.7161358134585183,-3.615704672383531
2.7329162763923085,-3.614894752950584
2.738602435154449,-3.622415973286262
2.755404945515762,-3.6214912575293763
2.761095538370128,-3.628970532873563
2.77791937411824,-3.6279309841188443
2.783614252302401,-3.6353684300028366
2.7892945662837136,-3.6427868552042053
2.8061576326624205,-3.64160965039845
2.811842048586164,-3.648986436236793
2.8287248122101882,-3.647694283808658
2.8344131858601487,-3.6550295494935923
2.8513148484425996,-3.6536223256790685
2.857007037289801,-3.6609161916179604
2.8739268776640383,-3.6593938763981866
2.879622741062006,-3.666646464416802
2.8853038989769244,-3.673880327827273
2.9022593580794807,-3.6722203739273915
2.9079440194143737,-3.6794131594772965
2.9249160300351327,-3.6776380322737823
2.9306040586057636,-3.6847898650051176
2.936277317887206,-3.691923127596636
2.95328308076343,-3.690010460621653
2.9589595428509825,-3.6971029755989084
2.9759802329039373,-3.6950750697737904
2.981659766021541,-3.7021269651455326
2.998694580816116,-3.699983717519478
3.004377054814239,-3.7069951222163047
3.0100446737081645,-3.7139881977228213
3.0271105614948937,-3.711707581181631
3.032780966173171,-3.7186603777859073
3.0498593549640214,-3.716264376571131
3.0555324196020477,-3.7231770258334542
3.072622590848921,-3.7206656522406374
3.078298191426552,-3.72753828677373
3.08395886190655,-3.734392842320613
3.101077353534865,-3.7317442042279256
3.1067404137914734,-3.73855896241727
3.123869066653106,-3.735794932308191
3.1295343969030136,-3.7425700280583247
3.1351847542199756,-3.7493272178700776
3.1523398859843055,-3.7464260915904104
3.157992373461464,-3.7531438400987382
3.175156046762301,-3.7501273170215015
3.180810548784805,-3.7568057612259578
3.186450040315637,-3.763466476772663
3.2036383576472294,-3.7603130419717594
3.209279730109991,-3.7669346777739734
3.226474970671307,-3.7636658558936222
3.2321181125481684,-3.7702485508145402
3.237746211541298,-3.7768136982917646
3.2549642676530675,-3.7734081646499535
3.260594008552412,-3.779934598898575
3.2778173708309972,-3.776413702055126
3.2834486461415344,-3.782901563591282
3.2890648512308074,-3.789372062540192
3.3063092067417412,-3.7857146688374947
3.3119268247221263,-3.792146825499946
3.3291748704250996,-3.788374106311826
3.3347937977476327,-3.79476806265309
3.3403976324518916,-3.801144844623379
3.357664854988592,-3.7972358578700733
3.3632698833817973,-3.8035746724088253
3.3805391810592544,-3.799550411421807
3.386145303459487,-3.8058514017465543
3.391736315669343,-3.812135409002334
3.409022979446398,-3.807975123615018
3.414614975753206,-3.814221541710777
3.431902100370321,-3.809946046592371
3.4374949848781595,-3.8161550198079492
3.443072746331486,-3.8223472040767383
3.4603754317122712,-3.8179359410998157
3.4659539770734393,-3.8240909174177813
3.48325550956367,-3.819564522197046
3.488834746639902,-3.8256824357232837
3.494398852387483,-3.831783756988078
3.5117141454269505,-3.8271218633605133
3.517278844084903,-3.8331863603596767
3.522828414505216,-3.8392343703651317
3.540156573880028,-3.834437243307901
3.545706641742717,-3.8404486686421926
3.5630311337136855,-3.835536516509308
3.568581612466267,-3.8415115032946314
3.5741169617830555,-3.847470203524693
3.5914525296405357,-3.842423106504659
3.5969881996592723,-3.8483456089502384
3.602508747469302,-3.8542519324476965
3.619854394211227,-3.849070046237481
3.6253751755025947,-3.85494041327059
3.642714752228192,-3.8496437547993576
3.648235686108105,-3.855478312286591
3.653741503343377,-3.861296894409132
3.671089374961548,-3.8558657520042705
3.676595262630214,-3.861648766670377
3.6820860448223653,-3.8674159155583427
3.6994413330793394,-3.8618505731618984
3.704932106632601,-3.8675823972630563
3.7222788113007668,-3.861902441971181
3.727769500511522,-3.8675990883391913
3.733245096258477,-3.8732800750837133
3.7505974418566717,-3.867466242109071
3.7560728790406572,-3.873112294184276
3.761533237675876,-3.8787427978623947
3.778890234128582,-3.8727952564520045
3.7843503626827917,-3.878391068622833
3.8016963802617276,-3.8723292217798146
3.8071562082427857,-3.877890489519846
3.8126009758243935,-3.8834364170488107
3.8299498733303627,-3.8772411989647995
3.835394273454846,-3.8827528252691774
3.8408236316493256,-3.888249223909316
3.8581745451041742,-3.881920935133806
3.863603471783889,-3.8873832759084177
3.8690173762840327,-3.892830502044568
3.886369319442316,-3.886369319442315
3.891782730889561,-3.8917827308895605
3.897181141160958,-3.8971811411609574
3.9025645672096863,-3.902564567209686
3.9199216791937106,-3.89594283195927
3.9372680502135484,-3.8892445675572658
3.9426652945048493,-3.8945759808042206
3.9480402449278182,-3.8998853721046887
3.9653829135666916,-3.893052735306757
3.958785902103911,-3.9104999627964974
3.976125708899463,-3.9035995777345076
3.981482892575818,-3.9088590442272446
3.998829878447418,-3.901868850523832
4.0041808877829554,-3.907090112062795
4.0215102415633845,-3.8999864718102066
4.026860480357523,-3.9051750347292913
4.032193560804511,-3.910346957799724
4.049520771998103,-3.9031139683158633
4.0548552958664885,-3.9082556272422697
4.060174950378389,-3.9133829544004834
4.07749465083198,-3.9060165485241214
4.0828134424255484,-3.911111659557164
4.088117517795026,-3.9161926732535455
4.105430863769439,-3.908695113617249
4.110721730693715,-3.913732437683822
4.116022143205593,-3.9187788499052942
4.121295586171912,-3.9237995849848426
4.13861583067359,-3.9161537795295454
4.143888338558386,-3.9211428755281683
4.161186687194035,-3.9133842028925323
4.166458210492692,-3.918341802143157
4.171714985365809,-3.923285531250512
4.189004446395094,-3.9153966647277323
4.194260200554042,-3.920309135594713
4.199501239015652,-3.9252078519305145
4.204743221892323,-3.9301074509962386
4.2220208168739175,-3.9220566804562047
4.2272484252392895,-3.926912880177027
4.244515013027454,-3.918762199727315
4.249727831522587,-3.923574951245467
4.2549487949352764,-3.928395222585069
4.272206011017467,-3.9201172099323935
4.277414461240462,-3.9248964118958725
4.282608299539516,-3.929662206159824
4.287787547316347,-3.93441461236217
4.3050457010430145,-3.9259905337208156
4.310223818729814,-3.930712723084785
4.327455040321173,-3.9221766248527334
4.332631986670944,-3.926868735521014
4.337794394693163,-3.931547669417273
4.3550113037149165,-3.9228829641100673
4.360172516130756,-3.9275320524472157
4.365319228270051,-3.932168079305561
4.382520845531287,-3.9233749657839008
4.387649749838865,-3.927966527460731
4.392797371986114,-3.932574845955422
4.397913965465244,-3.9371553865788806
4.415112668385022,-3.9282177489734824
4.4202280402411045,-3.9327690019146697
4.437396448657263,-3.9237199534044525
4.442490048392983,-3.9282239140374373
4.447610295050226,-3.932751436923399
4.464760789290394,-3.9235748648476902
4.4698592465740425,-3.928055324113416
4.47494336359921,-3.932523181342798
4.492074962864702,-3.923219287853618
4.497157788916926,-3.9276584482348973
4.502214454733897,-3.932074761192577
4.507280569012971,-3.936499326102657
4.524405426344728,-3.9270524548420607
4.529458393134998,-3.9314382832036
4.5344971274718775,-3.935811758209115
4.539521652865453,-3.940172900264679
4.556620686753884,-3.9305680354376786
4.561657680946071,-3.9349129765086026
4.5787444638733845,-3.925216790075437
4.58376640314822,-3.929521944144605
4.58877419739847,-3.933814972119286
4.593767870486844,-3.9380958944562474
4.610840672598953,-3.928254343418276
4.615833049121299,-3.932507651253099
4.620811349304332,-3.936748966602175
4.62577559725445,-3.9409783100032048
4.642822102566487,-3.930982451207567
4.64780070331384,-3.93519773056505
4.6527496622288185,-3.9393879127897304
4.669787356807218,-3.9292799548274147
4.674735027872204,-3.9334430533270477
4.691734822214022,-3.9232253230232947
4.696681179293288,-3.927361463296656
4.7016135979874525,-3.9314859483023046
4.706535097853567,-3.935601302991699
4.723518304082376,-3.925241077671304
4.728435514224503,-3.9293272765584213
4.733338857744946,-3.933401952290648
4.750298013172412,-3.9229198086499544
4.7552000605144595,-3.9269680470063126
4.760088288959811,-3.931004873357902
4.7770194100135015,-3.9203985131749204
4.781906341870612,-3.924409114502276
4.78677950304752,-3.9284084145244553
4.791639910602282,-3.932397247919429
4.808553650474951,-3.9216514831789646
4.81341179399576,-3.925613578047552
4.81825624062475,-3.9295645023147445
4.8351410950443015,-3.9186960014275565
4.839984271954995,-3.9226212101486833
4.844813801223212,-3.926535357980177
4.8496297081058035,-3.9304384653917483
4.866496238403018,-3.9194323080086595
4.8713109034883795,-3.923309995972104
4.876111995964282,-3.9271767526779433
4.8808995412335685,-3.9310325985853996
4.897746661745123,-3.919889253528195
4.902532994709457,-3.923719973335988
4.907305830738361,-3.9275398909329278
4.924120385907444,-3.9162741205552276
4.928892015819831,-3.9200691152495546
4.933650199453906,-3.9238534157878413
4.950431192350059,-3.9124654273296606
4.955188176858299,-3.9162250063852375
4.959931766115081,-3.9199739987956943
4.964661985807662,-3.923712424862397
4.96937886166514,-3.927440304919776
4.986149849691916,-3.9159026202433425
4.990865585922773,-3.9196061519099503
5.007588990096057,-3.9079608042697185
5.012303570075224,-3.911640098597511
5.0170048837174415,-3.9153090397743333
5.0216929568750235,-3.918967647975529
5.0383922515872195,-3.907187408488407
5.043079204855358,-3.910822060948758
5.047752969789714,-3.914446486080802
5.064415014601916,-3.9025453611263243
5.069087670671103,-3.9061460242264787
5.073747190854634,-3.9097365650539753
5.078393601138605,-3.9133170036332223
5.095029611515779,-3.901281896346065
5.099674951657533,-3.9048388494511914
5.104307234671545,-3.9083858046681876
5.1089264866141235,-3.9119227819484603
5.125535374118219,-3.899754138270693
5.1301535956882,-3.9032679036365368
5.13475883925603,-3.9067717947133738
5.151327793870682,-3.8944833902592224
5.155932020958712,-3.897964257064214
5.160523323358801,-3.901435352605461
5.165101727214685,-3.9048966966480303
5.181641632154802,-3.892475654081967
5.1862190613310375,-3.8959142422537565
5.190783645531156,-3.8993431812138946
5.195335410943119,-3.9027624906349105
5.211845394411219,-3.89020941210826
5.21639622815322,-3.8936062312608506
5.2209342969048596,-3.896993522409078
5.225459626889273,-3.900371305126336
5.241938596334521,-3.8876866234959637
5.24643752510918,-3.8910232564793286
5.250974795819884,-3.8943883257805063
5.255473894667401,-3.8977250848984992
5.271920981560334,-3.8849093969040944
5.27641923744659,-3.8882241879685506
5.28090488900689,-3.89152969083151
5.297307245527704,-3.8785959445224
5.301792071620162,-3.881879655941779
5.306264347738052,-3.885154178488735
5.310724100146704,-3.8884195313942835
5.327092647329817,-3.8753556597340437
5.331551620686809,-3.878599475597521
5.33599812483185,-3.881834220353303
5.340432186034378,-3.885059913111892
5.356765824921743,-3.8718663365576242
5.361199154064566,-3.875070743550201
5.365620094887274,-3.8782661962742533
5.37002867365568,-3.8814527137146912
5.3863265399915585,-3.868130020729102
5.378808850129236,-3.887799018710671
5.395130021825238,-3.874452142515622
5.399513328006388,-3.8775999647101123
5.415774318990569,-3.8641485687777166
5.420156989320706,-3.8672755988727925
5.424527433391512,-3.870393905546302
5.428885677439373,-3.8735035075178748
5.44510893067334,-3.8599239923437714
5.449466587984258,-3.8630130445957978
5.453812100151827,-3.8660934874093726
5.458145493387158,-3.869165339365003
5.474329901639244,-3.855458111723878
5.47866275761272,-3.858509653192883
5.482983549582079,-3.8615526982315735
5.487292303726419,-3.864587265277349
5.5034370060026925,-3.8507529043924773
5.507745273040406,-3.8537673972975983
5.512041557212216,-3.856773505795733
5.516325884658732,-3.8597712481774566
5.5324297687208634,-3.8458101544019336
5.536713659478169,-3.848788055841901
5.54098564848335,-3.8517576839045122
5.545245761832284,-3.854719056730041
5.561307967655668,-3.8406318051054527
5.565567695321683,-3.8435735673042615
5.569815602302346,-3.8465071661536596
5.574051714642779,-3.8494326196403734
5.578276058382008,-3.85234994574692
5.594306902253272,-3.8381256744439103
5.59853094039849,-3.841023690147779
5.60274326484493,-3.8439136693515406
5.6069439015734215,-3.846795629880045
5.622931060720445,-3.8324462817478167
5.627131443557997,-3.8353091554721885
5.631320193542926,-3.83816410054115
5.635497336592336,-3.8410111346191362
5.651439687272422,-3.8265370960151373
5.655616628205399,-3.829365263758641
5.659782017016616,-3.832185609668259
5.663935879554181,-3.8349981512455025
5.6798325629857676,-3.8203999880010153
5.6839862755949415,-3.8231938808537134
5.688102408273466,-3.8259624964882866
5.69225931201117,-3.8287585357752794
5.696378687353401,-3.8315293325080195
5.712239895333831,-3.8167966727324387
5.716359201832775,-3.8195491053380737
5.720450462795724,-3.822282798515668
5.724563744350705,-3.8250312053824556
5.740377267815661,-3.810175471861332
5.744473852882212,-3.812894580242323
5.7485591527509055,-3.815606198073117
5.752633193017501,-3.8183103423429
5.768397894394436,-3.8033319089580333
5.772471970728833,-3.8060181079349107
5.776534841862184,-3.808696918881443
5.78058653330079,-3.811368358614939
5.7846270705336025,-3.814032443941269
5.800353333527628,-3.798921483048355
5.80439398828913,-3.801567895998808
5.80842354305058,-3.8042070390423723
5.812442023205998,-3.806838928810773
5.828117432425785,-3.7916062963763286
5.832136082572773,-3.794220715076178
5.836143712186408,-3.7968279641326337
5.840140346561755,-3.7994280600019397
5.844126010973729,-3.8020210191272317
5.859760899183939,-3.786657133471213
5.863746814892937,-3.789232886375225
5.867721814484893,-3.791801585136044
5.871685923130806,-3.794363246019509
5.8872679174973,-3.778878702655429
5.891232329796998,-3.781423352129144
5.895185904840514,-3.783961045460016
5.899128667691308,-3.786491798735607
5.90306064339016,-3.7890156280289173
5.918600026343973,-3.7734010821301354
5.922532386658164,-3.7759081568773474
5.926454013255848,-3.7784083883478887
5.930364931065792,-3.7809017924350847
5.945849370666891,-3.7651675892186023
5.94976072519297,-3.7676444271560365
5.953661424189103,-3.770114517553549
5.95755149246882,-3.7725778761241346
5.961430954820657,-3.775034518564958
5.97687068362204,-3.7591715411466167
5.980750663133993,-3.761611866416082
5.9846200896961665,-3.7640455543747215
5.988478987977839,-3.766472620538357
5.992327382622101,-3.7688930804063365
6.007721180606441,-3.7529019048919574
6.011570172255422,-3.7553062921225107
6.0154087129524525,-3.7577041508547686
6.019236827217614,-3.7600954964059308
6.023054539543641,-3.762480344076114
6.038401495263584,-3.746361734410479
6.042219884208992,-3.7487307498267923
6.046027923595958,-3.7510933441414713
6.049825637790704,-3.7534495324718735
6.053613051131022,-3.75579932991772
6.068911935124947,-3.7395538454854114
6.07270010400865,-3.7418880466845432
6.076478024102479,-3.7442159327645914
6.080245719614421,-3.746537518642079
6.095484612238901,-3.7301750487375362
6.099253114245187,-3.7324812102733618
6.103011443510107,-3.7347811465279457
6.106759624109483,-3.7370748722346563
6.110497680089015,-3.7393624021084317
6.125686370357981,-3.722874226951566
6.129425310842922,-3.725146560911537
6.133154178213797,-3.727412772955615
6.1368729963812285,-3.729672877615436
6.140581789224829,-3.7319268894037894
6.155719362253779,-3.7153137490270955
6.159429117235623,-3.7175527893209206
6.16312889805528,-3.719785809661638
6.166818728454606,-3.7220128243787567
6.170498632143593,-3.7242338477825565
6.185583837468647,-3.7074962735344252
6.18926478008588,-3.7097025456334003
6.1929358468015785,-3.7119028983447975
6.196597061185483,-3.714097345795774
6.200248446774693,-3.716285902093925
6.215280367181274,-3.699424621991392
6.218932868044702,-3.70159864324671
6.222575590561331,-3.7037668442888156
6.226208558125702,-3.705929239042477
6.229831794099001,-3.7080858414126108
6.244809167497342,-3.69110137262364
6.24843359417989,-3.6932436520663097
6.252048339350877,-3.6953802090858194
6.255653426226819,-3.697511057404688
6.25924887799018,-3.699636210725308
6.274170784344831,-3.682529270141449
6.2777675017499055,-3.684640308807095
6.2813546337466715,-3.6867457214628856
6.284932203370991,-3.6888455216293705
6.288500233624062,-3.690939722806755
6.30336539852243,-3.6737108143104944
6.306934768377476,-3.6757911050453185
6.310494648183987,-3.6778658648150584
6.314045060794783,-3.6799351069387347
6.317586029027443,-3.681998844714829
6.321117575664125,-3.684057091421177
6.3359359103904564,-3.6666987027625737
6.339468896188233,-3.668743293273715
6.342992509210872,-3.6707824596229144
6.346506772090188,-3.6728162149075314
6.350011707422075,-3.674844572204142
6.364771068289617,-3.657365517203433
6.368277514955069,-3.6593804140448967
6.371774682500442,-3.661389978858949
6.375262593369856,-3.663394224542573
6.378741269971045,-3.6653931639718444
6.3934407301077005,-3.6477941376576006
6.396920989612076,-3.649779808715409
6.40039206287745,-3.6517602385408057
6.403853972158522,-3.653735439831267
6.407306739673139,-3.655705425263243
6.410750387602199,-3.657670207492103
6.425399418614291,-3.6399438103926163
6.428844745383411,-3.641895563899442
6.432281000076724,-3.643842178138803
6.43570820472071,-3.645783665588546
6.439126381304487,-3.6477200387053523
6.4537132575032,-3.6298749302446103
6.457133182561427,-3.6317984585665015
6.460544126662614,-3.6337169355714987
6.463946111640492,-3.635630373539929
6.467339159291115,-3.637538784730929
6.4707232913727335,-3.6394421813823716
6.485257429271622,-3.6214711759920215
6.4886434032731914,-3.6233619578743252
6.492020508280732,-3.6252477871689197
6.495388765896066,-3.6271286759386068
6.498748197682929,-3.6290046362249204
6.513217907358477,-3.610916151738525
6.516579248679552,-3.612779673248232
6.519931810334181,-3.6146383273268436
6.523275613729,-3.61649212584216
6.526610680232277,-3.618341080640709
6.529937031173837,-3.620185203547707
6.544351672777161,-3.6019722580418994
6.547680024120741,-3.603804162836145
6.550999705530163,-3.6056312957501686
6.554310738177435,-3.607453668436917
6.5576131431959075,-3.6092712925280606
6.571961062688021,-3.5909420747961938
6.5752655336304375,-3.5927476490576478
6.578561422154232,-3.5945485338561176
6.581848749234469,-3.596344740652451
6.585127535807401,-3.5981362808862887
6.58839780277031,-3.5999231659759765
6.602688302585915,-3.5814708878530763
6.605960723691203,-3.5832459346801078
6.60922466985812,-3.5850163844788296
6.6124801618252995,-3.5867822484984173
6.615727220292281,-3.5885435379668444
6.6189658659194786,-3.5903002640908595
6.633197958502721,-3.5717257833829708
6.636438845232371,-3.5734708780968227
6.639671363254043,-3.5752114665785
6.642895533069194,-3.576947559867261
6.646111375140025,-3.578679168981226
6.649318909889412,-3.5804063049173385
6.663491188167725,-3.561710244385621
6.666701049227034,-3.563425950866676
6.669902646556132,-3.5651372402919095
6.673096000418829,-3.5668441234925523
6.676281131039522,-3.5685466112787707
6.679458058603173,-3.5702447144396516
6.6935695285694115,-3.5514279122095647
6.696748866370881,-3.5531147833120893
6.699920044165747,-3.5547973249346416
6.703083081979898,-3.5564755477024192
6.706237999799713,-3.558149462219658
6.709384817572035,-3.5598190790696154
6.723434053415776,-3.5408821359084026
6.726583363576484,-3.542540713355566
6.729724616199632,-3.5441950473178405
6.732857831073118,-3.545845148216481
6.735983027945274,-3.547491026451903
6.739100226524826,-3.5491326924036657
6.753086227335741,-3.5300764283853665
6.756205999160586,-3.531707243187678
6.759317814663014,-3.533333898939553
6.762421693393069,-3.53495640586049
6.765517654861176,-3.5365747741492752
6.768605718538141,-3.538189013983987
6.7825270390119075,-3.5190140095011797
6.7856177549955765,-3.5206175818545757
6.788700614619746,-3.522217078051845
6.791775637196896,-3.5238125081129836
6.79484284199988,-3.525403882037426
6.797902248261965,-3.52699120980407
6.8117578801638485,-3.5076982684879843
6.814820016492582,-3.5092751081947284
6.817874395175128,-3.5108479531203054
6.820921035286857,-3.51241681308753
6.823959955863568,-3.513981697898842
6.826991175901495,-3.5155426173363056
6.84077965369427,-3.496132300802222
6.843813679750861,-3.497682907170927
6.846840045628454,-3.499229598635106
6.849858770165935,-3.50077238482279
6.852869872162711,-3.502311275341834
6.855873370378661,-3.50384627977989
6.858869283534164,-3.5053774077044233
6.872600056991999,-3.4858442390696873
6.875598871921316,-3.4873652648326745
6.878590141500217,-3.4888824635264224
6.881573884292491,-3.4903958445666494
6.884550118822511,-3.4919054173490838
6.887518863575235,-3.493411191249461
6.901179958024341,-3.4737620695721216
6.904151677089346,-3.475257907245133
6.907115945557852,-3.4767499946030274
6.910072781758962,-3.4782383408719015
6.9130222039825036,-3.47972295525808
6.915964230479008,-3.4812038469481092
6.918898879459714,-3.482681025108756
6.932499693857302,-3.4629106626789583
6.935437408833019,-3.4643781051546263
6.938367784831813,-3.465841881676805
6.941290839910036,-3.467302001264974
6.944206592084901,-3.4687584729190615
6.947115059334489,-3.4702113056194466
6.960643638681876,-3.450326372498017
6.963555241059875,-3.4517696267418065
6.966459596529381,-3.453209288760396
6.969356722914489,-3.4546453673890225
6.972246638000311,-3.4560778714436022
6.975129359533028,-3.45750680972075
6.9780049052198345,-3.4589321909977597
6.991470595706563,-3.438927578136346
6.994349364156695,-3.440343571535547
6.997220994145219,-3.4417560537060083
7.000085503226504,-3.44316503328228
7.002942908916146,-3.44457051887984
7.00579322869098,-3.445972519095103
7.0086364799891445,-3.447371042505447
7.022037704114265,-3.4272474430170505
7.024884263354975,-3.428636763794039
7.027723790876558,-3.4300226525983697
7.0305563039654855,-3.4314051178670555
7.033381819869719,-3.432784168018312
7.036200355798689,-3.43415981145155
7.049525691058592,-3.413923809343745
7.052347599119989,-3.4152903947766915
7.055162563455058,-3.4166536175220363
7.057970601122711,-3.41801348584102
7.060771729143569,-3.4193700079763407
7.063565964499977,-3.4207231921521566
7.06635332413602,-3.4220730465741016
7.079611524647403,-3.40171954649405
7.082402337603288,-3.403060518798758
7.085186310472426,-3.404398204474432
7.087963460049732,-3.4057326115909485
7.090733803092117,-3.407063748199923
7.093497356318486,-3.4083916223347095
7.09625413640979,-3.4097162420104254
7.1094441038004215,-3.3892461465979697
7.112204416518993,-3.3905620552834077
7.114957991127463,-3.391874751746713
7.1177048441590305,-3.3931842438696673
7.120444992109173,-3.3944905395160685
7.123178451435671,-3.3957936465317444
7.1259052385586505,-3.3970935727445704
7.139025343086451,-3.3765075214753364
7.141755739738525,-3.3777989029159796
7.144479498610356,-3.3790871449203768
7.147196635975806,-3.380372255185493
7.149907168071327,-3.381654241390597
7.152611111095994,-3.3829331111972816
7.155308481211554,-3.3842088722494834
7.157999294542446,-3.385481532173494
7.17105866787975,-3.3647751232072824
7.173753183505847,-3.3660394329232792
7.176441176068633,-3.3673006819139117
7.179122661548051,-3.368558877677223
7.181797655887003,-3.3698140276938786
7.184466174991403,-3.3710661394271866
7.187128234730206,-3.372315220323113
7.20011495340745,-3.3514944368210853
7.202780787799131,-3.352735323833448
7.205440195960708,-3.353973219577674
7.2080931936182395,-3.355208131373896
7.210739796461076,-3.3564400665251597
7.213380020141946,-3.3576690323174643
7.21601388027696,-3.3588950360197645
7.228926822774348,-3.3379607351778224
7.231564528128244,-3.3391786970023265
7.234195902493567,-3.340393735489551
7.236820961345156,-3.341605857785012
7.239439720121544,-3.3428150710174576
7.242052194224986,-3.3440213822988896
7.244658399021504,-3.345224798724576
7.247258349840958,-3.3464253273730873
7.260105997094646,-3.3253730915107687
7.262709878024481,-3.32656575668412
7.26530753686065,-3.3277555719289906
7.267898988793634,-3.3289425442031337
7.270484248978029,-3.3301266804478633
7.273063332532588,-3.3313079875880782
7.27563625454026,-3.3324864725322785
7.288407279774363,-3.3113222255495454
7.290984198065995,-3.3124929898173683
7.293554986132955,-3.3136609689569165
7.296119658920527,-3.3148261697582377
7.298678231338515,-3.3159885989952635
7.301230718261272,-3.317148263425818
7.303777134527752,-3.318305169791643
7.306317494941555,-3.3194593248184177
7.319020297796094,-3.2981788017453884
7.321564734344808,-3.299325404206633
7.324103145709337,-3.3004692915319795
7.326635546557616,-3.3016104703312554
7.329161951522529,-3.3027489471984954
7.331682375201987,-3.3038847287119726
7.334196832158926,-3.3050178214342023
7.336705336921421,-3.3061482319119855
7.34933871892706,-3.284752420873623
7.351851377310617,-3.285875441736298
7.3543581135255796,-3.2869958157135355
7.356858941966352,-3.2881135492388474
7.35935387699277,-3.289228648730295
7.361842932930145,-3.2903411205905075
7.364326124069307,-3.291450971206707
7.376878220217698,-3.269945222708003
7.379365624326011,-3.2710478131179452
7.381847193127961,-3.2721478169144724
7.384322940782505,-3.273245240373819
7.386792881414452,-3.2743400897570814
7.389257029114504,-3.2754323713102385
7.391715397939316,-3.276522091264177
7.394168001911559,-3.27760925583472
7.406647689287466,-3.255989794396872
7.40910457888891,-3.2570698521779153
7.411555732507862,-3.2581473883997814
7.414001164037174,-3.2592224091698188
7.416440887336015,-3.260294920580571
7.418874916229953,-3.261364928709807
7.421303264510984,-3.2624324396205413
7.423725945937603,-3.2634974593610586
7.436131389514395,-3.241764960506187
7.438558426398489,-3.242823021844346
7.440979824687822,-3.2438786250496436
7.44339559801315,-3.244931776064379
7.445805759972047,-3.245982480816384
7.448210324128958,-3.2470307452190488
7.450609304015272,-3.248076575171351
7.453002713129348,-3.2491199765578718
7.455390564936614,-3.250160955248834
7.46773051683894,-3.2283119604209953
7.47012280593052,-3.2293461508580656
7.472509565283185,-3.230377950780074
7.474890808236971,-3.23140736595394
7.477266548099285,-3.232434402132477
7.479636798144966,-3.233459065054419
7.4820015716163395,-3.234481360444445
7.484360881723281,-3.2355012940132055
7.4966234622954255,-3.2135409188407102
7.498987274232918,-3.214554202544204
7.501345649787817,-3.2155651558601575
7.503698602046712,-3.2165737843983346
7.5060461440640704,-3.2175800937547296
7.50838828886229,-3.2185840895115905
7.510725049431757,-3.2195857772374428
7.513056438730922,-3.220585162487122
7.525240404164621,-3.1985143133198224
7.5275763577396475,-3.199507182722485
7.5299069664515486,-3.200497780354374
7.532232243137576,-3.2014861116718123
7.534552200603375,-3.2024721821176874
7.53686685162302,-3.203455997121468
7.539176208939095,-3.204437562099239
7.541480285262743,-3.2054168824537213
7.5437790932737165,-3.206393963574293
7.555892428943633,-3.184209109027247
7.558195874171824,-3.1851798284156883
7.560494076843524,-3.186148338482558
7.562787049519674,-3.187114644521297
7.565074804730171,-3.1880787518122613
7.567357354973921,-3.1890406656227492
7.569634712718898,-3.190000391207022
7.571906890402205,-3.1909579338063314
7.574173900430126,-3.1919132986489425
7.586215286602525,-3.169615481214793
7.588487004101964,-3.170564633154613
7.590753579065917,-3.171511636478888
7.593015023784234,-3.1724564963224715
7.5952713505162786,-3.173399217807478
7.5975225714909955,-3.174339806043314
7.599768698906978,-3.175278266126704
7.602009744932513,-3.1762146031417102
7.613967343323215,-3.1538085370703195
7.616213151389689,-3.15473878122994
7.618453902648084,-3.155666930791072
7.620689609152332,-3.1565929907466166
7.622920282926383,-3.157516966077059
7.625145935964293,-3.158438861750498
7.627366580230272,-3.1593586827226723
7.629582227658736,-3.1602764339369798
7.631792890154385,-3.161192120324507
7.643675225208698,-3.1386747561252757
7.645890714553618,-3.139584488717843
7.64810124293919,-3.140492184222567
7.650306822158091,-3.1413978474818025
7.652507463973602,-3.1423014833258316
7.654666279544531,-3.143187944319524
7.656868997760487,-3.144092432782937
7.659066808435852,-3.1449949060935194
7.661259723208515,-3.1458953690300646
7.673065915444161,-3.123267890584922
7.675251813224433,-3.1241576450096145
7.667774691357817,-3.148570569828725
7.6699362539168385,-3.1494581588010315
7.681780349098776,-3.1268150399406065
7.683946846927427,-3.127696897750485
7.686108523465818,-3.1285767930878365
7.688265390135637,-3.129454730601778
7.69041745832998,-3.130330714929791
7.702143814910625,-3.1075931404024137
7.704300830890531,-3.1084634342094346
7.706453071193737,-3.109331801168487
7.708600547105968,-3.110198245833038
7.710689389347891,-3.111041033500779
7.712881250759149,-3.111925386435497
7.715014500930515,-3.1127860914234344
7.717143031571838,-3.113644892216962
7.71926685382816,-3.114501793312785
7.72138597881659,-3.1153567991963356
7.733041279120819,-3.0925066069717584
7.735165419258197,-3.09335606802749
7.7372848842832225,-3.0942036594674622
7.739399685208155,-3.0950493856955688
7.741509833017639,-3.0958932511046595
7.743580133336005,-3.096721181175361
7.745716213091029,-3.097575416982076
7.7478124671866215,-3.098413726181073
7.749904111830231,-3.0992501920224313
7.761477245854273,-3.076292070758444
7.763573959286142,-3.077123111383933
7.765666084871122,-3.077952333598241
7.758224812424124,-3.1025777084073143
7.769836615561982,-3.0796053398609335
7.7719150421310434,-3.0804291324163358
7.773988923779695,-3.0812511235746354
7.776058271172186,-3.082071317562651
7.778115913624129,-3.0828868722513847
7.78018340571163,-3.0837063308819617
7.791681871710595,-3.060637394944535
7.793747312479178,-3.0614487172440663
7.795808261234489,-3.0622582750434506
7.797864728487107,-3.0630660724713326
7.799916724721177,-3.0638721136459703
7.801964260394437,-3.0646764026752513
7.80398020712831,-3.0654682833066085
7.806045991757914,-3.0662797406776066
7.80808020823221,-3.06707879781484
7.810110005713959,-3.0678761191350756
7.821532339804095,-3.044697431196195
7.823567325709227,-3.045489592640871
7.825597913023369,-3.046280041840668
7.827624112001695,-3.047068782787631
7.829645932873516,-3.047855819463737
7.831625878626543,-3.0486265553612886
7.833676481086122,-3.0494247958811562
7.8356852287569,-3.050206743536351
7.837689638981273,-3.050987002748495
7.849024028594977,-3.02770267151392
7.851033672496877,-3.0284778767099305
7.853038998847319,-3.029251416442561
7.845707069904757,-3.0541079578602304
7.85703673899301,-3.030793514985645
7.859029172774661,-3.031562081505704
7.860979614984271,-3.0323144500890025
7.863001217532713,-3.033094268244019
7.864980848344642,-3.0338578961136817
7.866952825833279,-3.0346185717707774
7.868927376235543,-3.0353802399101784
7.8708942930002115,-3.0361389634306235
7.882167898955136,-3.012739990645799
7.8841401210555615,-3.0134938178248896
7.886108134175986,-3.0142460362381516
7.88807194805425,-3.014996649607605
7.890031572403611,-3.015745661645873
7.891987016912821,-3.0164930760562108
7.893938291246141,-3.017238896532516
7.895885405043456,-3.017983126759366
7.897828367920274,-3.018725770412022
7.9090102803137485,-2.995222791776646
7.9109585883086115,-2.9959606358689905
7.912902764104011,-2.9966969150552867
7.914842817224998,-2.9974316329427704
7.916723434710308,-2.998143841949329
7.918710593423717,-2.9988963992047046
7.920638335431527,-2.999626454748169
7.922561992625192,-3.0003549633308886
7.92448157441008,-3.001081928514773
7.926398248381594,-3.0018077924801005
7.93749532655332,-2.9781980771640337
7.939416234195278,-2.9789188137705236
7.941333094002965,-2.9796380316041833
7.934018679730539,-3.0046937274897374
7.945154707265742,-2.9810719248920057
7.947059479237352,-2.9817866072936843
7.948960240407822,-2.982499784817594
7.950856999977049,-2.983211460915596
7.952749767121682,-2.983921639030827
7.95463855099517,-2.984630322597718
7.956529312337138,-2.985339748123196
7.967544980126975,-2.9616195117490403
7.969435233997948,-2.962322138814265
7.971321531345547,-2.9630232951985143
7.973203881214411,-2.9637229842637747
7.97502455622673,-2.964399748142044
7.976956774580328,-2.9651179738428404
7.978791917531625,-2.965800115604821
7.980693985996982,-2.966507134277918
7.973415926025917,-2.9916757115913564
7.984415587002806,-2.967890492160589
7.986270555858644,-2.968580003417926
7.997213951962356,-2.944754367043693
7.989968874593449,-2.969954707037797
8.000931008954028,-2.946123071179224
8.002783744639256,-2.946805290203602
8.004632630165377,-2.947486091512647
8.00647767429064,-2.948165478331343
8.008318885751176,-2.9488434538765307
8.010156273261055,-2.9495200213569266
8.011989845512323,-2.9501951839731384
8.01381961117508,-2.950868944917692
8.024672971392308,-2.926939379048374
8.026508268527127,-2.927608789935934
8.028339775654494,-2.9282768184466543
8.030167501363417,-2.9289434677133124
8.031991454221215,-2.9296087408607723
8.03375469527359,-2.930251869831803
8.03562807554463,-2.93093517125814
8.037405832799562,-2.9315835949053595
8.03924970773178,-2.9322561344802915
8.041054924088753,-2.9329145736293705
8.042856418546277,-2.9335716552434956
8.053627483079458,-2.90953619538872
8.055434552524922,-2.9101890358597013
8.057237916129244,-2.910840537520443
8.050067327292767,-2.9362017802148266
8.060833559231815,-2.912139536483905
8.062625855386063,-2.9127870398039426
8.06441447901128,-2.9134332163484165
8.066199438383048,-2.9140780691070485
8.067980741756053,-2.9147216010620105
8.069758397364188,-2.9153638151879644
8.071532413420538,-2.9160047144520536
8.073302798117496,-2.9166443018139447
8.08399827526753,-2.8925008339874676
8.085774282530647,-2.8931362995473067
8.08754667393142,-2.893770471330912
8.089315457585963,-2.8944033522422745
8.091080641589913,-2.895034945178061
8.092842234018512,-2.8956652530276386
8.094600242926646,-2.8962942786730905
8.096354676348914,-2.8969220249892436
8.098084588752748,-2.8975409975447075
8.099852848772988,-2.898173691096722
8.101596603742934,-2.898797616601539
8.112205551389216,-2.8745500439485157
8.113954966391399,-2.875169946999486
8.115700844900234,-2.8757885968983956
8.117443194815626,-2.876405996444566
8.119182024017617,-2.877022148430279
8.120917340366402,-2.8776370556407853
8.122649151702381,-2.878250720854323
8.124377465846235,-2.8788631468421384
8.126102290598931,-2.8794743363684954
8.12782363374183,-2.880084292190711
8.129541503036677,-2.880693017059147
8.131255906225698,-2.8813005137172536
8.141784888680796,-2.856946806343769
8.143504993056284,-2.8575503898048056
8.145221645812903,-2.8581527620951177
8.146934854621149,-2.8587539259062766
8.139776200199577,-2.8843196693909996
8.150350970978181,-2.8599526388236236
8.152053893771738,-2.8605501932791912
8.153753403106586,-2.8611465499544084
8.15542289486644,-2.861732373482878
8.157142211679373,-2.862335680588748
8.15883152600937,-2.8629284598436637
8.160517457064888,-2.863520051909855
8.170964709941996,-2.839061312786808
8.172656380523048,-2.839649096074478
8.1743446818126,-2.8402357086772305
8.167275626837213,-2.8658914891084244
8.177711206291153,-2.841405432173157
8.179389444320453,-2.841988548222702
8.181064342738928,-2.8425705039000966
8.182735908920243,-2.843151301767375
8.18440415021956,-2.8437309443801393
8.186069073973576,-2.8443094342875814
8.187730687500583,-2.844886774032494
8.189388998100501,-2.8454629661512882
8.199751776946815,-2.8208999387173646
8.201415861969036,-2.8214724215759794
8.203076657561708,-2.8220437727964836
8.204734170957554,-2.822613994867097
8.206388409371177,-2.8231830902698056
8.207977269671167,-2.8237296941237746
8.209687090019813,-2.824317910968372
8.211331546593827,-2.8248836411971703
8.212972756863703,-2.825448254623973
8.214610727954122,-2.826011753699832
8.216245466971907,-2.826574140869655
8.217876981006084,-2.8271354185722277
8.228153495819113,-2.802469163868796
8.229790816592676,-2.8030268273812236
8.231424925412671,-2.803583396917848
8.224370928466874,-2.8293694832722927
8.234683535270326,-2.8046932636270436
8.23630805030331,-2.805246565566353
8.23792938137345,-2.8057987830633655
8.239547535434742,-2.806349918486576
8.24116251942379,-2.806899974198559
8.242774340259858,-2.807448952555983
8.244383004844918,-2.807996855909624
8.245988520063678,-2.8085436866043825
8.247590892783654,-2.8090894469793
8.257787314330116,-2.784318210391411
8.259395528588271,-2.7848604597948827
8.261000612881794,-2.7854016538529947
8.26260257401543,-2.785941794860136
8.26420141877694,-2.786480885104969
8.265797153937156,-2.7870189268704486
8.267335896018906,-2.787537752003165
8.268979322452598,-2.7880918740666907
8.270565769265199,-2.7886267840349426
8.272149133391324,-2.789160654598841
8.273729421517793,-2.7896934880130115
8.275306640314712,-2.7902252865264483
8.276880796435599,-2.7907560523825485
8.286995215408762,-2.7658809719551987
8.288575245005374,-2.7664083251975744
8.290152223984151,-2.76693466026079
8.291726158938022,-2.767459979345314
8.293297056443523,-2.7679842846461393
8.294864923060794,-2.7685075783527906
8.296429765333666,-2.7690298626493477
8.29799158978969,-2.7695511397144554
8.299550402940161,-2.7700714117213345
8.301106211280183,-2.7705906808378025
8.302659021288711,-2.7711089492262846
8.304206557695126,-2.771625457488767
8.305755672146525,-2.772142492442104
8.31578511993457,-2.7471643312103824
8.317337854562547,-2.747677285444323
8.310378321996332,-2.773685355558016
8.320434408745523,-2.7487002487699077
8.321978241061315,-2.7492102620771472
8.323453297354027,-2.74969755485533
8.325001455242097,-2.750208997138632
8.3265920351384,-2.7507344537604723
8.328124086624483,-2.7512405752072673
8.329653208676783,-2.7517457288998606
8.331179407573474,-2.75224991691228
8.33270268957715,-2.752753141313406
8.334223060934878,-2.7532554041669917
8.344165601006727,-2.728175253658618
8.3456919001131,-2.7286742863541322
8.347215299736792,-2.729172371046302
8.348735806068483,-2.7296695097592063
8.350253425283539,-2.73016570451192
8.351768163542026,-2.730660957318513
8.353280026988777,-2.7311552701880757
8.354789021753415,-2.7316486451247246
8.356295153950397,-2.732141084127619
8.357798429679045,-2.7326325891909686
8.359298855023608,-2.733123162304056
8.36079643605329,-2.7336128054512425
8.362291178822279,-2.734101520611983
8.372143773301538,-2.7089200945766003
8.373644466392651,-2.7094056640771234
8.375142331965975,-2.7098903186961105
8.3766373760213,-2.710374060374874
8.378129604543615,-2.710856891049938
8.379619023503121,-2.7113388126530427
8.381105638855313,-2.7118198271111678
8.382589456540988,-2.712299936346538
8.384070482486273,-2.7127791422766325
8.3855487226027,-2.7132574468142074
8.387024182787213,-2.7137348518672986
8.388496868922227,-2.7142113593392394
8.389966786875643,-2.71468697112867
8.391433942500928,-2.7151616891295576
8.401203360986534,-2.689877869013236
8.402676491641225,-2.69034953258046
8.404146870269468,-2.690820315010219
8.405614502672398,-2.6912902181599057
8.407079394636849,-2.6917592438823363
8.408541551935445,-2.692227394025775
8.410000980326599,-2.6926946704339394
8.411457685554586,-2.6931610749460164
8.412864319805852,-2.693611447848527
8.414362949427538,-2.6940912756160516
8.415811519490585,-2.694555075429826
8.417257389226682,-2.6950180106591604
8.418700564309873,-2.6954800831207573
8.420141050400263,-2.6959412946268557
8.42982408202562,-2.670555851655302
8.431270564366148,-2.6710140951300443
8.432714367593734,-2.671471489865753
8.43415549731814,-2.6719280376395917
8.435593959135382,-2.672383740224372
8.437029758627732,-2.6728385993885477
8.438462901363831,-2.6732926168962567
8.439893392898647,-2.6737457945073047
8.441321238773542,-2.6741981339771868
8.442746444516326,-2.674649637057105
8.444169015641263,-2.6751003054939706
8.445588957649125,-2.675550141030419
8.447006276027212,-2.67599914540482
8.44842097624941,-2.6764473203512926
8.449833063776218,-2.676894667599713
8.459436243951398,-2.6514066557803906
8.460854350429566,-2.651851127119424
8.454053704589032,-2.6782317603920083
8.463682759036619,-2.652737623712075
8.4650930719767,-2.6531796523542006
8.46650079785995,-2.6536208701456387
8.467905942059039,-2.6540612787703215
8.469308509933523,-2.654500879908075
8.470708506829872,-2.65493967523462
8.472105938081542,-2.6553776664216007
8.47350080900897,-2.655814855136579
8.474893124919609,-2.656251243043049
8.476282891107994,-2.6566868318004557
8.477670112855758,-2.6571216230641994
8.487181474716719,-2.631533867271795
8.488574730664517,-2.6319658599449016
8.489965451229166,-2.6323970664975938
8.491353641645855,-2.6328274885530925
8.492739307137017,-2.6332571277306647
8.494122452912386,-2.6336859856456396
8.495503084169048,-2.6341140639094247
8.496881206091453,-2.634541364129508
8.498256823851435,-2.634967887909469
8.499629942608294,-2.635393636848999
8.501000567508777,-2.6358186125438974
8.502368703687136,-2.6362428165860896
8.503719937351526,-2.636661779838028
8.505097530352273,-2.637088916060764
8.506458231045356,-2.637510814657811
8.507816463429053,-2.6379319479313215
8.517250926572446,-2.6122416084593842
8.518615213307541,-2.612660035321057
8.519977040359173,-2.6130777077975953
8.521336412767514,-2.6134946274348203
8.522693335560525,-2.613910795774808
8.524047813754008,-2.614326214355905
8.525399852351608,-2.6147408847127305
8.526749456344882,-2.6151548083761957
8.528096630713307,-2.6155679868735047
8.529441380424316,-2.6159804217281715
8.530783710433347,-2.616392114460029
8.532123625683843,-2.616803066585231
8.533461131107314,-2.617213279616273
8.534796231623355,-2.6176227550619937
8.544133284801262,-2.5918344962435715
8.545474449293488,-2.5922413340444597
8.538787152744765,-2.61884677092102
8.548149593265537,-2.5930528300965534
8.54948358248728,-2.593457491302937
8.550815189674552,-2.5938614299270633
8.55214441966901,-2.5942646474376345
8.553471277300673,-2.594667145299818
8.554795767387887,-2.595068924975245
8.556117894737431,-2.595469987922036
8.557437664144492,-2.5958703355947943
8.558755080392734,-2.5962699694446285
8.5600701482543,-2.596668890919153
8.561371844100771,-2.597063756037245
8.562693257848622,-2.5974646025153296
8.5640013090684,-2.5978613955148377
8.573255624178275,-2.5719725308560455
8.57456975336194,-2.5723667689740424
8.57588155629229,-2.5727603092171725
8.577191037666235,-2.573153152994507
8.578498202169415,-2.573545301711735
8.579803054476223,-2.5739367567711717
8.581105599249847,-2.574327519571773
8.582405841142302,-2.574717591509139
8.583703784794453,-2.575106973975529
8.584999434836044,-2.5754956683598627
8.586292795885726,-2.5758836760477335
8.587583872551097,-2.576270998421418
8.588872669428719,-2.5766576368598835
8.590159191104158,-2.577043592738797
8.591443442151999,-2.5774288674305317
8.59272542713589,-2.577813462304181
8.601893335828292,-2.551824795735401
8.603181409267245,-2.5522069136729204
8.604467224155696,-2.5525883615922296
8.605750785018152,-2.5529691408355633
8.607032096368336,-2.553349252741955
8.608311162709201,-2.5537286986472436
8.60958798853295,-2.554107479884079
8.610862578321075,-2.5544855977819356
8.612134936544392,-2.554863053667118
8.613405067663049,-2.555239848862767
8.614672976126574,-2.5556159846888726
8.61593866637388,-2.555991462462277
8.617202142833323,-2.5563662834966885
8.618463409922713,-2.556740449102689
8.619722472049329,-2.5571139605877344
8.620979333609982,-2.557486819256177
8.62223399899101,-2.5578590264092607
8.63132139634482,-2.531769970157394
8.632582160976781,-2.532139782134965
8.633840736562133,-2.532508952013579
8.63509712744989,-2.5328774810689043
8.636351337978743,-2.533245370573581
8.637603372477084,-2.533612621797228
8.638853235263033,-2.533979236006452
8.640100930644472,-2.534345214464857
8.641346462919069,-2.53471055843305
8.6425898363743,-2.5350752691686482
8.64383105528749,-2.5354393479262924
8.645070123925821,-2.5358027959576463
8.64630704654636,-2.5361656145114098
8.647541827396118,-2.5365278048333306
8.648774470712038,-2.5368893681662037
8.657761016177608,-2.5107041688587217
8.658999760793243,-2.511063398140382
8.66023637469949,-2.5114220095277697
8.661470862097483,-2.5117800042391916
8.662703227178396,-2.512137383490065
8.663933474123551,-2.5124941484929515
8.665161607104372,-2.5128503004575413
8.666387630282447,-2.5132058405906728
8.66761154780954,-2.5135607700963347
8.668833363827638,-2.513915090175681
8.670053082468952,-2.5142688020270314
8.671270707855957,-2.5146219068458815
8.672486244101405,-2.514974405824906
8.673699695308375,-2.5153263001539776
8.674911065570276,-2.5156775910201614
8.676120358970879,-2.51602827960773
8.67732757958434,-2.5163783670981656
8.68622731573779,-2.4900947222767535
8.687440642734607,-2.4904425486738013
8.68865190342556,-2.4907897827196317
8.689861101850623,-2.4911364255723893
8.691068242040277,-2.4914824783875007
8.692273328015558,-2.491827942317681
8.693476363788033,-2.492172818512934
8.694677353359904,-2.492517108120576
8.695876300723947,-2.4928608122852234
8.697073209863591,-2.4932039321488113
8.698268084752938,-2.493546468850603
8.699460929356759,-2.4938884235271845
8.700651747630545,-2.4942297973124843
8.701840543520523,-2.4945705913377725
8.703027320963695,-2.494910806731676
8.70421208388782,-2.4952504446201718
8.705394836211498,-2.495589506126612
8.714203799960215,-2.469208190433242
8.715392660485728,-2.469545059321584
8.716579516567293,-2.469881360241868
8.717764372090858,-2.4702170942951938
8.718947230933315,-2.4705522625800955
8.7201280969625,-2.4708868661925427
8.721306974037223,-2.471220906225946
8.722483866007302,-2.471554383771168
8.723658776713584,-2.4718872999165296
8.724831709987951,-2.472219655747812
8.726002669653363,-2.472551452348267
8.727171659523872,-2.4728826907986248
8.728338683404667,-2.4732133721771006
8.72950374509205,-2.473543497559394
8.73066684837351,-2.4738730680187064
8.731827997027716,-2.474202084625742
8.732987194824545,-2.4745305484487106
8.734144445525128,-2.474858460553346
8.742868117791458,-2.4483790513365755
8.744031478398531,-2.4487048423357227
8.74519289773615,-2.4490300896959405
8.746352379534382,-2.4493547944618084
8.74750992751464,-2.4496789576754807
8.748665545389693,-2.450002580376694
8.749819236863729,-2.4503256636027793
8.75097100563232,-2.450648208388656
8.752120855382502,-2.4509702157668527
8.753268789792765,-2.4512916867675045
8.754414812533094,-2.451612622418366
8.755558927264955,-2.4519330237448043
8.75670113764137,-2.4522528917698225
8.757841447306893,-2.452572227514053
8.758979859897673,-2.4528910319957733
8.760116379041426,-2.4532093062309004
8.761251008357505,-2.4535270512330087
8.762383751456898,-2.4538442680133303
8.771017952154974,-2.4272675644319346
8.772156803575315,-2.427582727065096
8.773293774294745,-2.4278973692382197
8.774428867894686,-2.4282114919424216
8.7755620879483,-2.4285250961665272
8.77669343802052,-2.4288381828970858
8.777822921668072,-2.4291507531183782
8.778950542439501,-2.429462807812417
8.78007630387517,-2.4297743479589533
8.781200209507306,-2.4300853745354862
8.782322262860017,-2.430395888517267
8.783442467449298,-2.4307058908773036
8.784560826783062,-2.431015382586366
8.785677344361178,-2.431324364612997
8.78679202367546,-2.4316328379235137
8.787904868209715,-2.4319408034820142
8.789015881439743,-2.432248262250382
8.79012506683338,-2.4325552151882968
8.791232427850499,-2.432861663253234
8.799782360387772,-2.406187363435139
8.800895827708601,-2.4064918267601683
8.80200747585509,-2.4067957926553603
8.803117308259045,-2.4070992620590976
8.804225328344412,-2.407402235907615
8.8053315395273,-2.407704715135003
8.80643594521601,-2.408006700673219
8.807538548811054,-2.4083081934520876
8.808639353705164,-2.4086091943993084
8.809738363283332,-2.408909704440464
8.810835580922825,-2.4092097244990254
8.81193100999317,-2.409509255496345
8.813024653856242,-2.409808298351685
8.814116515866218,-2.4101068539822017
8.815206599369633,-2.410404923302963
8.816294907705394,-2.41070250722695
8.817381444204806,-2.4109996066650634
8.818466212191568,-2.4112962225261283
8.826919605955284,-2.384526586351558
8.828010473341783,-2.384821276050956
8.829099577142077,-2.3851154893306767
8.830186920653125,-2.3854092270813685
8.831272507164398,-2.3857024901916577
8.832356339957895,-2.385995279548152
8.833438422308156,-2.386287596035444
8.834518757482282,-2.3865794405361163
8.83559734873997,-2.3868708139307517
8.83667419933351,-2.387161717097933
8.837749312507816,-2.3874521509142483
8.838822691500463,-2.387742116254305
8.83989433954165,-2.388031613990718
8.840964259854292,-2.3883206449941334
8.842032455653987,-2.3886092101332204
8.843098930149052,-2.3888973102746824
8.844163686540549,-2.3891849462832617
8.84522672802229,-2.389472119021744
8.846288057780859,-2.3897588293509613
8.847347678995645,-2.3900450781298006
8.855717382319478,-2.363178427615579
8.856783097101301,-2.363462817244749
8.857847107969281,-2.3637467521786912
8.858909418077472,-2.3640302332590752
8.859970030572802,-2.3643132613256697
8.861028948595123,-2.3645958372163545
8.862086175277183,-2.364877961767114
8.863141713744685,-2.365159635812054
8.86419556711629,-2.3654408601833983
8.865247738503637,-2.365721635711499
8.866298231011356,-2.3660019632248375
8.867347047737093,-2.366281843550031
8.868394191771541,-2.366561277511841
8.869439666198405,-2.3668402659331655
8.870483474094504,-2.3671188096350635
8.87152561852971,-2.3673969094367413
8.872566102567012,-2.3676745661555683
8.873604929262516,-2.367951780607076
8.874642101665478,-2.3682285536049688
8.882915740020167,-2.3412670805167437
8.883958995592698,-2.341542051033185
8.885000601241877,-2.3418165866798883
8.886040559992878,-2.3420906882542
8.887078874864104,-2.342364356551678
8.888115548867177,-2.3426375923660947
8.889150585007023,-2.3429103964894584
8.89018398628181,-2.343182769711994
8.891215755683032,-2.343454712822169
8.892245896195465,-2.3437262266066803
8.893274410797238,-2.3439973118504716
8.89430130245982,-2.3442679693367325
8.895326574148042,-2.344538199846902
8.896350228820129,-2.3448080041606794
8.897372269427683,-2.345077383056016
8.898392698915757,-2.3453463373091394
8.899411520222802,-2.345614867694536
8.900428736280736,-2.3458829749849706
8.901444350014946,-2.346150659951486
8.902458364344302,-2.346417923363408
8.903470782181165,-2.3466847659883467
8.911660784456213,-2.3196269771216516
8.912679275637936,-2.3198920814246793
8.91369617441853,-2.320156771239689
8.914711483687602,-2.3204210473188205
8.915725206328359,-2.3206849104125458
8.91673734521757,-2.3209483612696635
8.91774790322566,-2.3212114006373197
8.918756883216671,-2.321474029261
8.919764288048281,-2.321736247884532
8.920770120571838,-2.321998057250097
8.9217743836324,-2.3222594580982383
8.922777080068672,-2.3225204511678466
8.923778212713104,-2.322781037196183
8.924777784391877,-2.3230412169188774
8.925775797924896,-2.323300991069927
8.92677225612585,-2.3235603603817094
8.927767161802185,-2.3238193255849797
8.928760517755174,-2.324077887408883
8.929752326779862,-2.324336046580946
8.930742591665137,-2.324593803827091
8.938836474330959,-2.2974418186863397
8.939832798504959,-2.297697891926844
8.940827582386621,-2.2979535692845006
8.941820828743266,-2.2982088514705623
8.942812540336092,-2.298463739194706
8.943802719920237,-2.2987182331650513
8.94479137024475,-2.298972334088155
8.945778494052657,-2.299226042669022
8.946764094080926,-2.299479359611103
8.947748173060505,-2.299732285616302
8.948730733716356,-2.2999848213849816
8.949711778767435,-2.3002369676159633
8.95069131092673,-2.3004887250065336
8.951669332901277,-2.300740094252449
8.952645847392148,-2.300991076047935
8.953620857094513,-2.3012416710856978
8.954594364697611,-2.30149188005692
8.955566372884793,-2.3017417036512713
8.95653688433352,-2.3019911425569077
8.957505901715393,-2.3022401974604785
8.958473427696152,-2.302488869047127
8.96647565688625,-2.2752426138868764
8.967449227303073,-2.2754896573167303
8.968421309922299,-2.2757363232180405
8.969391907389268,-2.275982612262062
8.97036102234352,-2.276228525118578
8.971328657418853,-2.276474062455916
8.9722948152433,-2.2767192249409365
8.973259498439162,-2.2769640132390503
8.974222709623016,-2.2772084280142124
8.975184451405736,-2.277452469928933
8.976144726392489,-2.2776961396442723
8.977103537182797,-2.277939437819859
8.978060886370486,-2.278182365113876
8.979016776543737,-2.278424922183075
8.979971210285113,-2.27866710968278
8.980924190171548,-2.278908928266889
8.98187571877437,-2.2791503785878757
8.98282579865931,-2.279391461296794
8.983774432386527,-2.2796321770432844
8.984721622510618,-2.2798725264755753
8.985667371580629,-2.2801125102404876
8.986611682140065,-2.280352128983435
8.994524726412367,-2.253011157084567
8.99547506455012,-2.2532492043958467
8.99642396753943,-2.2534868922211553
8.99737143790453,-2.2537242211927806
8.998317478164225,-2.2539611919416505
8.999262090831824,-2.254197805097315
9.000205278415224,-2.2544340612879714
9.001147043416895,-2.254669961140454
9.00208738833388,-2.2549055052802416
9.003026315657834,-2.2551406943314594
9.003963827875031,-2.255375528916887
9.00489992746637,-2.255610009657958
9.005834616907382,-2.2558441371747597
9.006767898668272,-2.2560779120860475
9.007699775213906,-2.2563113350092365
9.008630249003831,-2.2565444065604123
9.009559322492288,-2.2567771273543307
9.010486998128247,-2.2570094980044257
9.011413278355382,-2.257241519122806
9.012338165612105,-2.257473191320262
9.013261662331592,-2.257704515206273
9.014183770941768,-2.257935491389002
9.022004263201437,-2.2305010628836666
9.022932380666296,-2.230730520433392
9.023859113159032,-2.2309596355778494
9.024784463089398,-2.2311884089127987
9.025708432861972,-2.2314168410327215
9.026631024876165,-2.2316449325308225
9.027552241526235,-2.2318726839990313
9.028472085201331,-2.2321000960280144
9.02939055828546,-2.2323271692071676
9.030307663157531,-2.2325539041246265
9.031223402191353,-2.232780301367265
9.032137777755644,-2.2330063615206996
9.033050792214082,-2.2332320851692997
9.033962447925246,-2.2334574728961742
9.034872747242714,-2.233682525283196
9.035781692514997,-2.233907242910985
9.036689286085617,-2.2341316263589284
9.037595530293066,-2.234355676205168
9.038500427470847,-2.2345793930266145
9.039403979947503,-2.234802777398951
9.040306190046584,-2.235025829896627
9.041207060086682,-2.235248551092864
9.042106592381481,-2.235470941559673
9.049836604073203,-2.207942680887939
9.050742124375061,-2.2081636060836476
9.051646309847014,-2.208384205612932
9.052549162785583,-2.20860448003609
9.05345068548243,-2.2088244299122306
9.05435088022432,-2.209044055799269
9.055249749293178,-2.2092633582539425
9.056147294966078,-2.2094823378318
9.057043519515252,-2.209700995087213
9.057938425208125,-2.2099193305733777
9.058832014307283,-2.210137344842312
9.059724289070548,-2.2103550384448685
9.060615251750923,-2.210572411930727
9.06150490459666,-2.210789465848407
9.062393249851233,-2.211006200745262
9.063280289753372,-2.2112226171674876
9.064166026537075,-2.211438715660127
9.065050462431582,-2.21165449676706
9.065933599661467,-2.21186996103103
9.066815440446549,-2.212085108993619
9.067695987001995,-2.212299941195275
9.068575241538271,-2.212514458175298
9.069453206261178,-2.212728660471851
9.070329883371858,-2.212942548621959
9.077973133804907,-2.1853206208511584
9.078855776864964,-2.185533097584848
9.079737135010681,-2.1857452650039186
9.080617210427091,-2.1859571236343682
9.08149600529467,-2.1861686740010975
9.082373521789256,-2.1863799166278923
9.08324976208216,-2.1865908520374466
9.084124728340061,-2.186801480751341
9.084998422725144,-2.1870118032900736
9.085870847395016,-2.1872218201730393
9.08674200450276,-2.1874315319185462
9.087611896196945,-2.187640939043814
9.088480524621607,-2.187850042064972
9.089347891916306,-2.1880588414970723
9.090214000216104,-2.1882673378540827
9.091078851651584,-2.188475531648895
9.091942448348874,-2.188683423393326
9.092804792429629,-2.1888910135981177
9.093665886011074,-2.189098302772946
9.094525731206003,-2.1893052914264173
9.095384330122785,-2.189511980066076
9.096241684865364,-2.189718369198399
9.097097797533303,-2.189924459328811
9.097952670221773,-2.1901302509616767
9.10550349653728,-2.1624154790679553
9.106364310310788,-2.1626199089524905
9.107223886601213,-2.1628240449540375
9.108082227488591,-2.1630278875665727
9.108939335048605,-2.163231437283039
9.10979521135265,-2.1634346945953595
9.110649858467763,-2.163637659994424
9.111503278456713,-2.163840333970109
9.112355473377956,-2.1640427170112644
9.113206445285662,-2.1642448096057234
9.114056196229734,-2.1644466122403077
9.11490472825581,-2.1646481254008227
9.11575204340528,-2.164849349572068
9.11659814371529,-2.165050285237834
9.117443031218764,-2.1652509328809084
9.118286707944376,-2.165451292983069
9.119129175916632,-2.1656513660251053
9.119970437155798,-2.165851152486799
9.12081049367798,-2.166050652846944
9.121649347495088,-2.1662498675833373
9.12248700061488,-2.16644879717279
9.123323455040929,-2.16664744209112
9.12415871277269,-2.1668458028131665
9.124992775805445,-2.1670438798127782
9.132447476663916,-2.139237530749485
9.133287454372152,-2.139434292005768
9.134126239691161,-2.139630773949875
9.134963834602008,-2.1398269770458604
9.135800241081684,-2.1400229017568275
9.136635461103074,-2.1402185485449157
9.137469496635015,-2.1404139178713164
9.138302349642276,-2.1406090101962687
9.13913402208556,-2.14080382597906
9.139964515921562,-2.140998365678037
9.14079383310293,-2.141192629750599
9.14162197557829,-2.1413866186532045
9.142448945292266,-2.1415803328413725
9.143274744185474,-2.141773772769685
9.144099374194543,-2.1419669388917884
9.14492283725212,-2.142159831660398
9.145745135286887,-2.142352451527299
9.146566270223559,-2.142544798943348
9.147386243982892,-2.1427368743584734
9.148205058481725,-2.142928678221688
9.149022715632933,-2.143120210981073
9.149839217345496,-2.143311473083801
9.150654565524462,-2.14350246497612
9.15146876207098,-2.143693187103367
9.152281808882307,-2.1438836399099657
9.153093707851824,-2.144073823839433
9.160460557241667,-2.116174639463199
9.161278342468627,-2.1163635575145356
9.162094981971757,-2.1165522108901285
9.16291047763111,-2.1167406000242917
9.163724831322897,-2.1169287253504523
9.164538044919489,-2.11711658730115
9.165350120289448,-2.1173041863080453
9.166161059297512,-2.117491522801914
9.166970863804618,-2.117678597212655
9.167779535667929,-2.1178654099692946
9.168587076740804,-2.1180519614999804
9.169393488872831,-2.1182382522319902
9.170198773909846,-2.1184242825917323
9.171002933693908,-2.118610053004745
9.171805970063343,-2.118795563895704
9.172607884852736,-2.118980815688419
9.173408679892946,-2.1191658088058403
9.174208357011109,-2.119350543670058
9.175006918030643,-2.1195350207023034
9.175804364771277,-2.1197192403229557
9.176600699049045,-2.1199032029515394
9.17739592267629,-2.1200869090067274
9.178190037461682,-2.1202703589063443
9.178983045210233,-2.1204535530673687
9.179774947723281,-2.1206364919059313
9.180565746798537,-2.1208191758373243
9.187840726639557,-2.092828485155164
9.188637382026524,-2.093009949237564
9.18943293591709,-2.0931911624184614
9.190227390096467,-2.093372125104496
9.19102074634627,-2.0935528377014885
9.19181300644451,-2.0937333006144385
9.192604172165597,-2.093913514247525
9.193394245280384,-2.0940934790041172
9.194183227556147,-2.0942731952867706
9.194971120756582,-2.094452663497223
9.195757926641846,-2.094631884036407
9.196543646968543,-2.0948108573044473
9.197328283489748,-2.094989583700662
9.198111837955002,-2.0951680636235674
9.198894312110319,-2.0953462974708734
9.199675707698212,-2.0955242856394944
9.200456026457688,-2.0957020285255457
9.201235270124258,-2.095879526524346
9.202013440429939,-2.0960567800304184
9.202790539103285,-2.096233789437497
9.203566567869364,-2.096410555138522
9.204341528449797,-2.096587077525648
9.205115422562738,-2.096763356990241
9.205888251922905,-2.0969393939228835
9.20666001824158,-2.0971151887133748
9.207430723226619,-2.0972907417507343
9.214607605458419,-2.0692093332164196
9.215384134330778,-2.0693837086059093
9.21615960364831,-2.069557846064406
9.216934015107157,-2.0697317459727915
9.217707370400072,-2.069905408711186
9.218479671216441,-2.070078834658953
9.219250919242265,-2.070252024194698
9.220021116160186,-2.07042497769627
9.220790263649473,-2.0705976955407617
9.221558363386077,-2.0707701781045205
9.222325417042569,-2.070942425763135
9.223091426288223,-2.071114438891453
9.223856392788965,-2.071286217863571
9.22462031820742,-2.071457763052843
9.225383204202878,-2.071629074831876
9.226145052431363,-2.0718001535725423
9.226905864545584,-2.0719709996459703
9.227665642194964,-2.0721416134225494
9.228424387025651,-2.072311995271936
9.229182100680525,-2.07248214556305
9.229938784799211,-2.0726520646640822
9.230694441018063,-2.0728217529424873
9.231449070970204,-2.072991210764996
9.232202676285505,-2.0731604384976086
9.23295525859062,-2.073329436505601
9.23370681950896,-2.073498205153524
9.23445736066074,-2.073666744805207
9.235206883662961,-2.0738350558237624
9.242295246244812,-2.045662374823891
9.243050559551012,-2.0458295536437117
9.243804856321331,-2.045996507466478
9.244558138161844,-2.0461632366476734
9.245310406675454,-2.0463297415420807
9.246061663461905,-2.0464960225037823
9.246811910117772,-2.046662079886159
9.247561148236505,-2.0468279140419003
9.248309379408376,-2.046993525322993
9.24905660522057,-2.0471589140807396
9.249802827257096,-2.0473240806657396
9.250548047098873,-2.0474890254279092
9.2512922663237,-2.0476537487164745
9.25203548650627,-2.0478182508799723
9.252777709218176,-2.047982532266255
9.253518936027927,-2.0481465932224916
9.254259168500951,-2.0483104340951686
9.254998408199585,-2.0484740552300904
9.255736656683112,-2.0486374569723833
9.256473915507751,-2.0488006396664966
9.257210186226665,-2.048963603656202
9.257945470389958,-2.049126349284596
9.25867976954472,-2.049288876894107
9.259413085234993,-2.049451186826487
9.260145419001802,-2.049613279422824
9.260876772383126,-2.0497751550235286
9.261607146913974,-2.049936813968355
9.262336544126327,-2.050098256596389
9.269329709655768,-2.0218351279615443
9.27006486114918,-2.021995479913661
9.270799036786617,-2.0221556190111314
9.271532238089858,-2.0223155455858888
9.27226446657773,-2.02247525996922
9.272995723766085,-2.022634762491765
9.273726011167811,-2.0227940534835165
9.274455330292865,-2.0229531332738264
9.27518368264824,-2.023112002191403
9.275911069738006,-2.0232706605643145
9.276637493063308,-2.0234291087199923
9.277362954122363,-2.0235873469852295
9.27808745441046,-2.0237453756861794
9.278810995420015,-2.023903195148369
9.279533578640503,-2.024060805696685
9.280255205558518,-2.0242182076553834
9.280975877657784,-2.024375401348097
9.281695596419128,-2.024532387097824
9.282414363320488,-2.024689165226934
9.283132179836954,-2.0248457360571757
9.283849047440766,-2.0250020999096745
9.284564967601277,-2.025158257104928
9.285279941785017,-2.025314207962816
9.285993971455667,-2.0254699528025992
9.286707058074075,-2.0256254919429186
9.287419203098256,-2.0257808257017977
9.28813040798341,-2.0259359543966466
9.288840674181918,-2.0260908783442595
9.289550003143361,-2.026245597860821
9.296450265095043,-1.997892480616963
9.297165311100091,-1.998046150565819
9.29787942118556,-1.998199619376968
9.29859259679153,-1.9983528873598964
9.29930483935527,-1.9985059548234871
9.300016150311329,-1.9986588220760368
9.30072653109145,-1.998811489425241
9.301435983124628,-1.998963957178203
9.30214450783711,-1.999116225641437
9.302852106652411,-1.9992682951208696
9.30355878099128,-1.9994201659218325
9.304264532271754,-1.999571838349075
9.304969361909139,-1.999723312706759
9.305673271316028,-1.999874589298464
9.306376261902287,-2.000025668427183
9.30707833507508,-2.0001765503953286
9.307779492238877,-2.000327235504735
9.308479734795444,-2.0004777240566525
9.309179064143864,-2.0006280163517594
9.309877481680537,-2.000778112690153
9.310574988799198,-2.0009280133713605
9.311271586890888,-2.0010777186943294
9.311967277344007,-2.001227228957439
9.312662061544282,-2.001376544458496
9.313355940874796,-2.0015256654947366
9.314048916715997,-2.0016745923628316
9.314740990445673,-2.001823325358881
9.315432163438995,-2.0019718647784215
9.316122437068508,-2.0021202109164253
9.316811812704119,-2.0022683640672985
9.323618759628355,-1.9738252331938002
9.324313812645787,-1.9739723770463733
9.32500796884826,-1.9741193310417628
9.325701229596854,-1.9742660954681126
9.326393596250036,-1.9744126706130112
9.327085070163708,-1.9745590567635058
9.327775652691196,-1.9747052542060977
9.328465345183217,-1.9748512632267357
9.329154148987955,-1.9749970841108326
9.329842065451018,-1.9751427171432556
9.330529095915468,-1.9752881626083338
9.33121524172179,-1.9754334207898492
9.331900504207947,-1.9755784919710517
9.332584884709366,-1.9757233764346522
9.333268384558922,-1.9758680744628234
9.333951005086973,-1.976012586337204
9.334632747621367,-1.9761569123389013
9.335313613487413,-1.9763010527484859
9.33599360400792,-1.9764450078459979
9.336672720503204,-1.976588777910951
9.337350964291065,-1.9767323632223257
9.33802833668682,-1.976875764058576
9.338704839003295,-1.9770189806976297
9.339380472550841,-1.9771620134168901
9.340055238637323,-1.9773048624932348
9.340729138568143,-1.9774475282030193
9.34140217364624,-1.9775900108220772
9.34207434517209,-1.9777323106257223
9.342745654443714,-1.9778744278887477
9.34341610275669,-1.9780163628854284
9.344085691404144,-1.9781581158895227
9.350801133248288,-1.9496255262182767
9.351476358405437,-1.9497663094713436
9.352150724944188,-1.9499069137039908
9.352824234149454,-1.95004733918412
9.353496887303745,-1.9501875861791325
9.354168685687139,-1.9503276549559223
9.354839630577331,-1.950467545780886
9.355509723249602,-1.9506072589199184
9.356178964976849,-1.9507467946384152
9.35684735702958,-1.9508861532012762
9.35751490067591,-1.9510253348729
9.358181597181588,-1.9511643399171938
9.35884744780998,-1.9513031685975675
9.359512453822108,-1.9514418211769404
9.360176616476593,-1.9515802979177348
9.36083993702974,-1.9517185990818866
9.361502416735478,-1.951856724930838
9.3621640568454,-1.9519946757255449
9.362824858608768,-1.9521324517264749
9.363484823272483,-1.9522700531936055
9.364143952081147,-1.9524074803864337
9.364802246277014,-1.9525447335639672
9.365459707100037,-1.9526818129847343
9.366116335787845,-1.9528187189067785
9.366772133575756,-1.952955451587661
9.367427101696796,-1.953092011284466
9.36808124138168,-1.9532283982537948
9.368734553858836,-1.953364612751773
9.369387040354418,-1.953500655034052
9.370038702092273,-1.9536365253558006
9.37068954029399,-1.9537722239717181
9.377306012011005,-1.9251509871054968
9.377962443712043,-1.9252857518380977
9.37861805280451,-1.92542034769003
9.37927284050235,-1.925554774910516
9.379926808017247,-1.9256890337483126
9.380579956558647,-1.9258231244517185
9.381232287333741,-1.9259570472685685
9.381883801547486,-1.9260908024462386
9.382534500402615,-1.926224390231649
9.383184385099627,-1.926357810871261
9.383833456836788,-1.9264910646110767
9.384481716810157,-1.9266241516966462
9.385129166213593,-1.9267570723730674
9.385775806238712,-1.9268898268849781
9.38642163807496,-1.9270224154765698
9.387066662909579,-1.9271548383915822
9.3877108819276,-1.9272870958733006
9.388354296311881,-1.9274191881645655
9.388996907243094,-1.927551115507767
9.389638715899732,-1.9276828781448478
9.390279723458121,-1.9278144763173075
9.390919931092396,-1.9279459102661942
9.391559339974565,-1.9280771802321197
9.392197951274444,-1.9282082864552466
9.392835766159704,-1.9283392291752963
9.393472785795883,-1.928470008631552
9.39410901134635,-1.9286006250628527
9.394744443972344,-1.928731078707599
9.395379084832982,-1.9288613698037573
9.396012935085235,-1.9289914985888519
9.396645995883956,-1.9291214652999726
9.39727826838187,-1.9292512701737732
9.397909753729591,-1.9293809134464734
9.404435072302947,-1.9006708785641395
9.405072106741311,-1.9007996255644997
9.405708354838762,-1.900928213642472
9.406343817738847,-1.9010566430291724
9.406978496583003,-1.9011849139552892
9.407612392510591,-1.9013130266510914
9.408245506658877,-1.9014409813464241
9.408877840163052,-1.9015687782707142
9.409509394156236,-1.9016964176529692
9.410140169769477,-1.901823899721778
9.410770168131746,-1.90195122470531
9.41139939036998,-1.9020783928313227
9.412027837609024,-1.9022054043271523
9.412655510971693,-1.9023322594197234
9.413282411578752,-1.9024589583355467
9.41390854054892,-1.9025855013007196
9.414533898998872,-1.9027118885409258
9.415158488043259,-1.9028381202814406
9.415782308794702,-1.9029641967471291
9.416405362363786,-1.9030901181624442
9.41702764985909,-1.9032158847514342
9.417649172387163,-1.9033414967377358
9.418269931052551,-1.903466954344583
9.418889926957789,-1.9035922577948015
9.419509161203417,-1.9037174073108145
9.420127634887965,-1.903842403114639
9.420745349107976,-1.9039672454278906
9.421362304958004,-1.9040919344717826
9.421978503530616,-1.904216470467126
9.422593945916391,-1.9043408536343325
9.423208633203949,-1.9044650841934145
9.423822566479927,-1.9045891623639866
9.424435746828985,-1.9047130883652617
9.425048175333844,-1.904836862416062
9.431480635655586,-1.8760381411336542
9.432098566448733,-1.876161055210596
9.432715746095747,-1.876283819875282
9.433332175672795,-1.8764064353417755
9.433947856254111,-1.8765289018237545
9.434562788911956,-1.8766512195345058
9.4351769747167,-1.8767733886869384
9.435790414736738,-1.8768954094935695
9.436403110038585,-1.8770172821665423
9.437015061686793,-1.877139006917609
9.437626270744026,-1.8772605839581475
9.43823673827101,-1.8773820134991481
9.438846465326595,-1.8775032957512299
9.439455452967694,-1.8776244309246262
9.440063702249335,-1.8777454192291942
9.44067121422464,-1.8778662608744134
9.441277989944854,-1.8779869560693898
9.441884030459311,-1.8781075050228484
9.442489336815493,-1.8782279079431463
9.443093910058968,-1.8783481650382605
9.443697751233453,-1.8784682765157985
9.444300861380773,-1.8785882425829927
9.444903241540903,-1.8787080634467066
9.445504892751943,-1.8788277393134316
9.446105816050144,-1.8789472703892904
9.446706012469882,-1.8790666568800334
9.447305483043708,-1.8791858989910475
9.44790422880231,-1.8793049969273494
9.44850225077453,-1.8794239508935886
9.449099549987372,-1.8795427610940492
9.44969612746601,-1.8796614277326504
9.45029198423379,-1.8797799510129487
9.450887121312215,-1.8798983311381339
9.451481539720982,-1.8800165683110357
9.452075240477958,-1.8801346627341207
9.452668224599202,-1.8802526146094958
9.453260493098947,-1.8803704241389045
9.453852046989638,-1.8804880915237345
9.460210984722918,-1.851599355785796
9.46080799176809,-1.8517162049619957
9.461404284785514,-1.8518329143851473
9.461999864781605,-1.8519494842522322
9.462594732761033,-1.8520659147598881
9.463188889726649,-1.8521822061043989
9.463782336679536,-1.8522983584817014
9.464375074618994,-1.8524143720873836
9.464967104542556,-1.8525302471166871
9.465558427445984,-1.852645983764508
9.466149044323263,-1.8527615822253936
9.46673895616664,-1.8528770426935512
9.467328163966577,-1.8529923653628395
9.467916668711798,-1.8531075504267758
9.468504471389265,-1.8532225980785337
9.469091572984206,-1.853337508510947
9.46967797448009,-1.8534522819165047
9.470263676858666,-1.8535669184873598
9.47084868109993,-1.8536814184153216
9.471432988182144,-1.853795781891861
9.472016599081867,-1.8539100091081147
9.472545996364346,-1.8540136253666497
9.473134666120124,-1.85412884272727
9.473722640651891,-1.8542439240152027
9.474309920929871,-1.8543588694203452
9.474924244901432,-1.854479107951159
9.475503699117223,-1.8545925216006427
9.476082463938228,-1.8547058003183645
9.476660540327295,-1.8548189442927765
9.477237929245579,-1.854931953712002
9.477814631652546,-1.8550448287638315
9.47839064850597,-1.8551575696357259
9.484630575058521,-1.8261837214100742
9.485211996618824,-1.8262956691111787
9.485792733126303,-1.826407484911277
9.48637278553315,-1.8265191689937055
9.486952154789883,-1.8266307215414783
9.487530841845356,-1.826742142737289
9.488108847646753,-1.8268534327635098
9.488686173139603,-1.826964591802194
9.483544107479256,-1.8561662301540183
9.4841133211061,-1.8562776394647063
9.490414077197308,-1.8272972848087758
9.490988690878163,-1.8274079217114758
9.491562628953336,-1.8275184285321353
9.492135892358455,-1.8276288054509011
9.492708482027538,-1.8277390526476112
9.493280398892955,-1.827849170301784
9.493851643885453,-1.8279591585926278
9.494422217934153,-1.8280690176990368
9.49499212196655,-1.8281787477995923
9.495561356908524,-1.8282883490725639
9.496040262658076,-1.8283805582394888
9.496614522686682,-1.828491127049502
9.497265056426569,-1.8286163817040304
9.49783162423345,-1.8287254694431694
9.498397527555172,-1.8288344292414282
9.498962767307967,-1.8289432612752203
9.499527344406504,-1.8290519657206568
9.500091259763838,-1.829160542753538
9.500654514291439,-1.8292689925493604
9.501217108899205,-1.8293773152833166
9.501779044495432,-1.8294855111302917
9.502340321986859,-1.8295935802648697
9.502900942278641,-1.8297015228613307
9.503453783355463,-1.8298079676371206
9.504019427745805,-1.8299168775803782
9.504578868984188,-1.8300245931602883
9.505136869497626,-1.8301320313410496
9.505694217313717,-1.8302393438505729
9.51184615055962,-1.8011777992205025
9.506806958435453,-1.830453592545509
9.51297090020535,-1.801390783541264
9.51353229748428,-1.8014970905924241
9.514093044255326,-1.8016032744624115
9.514653141407614,-1.8017093353195932
9.515212589828732,-1.8018152733320436
9.515771390404726,-1.8019210886675465
9.51632954402014,-1.8020267814936002
9.51123199342837,-1.831305594825069
9.51178222035594,-1.831411536268993
9.518000131925318,-1.8023431265856908
9.518555706513231,-1.802448331043135
9.519110638540392,-1.8025534138242876
9.51966492888222,-1.8026583750949199
9.520218578412635,-1.802763215020519
9.520771588004056,-1.802867933766287
9.521323958527388,-1.8029725314971399
9.52177313716152,-1.8030575886533293
9.522426785845987,-1.8031813645723591
9.522977244375612,-1.803285600245146
9.523527067305878,-1.8033897155598622
9.524076255500239,-1.8034937106800126
9.524624809820684,-1.8035975857688242
9.525172731127718,-1.8037013409892437
9.525720020280362,-1.8038049765039372
9.52621418590519,-1.803898552465794
9.526812705551244,-1.8040118890654204
9.527358103380182,-1.8041151664361514
9.527902872476165,-1.8042183247490438
9.528447013690876,-1.8043213641653741
9.528990527874562,-1.8044242848461467
9.529533415876017,-1.8045270869520895
9.530075678542575,-1.8046297706436565
9.530614768076706,-1.804731853465991
9.531162017283506,-1.804835481416478
9.531698722984553,-1.8049371128325187
9.532238492755999,-1.805039324465637
9.538293266090966,-1.775890942558408
9.538838335703751,-1.7759924265620348
9.539382783679642,-1.7760937948259479
9.539926610855474,-1.7761950475059545
9.534928041567984,-1.8055486215603744
9.541012406147232,-1.7763972067361553
9.541554375929742,-1.7764981135966438
9.542095728245354,-1.7765989054938112
9.542636463923833,-1.7766995825821474
9.543176583793509,-1.7768001450158761
9.538135150140107,-1.8061559245663692
9.544254979412822,-1.7770009265351066
9.544793256812119,-1.7771011459277513
9.545330921701948,-1.7772012512800766
9.545867974903668,-1.7773012427450061
9.546404417237204,-1.7774011204751994
9.54681894073721,-1.7774782986986613
9.547475472572604,-1.7776005353407367
9.548010087207421,-1.7777000727801133
9.548544094239992,-1.7777994970928228
9.549077494483342,-1.7778988084302392
9.549610288749133,-1.7779980069434815
9.544642408057555,-1.8073881489221024
9.550674062587792,-1.778196066100639
9.551205043777111,-1.7782949270455144
9.551735422221808,-1.7783936757681411
9.552265198726692,-1.7784923124183631
9.552794374095242,-1.7785908371457768
9.553322949129548,-1.7786892500997198
9.553809690662298,-1.7787798742664611
9.55437830139717,-1.778885741283309
9.554905080227954,-1.7789838198103811
9.555431261919455,-1.7790817871588374
9.55595684726705,-1.779179643476765
9.556481837064792,-1.779277388912006
9.557001854088524,-1.7793742084893303
9.557530033180164,-1.7794725477245295
9.558053241079213,-1.77956996139625
9.558575856591236,-1.7796672647741554
9.564533302417953,-1.7504328741892266
9.565061163698141,-1.750529479607247
9.56558843283743,-1.750625976655851
9.566115110620204,-1.7507223654785908
9.561180075858319,-1.7801521323788545
9.567166695247122,-1.750914819019474
9.56769160365345,-1.751010884023518
9.56821592382764,-1.751106841373499
9.568739656547516,-1.7512026912117684
9.56376960299834,-1.7806342645240067
9.569785362729132,-1.7513940689213925
9.57030733774004,-1.7514895970762654
9.570828728394954,-1.7515850182864592
9.571349535465242,-1.751680332693145
9.571869759720954,-1.7517755404372504
9.572389401930858,-1.7518706416594712
9.57290846286246,-1.7519656365002705
9.573426943281971,-1.752060525099875
9.573944843954328,-1.752155307598278
9.574349354727428,-1.752229338283603
9.57497890911096,-1.752344554850286
9.575495075118736,-1.7524390198827116
9.576010664426393,-1.7525333793715823
9.576525677792507,-1.7526276334557274
9.57695762357999,-1.7527066851023017
9.577553979728176,-1.7528158259640154
9.578067269808601,-1.7529097646646672
9.578579986969268,-1.753003598513619
9.579092131962456,-1.7530973276485475
9.579551488475161,-1.7531813958111417
9.580114708449422,-1.7532844723259258
9.580625141441583,-1.7533778881425994
9.581135005263034,-1.7534711997936974
9.581644300659873,-1.7535644074157644
9.582131043511755,-1.753653487631418
9.582661189157873,-1.7537505111178482
9.583168783745036,-1.7538434074698226
9.583675812879608,-1.7539362003366843
9.58418227730149,-1.7540288898538454
9.584688177749424,-1.7541214761565043
9.585193514960872,-1.7542139593796267
9.591055592699913,-1.724893222744983
9.591566118955658,-1.7249850377980873
9.592076082147688,-1.7250767515875942
9.592585483009513,-1.7251683642454223
9.593094322273432,-1.7252598759032702
9.593602600670545,-1.7253512866926224
9.59411031893073,-1.7254425967447422
9.594617477782677,-1.725533806190681
9.595124077953871,-1.7256249151612726
9.595630120170604,-1.7257159237871353
9.59071526038541,-1.7552245099635815
9.596640533639862,-1.7258976405260749
9.597144906339,-1.7259883488993162
9.597648723976903,-1.726078957448158
9.5927064825378,-1.7555889292828677
9.598654696949168,-1.7262598755906249
9.59915685372066,-1.7263501854427081
9.599658458305175,-1.7264403959873105
9.594817410293079,-1.7559752562704
9.600660013774597,-1.7266205196686628
9.601159966087218,-1.7267104330621783
9.601659369068315,-1.7268002476617483
9.602158223428829,-1.7268899635952315
9.60265652987853,-1.726979580990275
9.603154289126033,-1.7270690999743201
9.603651501878787,-1.7271585206745965
9.604148168843103,-1.7272478432181302
9.604644290724114,-1.7273370677317341
9.605139868225812,-1.7274261943420184
9.605634902051039,-1.7275152231753836
9.606129392901487,-1.7276041543580263
9.606623341477702,-1.7276929880159344
9.607116748479081,-1.72778172427489
9.607609614603897,-1.727870363260474
9.608101940549265,-1.7279589050980577
9.608571771754058,-1.728043401392876
9.60908497468449,-1.7281356978297013
9.609575684262918,-1.7282239489734867
9.610065856439059,-1.7283121034687277
9.61055729473593,-1.7284004856681086
9.611044591349204,-1.7284881230107956
9.611533155462768,-1.7285759883057277
9.612021184933154,-1.7286637574483241
9.617792725056024,-1.699257047541702
9.61828588564304,-1.699344178407069
9.618778511690326,-1.6994312148307664
9.619270603882343,-1.699518156933724
9.614453336642713,-1.7291011651934844
9.620253189432871,-1.6996917586601574
9.620743684154771,-1.6997784185245146
9.621233647748186,-1.699864984549896
9.621723080892043,-1.699951456856253
9.622211984264187,-1.7000378355633465
9.622700358541351,-1.7001241207907405
9.617836085357563,-1.7297095320490508
9.623675522512249,-1.7002964112837282
9.62416231355399,-1.7003824167874864
9.62464857819679,-1.7004683292878775
9.619757502165651,-1.7300550872174372
9.625619530969638,-1.7006398757527739
9.626104220439013,-1.70072550995391
9.626588386188109,-1.700811051624941
9.627072028883884,-1.7008965008837031
9.627555149192233,-1.700981857847847
9.628037747777974,-1.7010671226348304
9.628417154130034,-1.7011341555743051
9.629001382435545,-1.7012373761462072
9.629482419831666,-1.7013223651045737
9.629962938153755,-1.701407262353727
9.630442938061298,-1.7014920680101835
9.630922420212716,-1.7015767821902723
9.63140138526538,-1.7016614050101369
9.631818173930215,-1.701735042599998
9.6323577666986,-1.7018303770328238
9.632835184388615,-1.7019147264669996
9.633312087598785,-1.7019989850036563
9.633788476981216,-1.7020831527580056
9.634264353186962,-1.7021672298450763
9.634739716866045,-1.7022512163797126
9.635193840928205,-1.7023314503310092
9.635688909239041,-1.7024189182501308
9.63616273922778,-1.7025026338146805
9.636636059279509,-1.702586259284332
9.637108870039052,-1.7026697947730116
9.637581172150208,-1.7027532403944647
9.638052966255724,-1.7028365962622514
9.643723513182378,-1.6733447665556125
9.638995033015801,-1.7030030391901745
9.644676736976061,-1.6735101665740113
9.645152587568585,-1.6735927344843806
9.645627931476454,-1.6736752144766223
9.646102769337084,-1.673757606661338
9.646577101786866,-1.6738399111489528
9.64705092946116,-1.6739221280497116
9.647524252994343,-1.6740042574736895
9.647997073019758,-1.6740862995307817
9.64846939016974,-1.6741682543307093
9.64894120507565,-1.6742501219830228
9.649412518367807,-1.674331902597094
9.649883330675536,-1.6744135962821205
9.650353642627186,-1.6744952031471312
9.650823454850071,-1.6745767233009756
9.651292767970535,-1.6746581568523347
9.651761582613924,-1.6747395039097166
9.652229899404574,-1.674820764581453
9.652697718965863,-1.6749019389757114
9.653040441097664,-1.6749614069068322
9.653631868888803,-1.6750640293635781
9.654098200492239,-1.6751449455726566
9.654564037349882,-1.675225775935197
9.655029380080148,-1.6753065205585032
9.655494229300496,-1.6753871795497157
9.655868578670592,-1.6754521353272693
9.656422449676402,-1.6755482410635707
9.656885822061986,-1.675628643799643
9.657348703397716,-1.6757089613304827
9.65781109429621,-1.6757891937623894
9.658272995369062,-1.6758693412014845
9.658734407226936,-1.6759494037537286
9.659195330479523,-1.6760293815249128
9.65965576573556,-1.6761092746206627
9.660115713602815,-1.6761890831464368
9.660575174688088,-1.6762688072075247
9.661034149597238,-1.6763484469090524
9.661492638935181,-1.6764280023559832
9.661950643305852,-1.6765074736531098
9.662408163312245,-1.6765868609050611
9.662865199556416,-1.6766661642163045
9.663321752639458,-1.6767453836911392
9.66377782316153,-1.6768245194337021
9.664233411721845,-1.6769035715479674
9.664707689261022,-1.6769858665076878
9.670267725400816,-1.6474055357720865
9.670727843389713,-1.647483920460447
9.671187479999679,-1.6475622231421518
9.671646635825958,-1.6476404439186052
9.672105311462856,-1.647718582891052
9.67256350750376,-1.6477966401605806
9.67302122454113,-1.6478746158281206
9.673478463166484,-1.6479525099944425
9.67393522397043,-1.64803032276016
9.6692132468449,-1.67776765491059
9.674847314471863,-1.6481857044914476
9.675302645345933,-1.6482632736574574
9.670561378910325,-1.6780015780143807
9.676211881275359,-1.6484181690901374
9.676665787501788,-1.6484954955563094
9.677119220015221,-1.6485727413217774
9.677572179398922,-1.648649906485905
9.678024666235228,-1.6487269911478981
9.678476681105579,-1.6488039954068092
9.678928224590509,-1.6488809193615372
9.679250625394296,-1.6489358428532102
9.679829899721682,-1.64903452675326
9.680280032524477,-1.649111210387283
9.680729696254936,-1.6491878141111744
9.681178891489083,-1.6492643380230652
9.681627618802052,-1.6493407822209332
9.68207587876807,-1.6494171468026024
9.682523671960473,-1.649493431865746
9.682970998951717,-1.6495696375078857
9.683417860313364,-1.6496457638263913
9.683864256616076,-1.6497218109184801
9.684310188429647,-1.6497977788812206
9.684755656322976,-1.649873667811529
9.685200660864083,-1.6499494778061727
9.68559576094181,-1.6500167861862207
9.686089282157306,-1.6501008613747803
9.686532900041062,-1.6501764351415276
9.686943554720123,-1.6502463933692402
9.687418753105383,-1.6503273471207494
9.687860989412341,-1.6504026855251133
9.688302766318644,-1.6504779456669922
9.68874408438531,-1.6505531276419594
9.689184944172487,-1.6506282315454417
9.689625346239458,-1.6507032574727165
9.690065291144649,-1.650778205518916
9.690517383490917,-1.6508552229764537
9.690943811699052,-1.6509278683478792
9.696425861473307,-1.6212660637000207
9.696869841668757,-1.6213402982720293
9.697313365749036,-1.6214144565804682
9.697756434268094,-1.6214885387179592
9.698199047779033,-1.621562544776983
9.69864120683408,-1.6216364748498722
9.699082911984641,-1.621710329028824
9.699524163781259,-1.6217841074058903
9.699964962773635,-1.6218578100729824
9.700405309510618,-1.6219314371218694
9.700845204540219,-1.6220049886441799
9.701284648409603,-1.6220784647314015
9.701723641665103,-1.622151865474882
9.702162184852195,-1.6222251909658265
9.70260027851555,-1.6222984412953052
9.698014892881758,-1.65213248218227
9.703475119445438,-1.6224447168334286
9.703911867797096,-1.6225177422235095
9.704348168795276,-1.6225906928149965
9.704784022980455,-1.62266356869826
9.705084675355435,-1.62271383850896
9.705654393069642,-1.6228090967009094
9.706088910050488,-1.6228817490003453
9.706522982372036,-1.6229543269516618
9.706956610570636,-1.6230268306445377
9.70738979518184,-1.6230992601685184
9.70782253674037,-1.623171615613011
9.708254835780137,-1.623243897067287
9.708686692834245,-1.623316104620482
9.709118108434955,-1.623388238361592
9.709549083113757,-1.6234602983794828
9.709979617401284,-1.623532284762878
9.7104097118274,-1.623604197600372
9.710839366921139,-1.6236760369804202
9.711268583210733,-1.6237478029913455
9.711697361223617,-1.6238194957213345
9.712125701486405,-1.62389111525844
9.712553604524933,-1.6239626616905825
9.712981070864219,-1.6240341351055456
9.713408101028486,-1.6241055355909813
9.708806075993527,-1.6539708443973267
9.714260854924888,-1.624248118123213
9.714686579701489,-1.624319300344646
9.715111870392011,-1.6243904099858273
9.715536727516715,-1.624461447133746
9.7159652167716,-1.6245330915826932
9.716385143145729,-1.6246033042970847
9.716808702686599,-1.62467412448582
9.71723183073478,-1.624744872527925
9.722619864377352,-1.5949988569680282
9.72304787665255,-1.5950690725168446
9.72347545731946,-1.5951392172601848
9.72390260689269,-1.5952092912824707
9.724329325886066,-1.5952792946679961
9.724755614812649,-1.5953492275009284
9.725181474184716,-1.5954190898653065
9.720601383177735,-1.625308269918228
9.72603190631054,-1.595558603523923
9.7214394923227,-1.6254484038122856
9.726880626346322,-1.595697836313628
9.727304345602938,-1.5957673475913916
9.727727638362508,-1.5958367889021792
9.728150505131914,-1.5959061603291467
9.728572946417279,-1.5959754619553226
9.728994962723972,-1.5960446938636137
9.729416554556593,-1.5961138561367991
9.729837722418985,-1.5961829488575345
9.72518996209049,-1.6260754915087545
9.73067878824465,-1.596320925971654
9.731098687211825,-1.5963898105297287
9.731518164216563,-1.5964586258647329
9.731937219758924,-1.5965273720587005
9.7322304907678,-1.5965754832602552
9.732774068453034,-1.5966646573510581
9.733191862601162,-1.596733196612904
9.733609237279671,-1.5968016670606262
9.734026192984878,-1.5968700687756465
9.734442730212361,-1.5969384018392636
9.734858849456955,-1.5970066663326563
9.735274551212749,-1.5970748623368791
9.735689835973083,-1.5971429899328655
9.736028483141634,-1.5971985451077348
9.736519156477122,-1.5972790402232662
9.736867877286404,-1.597336247982076
9.737346814901105,-1.5974148178489092
9.737760022058632,-1.5974826046134993
9.73817281516533,-1.59755032345292
9.73858519470941,-1.5976179744472632
9.738997161178357,-1.5976855576765003
9.739408715058904,-1.5977530732204803
9.73981985683708,-1.5978205211589365
9.740230586998178,-1.5978879015714806
9.740624594288343,-1.5979525385917708
9.74105081440671,-1.5980224601366935
9.741460312621111,-1.5980896384479937
9.741869401152394,-1.5981567495506488
9.742278080482237,-1.5982237935236783
9.742686351091614,-1.5982907704459866
9.743094213460784,-1.5983576803963602
9.748381446029697,-1.5685278563824931
9.74879412720623,-1.568594257346056
9.749206399984873,-1.5686605925978423
9.74961826484361,-1.5687268622147599
9.750029722259736,-1.5687930662736063
9.750440772709819,-1.5688592048510615
9.750851416669727,-1.568925278023694
9.75126165461462,-1.5689912858679573
9.751671487018951,-1.569057228460192
9.75208091435647,-1.5691231058766246
9.752489937100238,-1.569188918193371
9.752898555722593,-1.5692546654864319
9.748359491620802,-1.599221450940102
9.753714582488973,-1.5693859653049411
9.754121991574204,-1.5694515179818305
9.754528998420428,-1.569517005937916
9.754935603496515,-1.5695824292486389
9.755341807270643,-1.5696477879893296
9.750885885937732,-1.5996359067250614
9.756153012782198,-1.5697783120613686
9.751565862712942,-1.5997474571296184
9.756962618686627,-1.5699085787544418
9.757366822949272,-1.569973615771011
9.75777062870446,-1.570038588667187
9.75817403641556,-1.5701034975175276
9.75857704654524,-1.5701683423964752
9.75897965955547,-1.5702331233783628
9.759381875907572,-1.5702978405374173
9.759783696062161,-1.5703624939477518
9.760185120479186,-1.5704270836833734
9.760586149617918,-1.5704916098181787
9.760986783936946,-1.5705560724259562
9.76138702389419,-1.5706204715803849
9.761786869946896,-1.570684807355037
9.76218632255164,-1.5707490798233759
9.762585382164316,-1.5708132890587556
9.76298404924017,-1.570877435134426
9.763321972193092,-1.5709318073979552
9.763780207598966,-1.5710055380990848
9.764177699789036,-1.5710694951340318
9.76457480125653,-1.5711333893011838
9.764971512453355,-1.5711972206732534
9.76536783383074,-1.5712609893228444
9.760897050069525,-1.6012782413601563
9.766159308928858,-1.5713883387444794
9.766536864366888,-1.5714490879288598
9.766949230147592,-1.5715154381448047
9.767343609173285,-1.5715788942673616
9.767737601073119,-1.5716422881008407
9.768131206293743,-1.5717056197171078
9.768524425281138,-1.5717688891879222
9.768917258480625,-1.5718320965849366
9.769309706336891,-1.5718952419797019
9.774503571447374,-1.5419818614101626
9.774900771400265,-1.5420445218939647
9.775297585812831,-1.5421071215566535
9.775694015127687,-1.5421696604680537
9.776090059786828,-1.5422321386978932
9.776485720231626,-1.5422945563158006
9.77688099690275,-1.542356913391294
9.777275890240299,-1.5424192099938006
9.777670400683668,-1.5424814461926382
9.778064528671656,-1.5425436220570297
9.778458274642412,-1.5426057376560953
9.778851639033435,-1.542667793058853
9.779244622281594,-1.542729788334221
9.779637224823144,-1.5427917235510216
9.78002944709367,-1.54285359877797
9.78042128952816,-1.5429154140836883
9.780812752560934,-1.542977169536693
9.781203836625725,-1.5430388652054075
9.781594542155593,-1.5431005011581498
9.781984869583,-1.5431620774631432
9.782374819339774,-1.5432235941885104
9.782764391857105,-1.5432850514022745
9.783153587565577,-1.5433464491723623
9.783542406895137,-1.5434077875666004
9.78393085027512,-1.5434690666527187
9.78431891813422,-1.543530286498346
9.784706610900534,-1.5435914471710173
9.785093929001528,-1.5436525487381672
9.78548087286406,-1.5437135912671351
9.78586744291435,-1.5437745748251601
9.786253639578026,-1.5438354994793864
9.786639463280082,-1.5438963652968598
9.78702491444491,-1.54395717234453
9.787409993496293,-1.544017920689252
9.787794700857392,-1.5440786103977808
9.788179036950753,-1.5441392415367758
9.788563002198341,-1.5441998141728044
9.78894659702148,-1.5442603283723326
9.789329821840896,-1.5443207842017321
9.78971267707672,-1.544381181727281
9.790095163148479,-1.5444415210151625
9.790477280475079,-1.5445018021314607
9.79085902947483,-1.5445620251421668
9.791240410565452,-1.5446221901131776
9.791621424164049,-1.5446822971102945
9.792002070687134,-1.5447423461992245
9.792382350550623,-1.54480233744558
9.792762264169818,-1.544862270914878
9.79314181195946,-1.5449221466725456
9.79352099433365,-1.5449819647839098
9.793899811705923,-1.5450417253142081
9.794278264489225,-1.545101428328585
9.794656353095894,-1.5451610738920887
9.795034077937677,-1.545220662069675
9.79541143942574,-1.5452801929262077
9.800509020911905,-1.5152833040619966
9.800891065606086,-1.5153423730292575
9.801272746714318,-1.5154013857815083
9.801654064645932,-1.5154603423820359
9.802035019809653,-1.515519242894035
9.802415612613645,-1.5155780873806124
9.802795843465478,-1.5156368759047845
9.80317571277214,-1.515695608529476
9.803555220940044,-1.5157542853175237
9.803934368375009,-1.5158129063316723
9.804313155482289,-1.5158714716345798
9.804691582666553,-1.5159299812888123
9.805069650331896,-1.515988435356849
9.80544735888184,-1.5160468339010786
9.80582470871932,-1.5161051769838005
9.806201700246712,-1.516163464667227
9.80657833386581,-1.5162216970134805
9.806954609977838,-1.5162798740845957
9.807330528983448,-1.516337995942518
9.807706091282725,-1.5163960626491058
9.808081297275184,-1.5164540742661297
9.808456147359776,-1.5165120308552715
9.808830641934868,-1.516569932478125
9.809204781398288,-1.5166277791961986
9.809578566147266,-1.5166855710709095
9.809951996578507,-1.5167433081635933
9.810325073088121,-1.5168009905354936
9.810697796071677,-1.5168586182477701
9.81107016592416,-1.5169161913614932
9.811442183040024,-1.5169737099376497
9.811813847813134,-1.517031174037137
9.812185160636819,-1.517088583720768
9.81255612190385,-1.5171459390492705
9.812926732006426,-1.5172032400832833
9.813296991336202,-1.517260486883361
9.813666900284277,-1.5173176795099734
9.8140364592412,-1.5173748180235032
9.814405668596969,-1.5174319024842498
9.814774528741019,-1.5174889329524246
9.815143040062242,-1.517545909488155
9.815511202948985,-1.5176028321514845
9.81587901778904,-1.5176597010023711
9.816246484969659,-1.5177165161006883
9.816613604877533,-1.5177732775062238
9.81698037789883,-1.5178299852786838
9.817346804419156,-1.5178866394776884
9.81771288482357,-1.5179432401627722
9.818078619496607,-1.5179997873933893
9.818444008822242,-1.518056281228907
9.818809053183928,-1.5181127217286121
9.819173752964556,-1.5181691089517042
9.819538108546492,-1.5182254429573026
9.819902120311564,-1.5182817238044422
9.820265788641052,-1.5183379515520739
9.820629113915722,-1.5183941262590686
9.820992096515788,-1.5184502479842128
9.82135473682092,-1.5185063167862083
9.826357129516737,-1.48842673832457
9.826724383719894,-1.488482367381049
9.827091295365012,-1.4885379445492708
9.827457864830123,-1.4885934698864973
9.827824092492722,-1.4886489434499086
9.82818997872978,-1.4887043652966059
9.828555523917744,-1.48875973548361
9.828920728432538,-1.4888150540678635
9.824603158679924,-1.519008564107954
9.829650116943602,-1.488925536655478
9.830014301689083,-1.4889807007723244
9.830378147259799,-1.4890358135133877
9.830741654029046,-1.4890908749352123
9.831104822369587,-1.4891458850942623
9.831467652653679,-1.4892008440469238
9.83183014525305,-1.4892557518495038
9.832192300538908,-1.4893106085582302
9.83255411888196,-1.4893654142292552
9.832915600652372,-1.489420168918649
9.833276746219807,-1.4894748726824052
9.83363755595342,-1.489529525576441
9.833998030221826,-1.4895841276565918
9.834358169393155,-1.4896386789786187
9.834717973835009,-1.4896931795982036
9.835077443914471,-1.48974762957095
9.835436579998127,-1.4898020289523857
9.835795382452053,-1.489856377797961
9.836153851641809,-1.4899106761630485
9.83651198793245,-1.489964924102944
9.83686979168852,-1.490019121672866
9.837227263274052,-1.490073268927956
9.83758440305259,-1.490127365923281
9.83794121138715,-1.4901814127138278
9.83819165154725,-1.4902193476093062
9.838653835173975,-1.4902893559001678
9.839009651349771,-1.4903432524055567
9.83936513752868,-1.4903970989253623
9.839720294071213,-1.4904508955141929
9.840075121337403,-1.490504642226583
9.840429619686756,-1.4905583391169883
9.840783789478294,-1.4906119862397913
9.841137631070547,-1.4906655836492992
9.841491144821536,-1.4907191313997423
9.841844331088797,-1.4907726295452781
9.842197190229362,-1.4908260781399867
9.842549722599772,-1.490879477237875
9.842901928556085,-1.4909328268928759
9.84325380845386,-1.4909861271588463
9.843605362648157,-1.4910393780895694
9.843956591493555,-1.4910925797387533
9.844307495344149,-1.4911457321600343
9.844658074553523,-1.4911988354069705
9.845008329474798,-1.4912518895330504
9.84535826046059,-1.4913048945916856
9.845707867863041,-1.4913578506362162
9.846057152033804,-1.491410757719908
9.846406113324045,-1.4914636158959533
9.846754752084447,-1.4915164252174709
9.847123040395676,-1.4915722109132907
9.852005959008382,-1.4614070331631923
9.852358818186579,-1.4614593748778515
9.85271135489523,-1.4615116687586729
9.853063569483059,-1.4615639148573842
9.853415462298301,-1.4616161132256404
9.853767033688706,-1.4616682639150267
9.854118284001578,-1.4617203669770593
9.854469213583709,-1.4617724224631812
9.85022347735336,-1.4920418430676572
9.855170111940602,-1.4618763909131152
9.855520081406599,-1.461928303979462
9.851257864439818,-1.4921985246717315
9.856219062638235,-1.4620319880507275
9.85656807509227,-1.4620837591577598
9.85228939248797,-1.4923547732090037
9.857265145394242,-1.4621871597693865
9.857613203927748,-1.4622387893756756
9.857960945172538,-1.462290371916629
9.858308369470228,-1.4623419074429216
9.858655477161964,-1.4623933960051576
9.859002268588432,-1.4624448376538726
9.859348744089845,-1.4624962324395323
9.85969490400595,-1.4625475804125345
9.86004074867605,-1.4625988816232085
9.860386278438957,-1.4626501361218132
9.860731493633041,-1.462701343958541
9.8610763945962,-1.462752505183514
9.861420981665885,-1.4628036198467884
9.86176525517905,-1.4628546879983473
9.862109215472243,-1.4629057096881117
9.862452862881511,-1.4629566849659308
9.86279619774247,-1.4630076138815873
9.86313922039026,-1.463058496484795
9.863366344605438,-1.4630921871795473
9.863824330384649,-1.4631601229523852
9.864166418399272,-1.4632108669158594
9.864407472668933,-1.4632466239389998
9.86484966213,-1.4633122165493866
9.865190818511405,-1.463362822318127
9.865445795495251,-1.4634006445808252
9.865872201966162,-1.4634638960057809
9.866212429702104,-1.4635143640229797
9.866552348551389,-1.4635647862211714
9.866891958844203,-1.4636151626493341
9.867231260910264,-1.463665493356377
9.867570255078853,-1.4637157783911443
9.867908941678795,-1.4637660178024128
9.868247321038485,-1.4638162116388953
9.868585393485848,-1.463866359949234
9.868923159348396,-1.463916462782012
9.869260618953184,-1.4639665201857428
9.869597772626804,-1.464016532208871
9.869934620695446,-1.4640664988997834
9.870271163484823,-1.464116420306795
9.870607401320234,-1.464166296478158
9.870943334526519,-1.464216127462059
9.87127896342809,-1.46426591330662
9.871614288348924,-1.4643156540598983
9.871957271744726,-1.4643665308406235
9.872284027542054,-1.4644150004845045
9.872618442460102,-1.4644646062516204
9.872975294591097,-1.4645175402648767
9.87776079304166,-1.4342699935529477
9.878099375777655,-1.4343191564218154
9.878437655510771,-1.434368275294078
9.87877563256191,-1.4344173502163315
9.87911330725154,-1.4344663812351086
9.879450679899685,-1.4345153683968772
9.879787750825969,-1.434564311748047
9.880124520349563,-1.4346132113349632
9.880460988789215,-1.4346620672039079
9.880797156463245,-1.4347108794011016
9.881133023689541,-1.4347596479727027
9.881468590785579,-1.4348083729648093
9.881803858068386,-1.4348570544234542
9.88213882585458,-1.434905692394611
9.882473494460355,-1.4349542869241914
9.882807864201476,-1.4350028380580455
9.883141935393272,-1.4350513458419598
9.883475708350684,-1.4350998103216634
9.883809183388188,-1.4351482315428201
9.884142360819867,-1.4351966095510345
9.884475240959384,-1.4352449443918516
9.884807824119969,-1.4352932361107524
9.88514011061444,-1.4353414847531591
9.885472100755187,-1.4353896903644314
9.885803794854198,-1.4354378529898701
9.886135193223037,-1.4354859726747156
9.886466296172843,-1.435534049464145
9.886797104014363,-1.4355820834032802
9.887127617057901,-1.4356300745371775
9.887457835613356,-1.435678022910835
9.887787759990223,-1.435725928569192
9.888117390497577,-1.4357737915571263
9.88844672744408,-1.4358216119194567
9.888775771137984,-1.4358693897009422
9.889104521887125,-1.4359171249462808
9.889432979998947,-1.4359648177001139
9.889761145780453,-1.436012468007019
9.89008901953826,-1.4360600759115179
9.890416601578588,-1.4361076414580738
9.89074389220721,-1.4361551646910857
9.891070891729532,-1.436202645654899
9.89139760045053,-1.4362500843937973
9.891724018674783,-1.4362974809520053
9.892050146706467,-1.4363448353736907
9.892375984849341,-1.4363921477029595
9.89270153340678,-1.4364394179838629
9.89302679268174,-1.4364866462603894
9.89335176297679,-1.4365338325764738
9.893676444594083,-1.436580976975989
9.894000837835378,-1.4366280795027506
9.894324943002022,-1.4366751402005156
9.894648760394988,-1.4367221591129846
9.894972290314836,-1.4367691362838007
9.895295533061716,-1.436816071756546
9.895618488935396,-1.4368629655747467
9.895941158235246,-1.4369098177818727
9.896263541260224,-1.4369566284213326
9.896585638308915,-1.4370033975364822
9.896907449679501,-1.437050125170618
9.897228975669753,-1.4370968113669764
9.897550216577082,-1.4371434561687424
9.897871172698473,-1.4371900596190388
9.898191844330528,-1.4372366217609327
9.898512231769473,-1.4372831426374366
9.903219882148171,-1.4069571444491
9.903544666218904,-1.4070032867416231
9.903869165763044,-1.4070493886112605
9.904193381075636,-1.4070954500999298
9.904517312451325,-1.4071414712494912
9.90484096018435,-1.4071874521017476
9.905164324568599,-1.407233392698452
9.905487405897546,-1.407279293081298
9.905810204464267,-1.4073251532919235
9.906132720561494,-1.407370973371917
9.906454954481532,-1.4074167533628066
9.90677690651633,-1.4074624933060693
9.907098576957438,-1.4075081932431264
9.907419966096029,-1.4075538532153444
9.90774107422289,-1.4075994732640362
9.908061901628427,-1.4076450534304594
9.908382448602671,-1.4076905937558195
9.908702715435265,-1.4077360942812658
9.909022702415475,-1.4077815550478947
9.909342409832183,-1.407826976096748
9.909661837973896,-1.407872357468814
9.909980987128744,-1.407917699205027
9.910299857584478,-1.4079630013462685
9.910618449628474,-1.4080082639333666
9.910936763547731,-1.4080534870070947
9.911254799628864,-1.4080986706081726
9.911572558158133,-1.4081438147772696
9.91189003942139,-1.408188919554997
9.912207243704154,-1.4082339849819183
9.912524171291542,-1.4082790110985404
9.912840822468299,-1.4083239979453173
9.913157197518816,-1.4083689455626527
9.913473296727094,-1.4084138539908946
9.91378912037678,-1.408458723270341
9.91410466875113,-1.4085035534412342
9.914419942133058,-1.4085483445437683
9.914734940805065,-1.4085930966180782
9.915049665049345,-1.4086378097042553
9.915364115147666,-1.4086824838423304
9.91567829138147,-1.4087271190722888
9.915992194031794,-1.408771715434057
9.916305823379355,-1.4088162729675169
9.91661917970446,-1.408860791712492
9.916932263287075,-1.4089052717087571
9.917245074406807,-1.408949712996036
9.917557613342879,-1.4089941156139985
9.917869880374164,-1.4090384796022641
9.918181875779169,-1.4090828050004
9.918493599836046,-1.4091270918479244
9.918805052822568,-1.4091713401843
9.91911623501616,-1.4092155500489412
9.919427146693895,-1.4092597214812115
9.919737788132466,-1.4093038545204208
9.920048159608227,-1.4093479492058314
9.920358261397155,-1.4093920055766513
9.920668093774879,-1.4094360236720394
9.920977657016673,-1.4094800035311037
9.921286951397445,-1.409523945192901
9.921595977191753,-1.4095678486964378
9.921904734673802,-1.4096117140806703
9.922213224117442,-1.409655541384505
9.92252144579615,-1.4096993306467949
9.922829399983078,-1.4097430819063463
9.923137086951003,-1.4097867952019139
9.923444506972356,-1.4098304705722011
9.923751660319228,-1.4098741080558643
9.924058547263325,-1.4099177076915057
9.924365168076044,-1.4099612695176817
9.928980290872962,-1.3795538131556195
9.929291233331393,-1.3795970161675737
9.929601909307463,-1.3796401821538975
9.929912319071484,-1.379683311152148
9.930222462893438,-1.3797264031998377
9.930532341042973,-1.3797694583344318
9.930841953789349,-1.3798124765933417
9.931151301401512,-1.3798554580139355
9.931460384148052,-1.3798984026335317
9.931769202297206,-1.3799413104893998
9.932077756116877,-1.3799841816187628
9.932386045874614,-1.380027016058794
9.932694071837625,-1.3800698138466208
9.933001834272781,-1.380112575019322
9.933309333446603,-1.3801552996139288
9.933616569625261,-1.380197987667424
9.933923543074613,-1.3802406392167454
9.934230254060132,-1.3802832542987795
9.934536702846994,-1.3803258329503698
9.9348428897,-1.3803683752083087
9.935148814883636,-1.380410881109344
9.935454478662033,-1.3804533506901746
9.935759881298988,-1.3804957839874539
9.936065023057957,-1.3805381810377857
9.936369904202072,-1.3805805418777313
9.93667452499411,-1.3806228665438007
9.936978885696526,-1.3806651550724605
9.937282986571422,-1.3807074075001273
9.93758682788059,-1.3807496238631756
9.937890409885446,-1.3807918041979266
9.938193732847123,-1.3808339485406627
9.938496797026376,-1.380876056927614
9.93879960268366,-1.3809181293949684
9.939102150079071,-1.3809601659788644
9.939404439472394,-1.381002166715397
9.93970647112306,-1.3810441316406123
9.94000824529019,-1.381086060790513
9.940309762232566,-1.3811279542010548
9.940611022208623,-1.3811698119081448
9.940912025476504,-1.3812116339476508
9.941212772293989,-1.3812534203553888
9.94151326291854,-1.381295171167131
9.9418134976073,-1.3813368864186053
9.94211347661706,-1.3813785661454916
9.942413200204319,-1.3814202103834277
9.94271266862522,-1.3814618191680028
9.943011882135599,-1.3815033925347633
9.94331084099095,-1.3815449305192082
9.943609545446455,-1.381586433156793
9.943907995756959,-1.3816279004829266
9.944206192177,-1.3816693325329747
9.944504134960782,-1.3817107293422568
9.944801824362184,-1.3817520909460477
9.945099260634759,-1.3817934173795767
9.945396444031754,-1.3818347086780305
9.945693374806087,-1.3818759648765497
9.945990053210345,-1.3819171860102295
9.946286479496802,-1.3819583721141218
9.94658265391742,-1.3819995232232338
9.946878576723831,-1.3820406393725286
9.94717424816735,-1.3820817205969242
9.947469668498977,-1.3821227669312948
9.947764837969386,-1.38216377841047
9.948059756828949,-1.382204755069237
9.948354425327693,-1.3822456969423347
9.948648843715366,-1.382286604064464
9.948943012241376,-1.3823274764702778
9.949236931154816,-1.382368314194386
9.949530600704476,-1.382409117271356
9.949824021138813,-1.3824498857357086
9.954338822912254,-1.3519612559403291
9.950410115653828,-1.3825313189644362
9.954933904521212,-1.3520420777099862
9.955231071353182,-1.35208243780326
9.955527989199881,-1.352122764080281
9.95582465830822,-1.352163056574584
9.956121078924806,-1.3522033153196613
9.956417251295921,-1.3522435403489628
9.956713175667561,-1.3522837316958982
9.957008852285375,-1.352323889393831
9.957304281394745,-1.3523640134760881
9.957599463240712,-1.35240410397595
9.957894398068015,-1.352444160926656
9.958189086121106,-1.352484184361407
9.958483527644098,-1.3525241743133574
9.958777722880825,-1.3525641308156235
9.959071672074794,-1.3526040539012782
9.95936537546922,-1.3526439436033533
9.959658833307007,-1.3526837999548396
9.95995204583075,-1.3527236229886854
9.960245013282746,-1.3527634127377983
9.960537735904984,-1.3528031692350448
9.960830213939154,-1.35284289251325
9.961122447626632,-1.352882582605197
9.961414437208505,-1.352922239543629
9.96170618292556,-1.3529618633612486
9.961997685018263,-1.3530014540907156
9.962288943726792,-1.3530410117646496
9.962579959291022,-1.3530805364156298
9.962870731950526,-1.3531200280761941
9.96316126194459,-1.3531594867788415
9.963451549512175,-1.3531989125560264
9.963741594891971,-1.353238305440167
9.964031398322344,-1.3532776654636376
9.964320960041382,-1.3533169926587743
9.964610280286866,-1.353356287057871
9.964899359296286,-1.3533955486931835
9.965188197306825,-1.3534347775969247
9.965476794555387,-1.3534739738012702
9.965765151278548,-1.3535131373383507
9.966053267712628,-1.3535522682402623
9.966341144093626,-1.353591366539058
9.966628780657263,-1.3536304322667518
9.966916177638955,-1.3536694654553176
9.96720333527383,-1.3537084661366892
9.967490253796711,-1.3537474343427598
9.967776933442144,-1.353786370105384
9.968063374444382,-1.3538252734563778
9.968349577037372,-1.3538641444275148
9.968635541454788,-1.3539029830505314
9.968921267930005,-1.3539417893571244
9.969206756696103,-1.353980563378949
9.969492007985881,-1.3540193051476237
9.969777022031836,-1.3540580146947252
9.970061799066196,-1.3540966920517938
9.970346339320884,-1.3541353372503286
9.970630643027533,-1.354173950321789
9.970914710417505,-1.3542125312975977
9.971198541721861,-1.3542510802091365
9.971482137171387,-1.3542895970877502
9.971765496996566,-1.3543280819647419
9.972048621427605,-1.3543665348713771
9.972331510694428,-1.3544049558388838
9.972614165026672,-1.3544433448984503
9.972896584653688,-1.3544817020812259
9.973178769804543,-1.3545200274183222
9.97346072070802,-1.3545583209408114
9.973742437592616,-1.3545965826797266
9.974023920686559,-1.3546348126660654
9.974305170217779,-1.3546730109307847
9.974586186413928,-1.3547111775048029
9.974866969502385,-1.3547493124190013
9.975147519710228,-1.354787415704222
9.975427837264279,-1.35482548739127
9.979848635738533,-1.3242562239248121
9.980133121113703,-1.324293973147514
9.980417373459003,-1.32433169144878
9.98070139300045,-1.3243693788586
9.980985179963735,-1.3244070354069222
9.981268734574297,-1.3244446611236604
9.981552057057295,-1.324482256038692
9.981835147637593,-1.3245198201818547
9.982118006539803,-1.3245573535829527
9.982400633988242,-1.3245948562717518
9.982683030206967,-1.3246323282779826
9.982965195419736,-1.3246697696313359
9.983247129850055,-1.3247071803614698
9.983528833721142,-1.3247445604980035
9.983810307255947,-1.3247819100705212
9.984091550677137,-1.3248192291085692
9.984372564207119,-1.324856517641659
9.984653348068019,-1.3248937756992654
9.984933902481686,-1.3249310033108261
9.985214227669703,-1.3249682005057442
9.985494323853382,-1.3250053673133857
9.985774191253755,-1.32504250376308
9.986053830091599,-1.3250796098841227
9.986333240587404,-1.3251166857057715
9.986612422961398,-1.3251537312572486
9.986891377433539,-1.3251907465677417
9.98717010422351,-1.3252277316664005
9.987448603550721,-1.3252646865823396
9.987726875634339,-1.3253016113446405
9.98800492069323,-1.3253385059823457
9.988282738946019,-1.325375370524465
9.988560330611039,-1.3254122049999697
9.988837695906383,-1.325449009437799
9.989114835049842,-1.3254857838668523
9.989391748258985,-1.3255225283159997
9.989668435751089,-1.3255592428140723
9.989944897743154,-1.3255959273898643
9.990221134451936,-1.3256325820721377
9.990497146093924,-1.3256692068896194
9.990772932885337,-1.325705801871
9.991048495042135,-1.3257423670449355
9.99132383278,-1.3257789024400461
9.991598946314374,-1.325815408084919
9.99187383586043,-1.325851884008106
9.992148501633057,-1.3258883302381217
9.992422943846908,-1.3259247468034492
9.992697162716379,-1.325961133732537
9.992971158455573,-1.3259974910537948
9.993244931278355,-1.3260338187956018
9.99351848139833,-1.3260701169863014
9.993791809028833,-1.3261063856542015
9.994064914382959,-1.3261426248275787
9.994337797673516,-1.326178834534671
9.994610459113076,-1.326215014803685
9.994882898913934,-1.3262511656627913
9.995155117288153,-1.3262872871401288
9.995427114447518,-1.3263233792637994
9.99569889060356,-1.326359442061873
9.99597044596755,-1.326395475562383
9.99624178075052,-1.3264314797933314
9.99651289516323,-1.3264674547826858
9.99678378941618,-1.326503400558377
9.997054463719635,-1.3265393171483066
9.997324918283585,-1.3265752045803378
9.997595153317778,-1.3266110628823038
9.997865169031707,-1.326646892082002
9.998134965634607,-1.3266826922071968
9.998404543335457,-1.326718463285618
9.99867390234299,-1.3267542053449632
9.99894304286568,-1.3267899184128957
9.999211965111764,-1.3268256025170466
9.999480669289209,-1.326861257685012
9.999749155605729,-1.3268968839443538
10.000017424268806,-1.326932481322604
10.000285475485661,-1.3269680498472587
10.000553309463266,-1.327003589545782
10.004870397455765,-1.2963540391262265
10.005142320658692,-1.296389272840252
10.0054140262384,-1.2964244783563372
10.00568551440112,-1.296459655701204
10.005956785352879,-1.2964948049015474
10.006227839299415,-1.2965299259840257
10.006498676446224,-1.296565018975265
10.006769296998565,-1.296600083901862
10.007039701161437,-1.2966351207903783
10.007309889139618,-1.2966701296673477
10.007579861137609,-1.2967051105592675
10.00784961735968,-1.296740063492606
10.00811915800985,-1.2967749884937978
10.008388483291906,-1.2968098855892487
10.00865759340937,-1.2968447548053288
10.00892648856554,-1.2968795961683808
10.009195168963458,-1.296914409704712
10.009463634805922,-1.2969491954406007
10.009731886295484,-1.2969839534022916
10.009999923634467,-1.2970186836159998
10.010267747024937,-1.2970533861079077
10.010535356668727,-1.2970880609041675
10.010802752767413,-1.2971227080308976
10.011069935522356,-1.2971573275141888
10.011336905134652,-1.2971919193800974
10.011603661805157,-1.2972264836546494
10.011870205734503,-1.2972610203638406
10.012136537123077,-1.2972955295336355
10.01240265617102,-1.2973300111899673
10.012668563078218,-1.2973644653587357
10.01293425804435,-1.2973988920658128
10.013199741268842,-1.2974332913370397
10.01346501295088,-1.297467663198225
10.013730073289413,-1.2975020076751465
10.01399492248314,-1.2975363247935507
10.01425956073056,-1.2975706145791572
10.01452398822988,-1.2976048770576485
10.014788205179128,-1.297639112254683
10.015052211776053,-1.297673320195884
10.015316008218187,-1.297707500906846
10.015579594702817,-1.297741654413132
10.015842971427006,-1.2977757807402757
10.016106138587581,-1.2978098799137805
10.016369096381114,-1.2978439519591167
10.016631845003978,-1.2978779969017291
10.01689438465228,-1.2979120147670276
10.017156715521914,-1.297946005580394
10.01741883780853,-1.2979799693671799
10.017680751707545,-1.2980139061527056
10.017942457414149,-1.2980478159622624
10.0182039551233,-1.2980816988211115
10.01846524502973,-1.2981155547544847
10.018726327327917,-1.2981493837875808
10.018987202212125,-1.2981831859455715
10.019247869876388,-1.2982169612535976
10.019508330514505,-1.2982507097367708
10.01976858432005,-1.298284431420172
10.020028631486356,-1.298318126328853
10.020288472206541,-1.2983517944878356
10.02054810667349,-1.2983854359221123
10.020807535079847,-1.298419050656645
10.021066757618042,-1.2984526387163673
10.021325774480266,-1.2984862001261812
10.021584585858497,-1.2985197349109625
10.02184319194447,-1.298553243095554
10.022101592929705,-1.298586724704772
10.022359789005483,-1.298620179763401
10.022617780362873,-1.2986536082961981
10.0228755671927,-1.2986870103278891
10.023133149685583,-1.2987203858831726
10.0233905280319,-1.298753734986717
10.02364770242182,-1.2987870576631626
10.02390467304527,-1.2988203539371181
10.02416144009196,-1.2988536238331656
10.024418003751379,-1.2988868673758571
10.024674364212787,-1.2989200845897158
10.024930521665214,-1.2989532754992341
10.025186476297488,-1.2989864401288795
10.025442228298207,-1.2990195785030887
10.025697777855722,-1.2990526906462672
10.025953125158198,-1.2990857765827954
10.026208270393557,-1.2991188363370232
10.03043465840066,-1.268389159241257
10.030693812730014,-1.2684219303576758
10.030952764601826,-1.2684546758725175
10.031211514203388,-1.268487395809465
10.031470061721782,-1.2685200901921758
10.031728407343854,-1.2685527590442778
10.031986551256237,-1.268585402389371
10.032244493645344,-1.2686180202510287
10.032502234697374,-1.2686506126527957
10.032759774598302,-1.26868317961819
10.033017113533873,-1.2687157211706996
10.03327425168965,-1.2687482373337893
10.033531189250938,-1.2687807281308923
10.033787926402841,-1.2688131935854152
10.034044463330243,-1.2688456337207379
10.03430080021783,-1.2688780485602138
10.034556937250043,-1.2689104381271672
10.034812874611124,-1.2689428024448957
10.035068612485091,-1.2689751415366695
10.035324151055757,-1.269007455425732
10.0355794905067,-1.2690397441352979
10.035834631021311,-1.269072007688557
10.036089572782744,-1.2691042461086706
10.036344315973952,-1.2691364594187737
10.03659886077765,-1.269168647641971
10.036853207376382,-1.2692008108013464
10.037107355952436,-1.2692329489199505
10.037361306687908,-1.2692650620208104
10.037615059764683,-1.2692971501269261
10.037868615364435,-1.269329213261271
10.038121973668602,-1.2693612514467887
10.038375134858436,-1.2693932647063995
10.03862809911498,-1.2694252530629964
10.038880866619037,-1.2694572165394429
10.039133437551225,-1.2694891551585794
10.03938581209194,-1.269521068943217
10.03963799042138,-1.2695529579161433
10.039889972719518,-1.2695848221001158
10.04014175916613,-1.269616661517868
10.040393349940762,-1.2696484761921045
10.04064474522278,-1.2696802661455069
10.040895945191311,-1.2697120314007264
10.041146950025299,-1.2697437719803912
10.041397759903473,-1.2697754879071024
10.041648375004337,-1.2698071792034324
10.041898795506214,-1.2698388458919307
10.042149021587196,-1.2698704879951186
10.04239905342519,-1.269902105535492
10.04264889119787,-1.2699336985355194
10.04289853508274,-1.2699652670176462
10.043147985257056,-1.2699968110042879
10.043397241897896,-1.2700283305178361
10.043646305182127,-1.2700598255806566
10.043895175286405,-1.2700912962150883
10.044143852387192,-1.2701227424434456
10.044392336660726,-1.270154164288014
10.044640628283075,-1.2701855617710587
10.04488872743005,-1.2702169349148116
10.045136634277318,-1.2702482837414861
10.0453843490003,-1.270279608273265
10.045631871774228,-1.2703109085323074
10.045879202774126,-1.2703421845407457
10.04612634217483,-1.2703734363206884
10.046373290150969,-1.2704046638942181
10.046620046876946,-1.270435867283389
10.046866612526994,-1.2704670465102337
10.047112987275133,-1.270498201596757
10.047359171295163,-1.2705293325649374
10.047605164760729,-1.2705604394367322
10.04785096784523,-1.2705915222340693
10.048096580721875,-1.2706225809788514
10.048342003563706,-1.2706536156929598
10.048587236543515,-1.2706846263982454
10.048832279833919,-1.270715613116536
10.04907713360735,-1.2707465758696368
10.049321798036022,-1.2707775146793243
10.049566273291951,-1.270808429567351
10.04981055954696,-1.2708393205554445
10.050054656972677,-1.2708701876653077
10.050298565740528,-1.2709010309186184
10.050542286021738,-1.2709318503370288
10.050785817987343,-1.2709626459421666
10.05102916180817,-1.2709934177556341
10.051272317654862,-1.2710241657990093
10.055395943214505,-1.240214799292595
10.055643027004056,-1.2402452741713759
10.05588992242581,-1.2402757258172052
10.056136629649858,-1.2403061542510616
10.05638314884608,-1.2403365594938975
10.056629480184178,-1.2403669415666436
10.056875623833642,-1.240397300490205
10.057121579963797,-1.2404276362854652
10.05736734874373,-1.2404579489732797
10.057612930342374,-1.2404882385744842
10.05785832492844,-1.2405185051098868
10.05810353267046,-1.2405487486002746
10.058348553736787,-1.2405789690664117
10.058593388295545,-1.2406091665290344
10.058838036514697,-1.2406393410088585
10.05908249856199,-1.240669492526574
10.059326774605005,-1.2406996211028498
10.059570864811112,-1.2407297267583295
10.059814769347492,-1.2407598095136323
10.06005848838114,-1.2407898693893553
10.060302022078858,-1.2408199064060719
10.06054537060726,-1.2408499205843313
10.060788534132767,-1.2408799119446603
10.061031512821597,-1.2409098805075593
10.061274306839803,-1.2409398262935094
10.06151691635324,-1.2409697493229668
10.06175934152756,-1.2409996496163624
10.062001582528243,-1.2410295271941068
10.06224363952057,-1.241059382076585
10.062485512669637,-1.2410892142841596
10.062727202140353,-1.2411190238371708
10.06296870809744,-1.2411488107559343
10.063210030705426,-1.2411785750607431
10.063451170128653,-1.241208316771867
10.063692126531278,-1.2412380359095525
10.06393290007728,-1.2412677324940247
10.064173490930434,-1.2412974065454836
10.06441389925435,-1.2413270580841078
10.064654125212426,-1.2413566871300514
10.064894168967896,-1.2413862937034468
10.065134030683794,-1.241415877824402
10.065373710522975,-1.2414454395130043
10.065613208648111,-1.2414749787893165
10.06585252522169,-1.2415044956733803
10.066091660405998,-1.241533990185211
10.066330614363174,-1.241563462344807
10.066569387255136,-1.2415929121721387
10.066807979243624,-1.2416223396871553
10.067046390490226,-1.2416517449097864
10.067284621156297,-1.2416811278599331
10.067522671403061,-1.241710488557481
10.067760541391511,-1.2417398270222861
10.067998231282498,-1.241769143274188
10.068235741236656,-1.2417984373329989
10.068473071414466,-1.241827709218512
10.068710221976215,-1.2418569589504969
10.068947193082003,-1.2418861865487
10.06918398489176,-1.2419153920328472
10.069420597565227,-1.2419445754226404
10.06965703126197,-1.24197373673776
10.06989328614137,-1.2420028759978636
10.070129362362625,-1.2420319932225872
10.070365260084758,-1.2420610884315437
10.070600979466624,-1.2420901616443263
10.070836520666871,-1.2421192128805023
10.071071883843992,-1.24214824215962
10.071307069156285,-1.2421772495012036
10.071542076761885,-1.242206234924757
10.07177690681874,-1.2422351984497613
10.072011559484618,-1.2422641400956755
10.072246034917102,-1.2422930598819355
10.07248033327362,-1.242321957827958
10.072714454711406,-1.2423508339531362
10.072948399387508,-1.2423796882768403
10.073182167458825,-1.2424085208184217
10.07341575908205,-1.2424373315972066
10.07364917441372,-1.2424661206325023
10.073882413610187,-1.2424948879435922
10.074115476827629,-1.2425236335497398
10.074348364222041,-1.242552357470185
10.074581075949272,-1.2425810597241502
10.074813612164943,-1.242609740330829
10.075045973024553,-1.2426383993094003
10.075278158683385,-1.242667036679017
10.075510169296578,-1.2426956524588133
10.075742005019086,-1.2427242466679007
10.075973666005686,-1.2427528193253699
10.076205152410978,-1.2427813704502881
10.076436464389392,-1.2428099000617032
10.080463843635835,-1.211921468295528
10.08069900191017,-1.211949740145468
10.080933985362648,-1.2119779909774901
10.081168794147203,-1.212006220810101
10.081403428417623,-1.2120344296617898
10.081637888327508,-1.2120626175510232
10.081872174030297,-1.2120907844962479
10.082106285679254,-1.2121189305158904
10.082340223427455,-1.2121470556283542
10.082573987427839,-1.2121751598520265
10.082807577833133,-1.2122032432052685
10.083040994795939,-1.2122313057064267
10.08327423846864,-1.2122593473738217
10.083507309003481,-1.212287368225757
10.083740206552532,-1.212315368280515
10.083972931267688,-1.2123433475563574
10.084205483300678,-1.2123713060715258
10.08443786280305,-1.21239924384424
10.084670069926213,-1.2124271608927029
10.084902104821373,-1.2124550572350934
10.085133967639578,-1.2124829328895714
10.085365658531718,-1.2125107878742774
10.085597177648502,-1.2125386222073302
10.085828525140483,-1.2125664359068304
10.086059701158039,-1.2125942289908567
10.086290705851374,-1.2126220014774676
10.08652153937055,-1.2126497533847043
10.086752201865423,-1.212677484730583
10.086982693485718,-1.2127051955331047
10.087213014380973,-1.2127328858102473
10.087443164700565,-1.2127605555799699
10.087673144593712,-1.2127882048602119
10.087902954209454,-1.2128158336688917
10.088132593696672,-1.2128434420239083
10.088362063204086,-1.2128710299431416
10.088591362880235,-1.21289859744445
10.088820492873518,-1.2129261445456745
10.089049453332144,-1.2129536712646334
10.089278244404172,-1.2129811776191273
10.089506866237487,-1.2130086636269353
10.089735318979828,-1.2130361293058196
10.08996360277875,-1.2130635746735199
10.090191717781654,-1.2130909997477572
10.09041966413578,-1.213118404546234
10.090647441988205,-1.2131457890866317
10.090875051485819,-1.213173153386611
10.091102492775393,-1.2132004974638169
10.091329766003504,-1.2132278213358716
10.091556871316566,-1.213255125020378
10.09178380886085,-1.2132824085349212
10.092010578782459,-1.2133096718970666
10.09223718122732,-1.2133369151243578
10.092463616341211,-1.2133641382343217
10.092689884269754,-1.213391341244465
10.0929159851584,-1.2134185241722748
10.093141919152435,-1.2134456870352182
10.093367686396997,-1.2134728298507438
10.093593287037065,-1.2134999526362822
10.093818721217442,-1.2135270554092423
10.094043989082788,-1.2135541381870159
10.094269090777592,-1.2135812009869735
10.094494026446192,-1.213608243826469
10.094718796232756,-1.2136352667228343
10.094943400281306,-1.2136622696933848
10.095167838735701,-1.2136892527554155
10.095392111739626,-1.2137162159262012
10.09561621943663,-1.2137431592230004
10.095840161970102,-1.213770082663051
10.09606393948326,-1.2137969862635725
10.096287552119161,-1.213823870041763
10.096511000020735,-1.2138507340148066
10.096734283330717,-1.2138775781998634
10.096957402191702,-1.2139044026140775
10.097180356746138,-1.2139312072745738
10.097403147136303,-1.2139579921984582
10.097625773504317,-1.213984757402817
10.09784823599216,-1.2140115029047194
10.098070534741627,-1.2140382287212128
10.098292669894404,-1.2140649348693313
10.098514641591965,-1.2140916213660842
10.098736449975663,-1.214118288228465
10.098958095186697,-1.2141449354734493
10.099179577366105,-1.2141715631179935
10.099400896654753,-1.2141981711790333
10.09962205319339,-1.2142247596734896
10.099843047122574,-1.2142513286182623
10.100063878582729,-1.2142778780302326
10.100284547714116,-1.214304407926264
10.10050505465686,-1.2143309183232025
10.100725399550903,-1.2143574092378728
10.100945582536058,-1.214383880687084
10.10116560375198,-1.214410332687626
10.101385463338158,-1.214436765256269
10.101605161433948,-1.214463178409767
10.105533766807229,-1.1834954797862207
10.105757227177065,-1.1835216500354837
10.105980525662131,-1.1835478013258378
10.106203662401366,-1.1835739336735547
10.106426637533545,-1.1836000470948866
10.106649451197297,-1.1836261416060694
10.106872103531089,-1.183652217223319
10.107094594673264,-1.1836782739628373
10.107316924761985,-1.1837043118408055
10.107539093935271,-1.183730330873387
10.107761102331006,-1.18375633107673
10.107982950086912,-1.1837823124669637
10.108204637340553,-1.1838082750601988
10.108426164229362,-1.1838342188725304
10.108647530890599,-1.1838601439200334
10.108868737461407,-1.1838860502187696
10.10908978407875,-1.1839119377847789
10.10931067087945,-1.1839378066340853
10.109531398000197,-1.1839636567826968
10.109751965577507,-1.1839894882466013
10.10997237374777,-1.184015301041772
10.11019262264721,-1.1840410951841627
10.110412712411916,-1.1840668706897113
10.110632643177816,-1.1840926275743364
10.110852415080718,-1.1841183658539436
10.111072028256247,-1.1841440855444159
10.111291482839897,-1.1841697866616216
10.111510778967023,-1.184195469221413
10.11172991677282,-1.1842211332396226
10.111948896392345,-1.184246778732068
10.112167717960503,-1.1842724057145482
10.112386381612055,-1.1842980142028456
10.112604887481606,-1.184323604212724
10.112823235703644,-1.1843491757599343
10.113041426412487,-1.1843747288602062
10.113259459742302,-1.1844002635292534
10.113477335827138,-1.1844257797827742
10.113695054800873,-1.1844512776364478
10.113912616797249,-1.1844767571059371
10.114130021949869,-1.1845022182068887
10.114347270392182,-1.1845276609549318
10.114564362257505,-1.1845530853656792
10.114781297678995,-1.1845784914547253
10.114998076789679,-1.1846038792376496
10.115214699722438,-1.1846292487300143
10.115431166609996,-1.1846545999473632
10.115647477584956,-1.1846799329052258
10.115863632779751,-1.1847052476191118
10.116079632326706,-1.1847305441045182
10.116295476357976,-1.1847558223769223
10.116511165005575,-1.1847810824517848
10.11672669840138,-1.1848063243445501
10.116942076677134,-1.1848315480706473
10.117157299964425,-1.184856753645487
10.117372368394706,-1.184881941084464
10.117587282099288,-1.184907110402957
10.11780204120934,-1.1849322616163271
10.118016645855887,-1.1849573947399197
10.118231096169819,-1.1849825097890632
10.11844539228188,-1.1850076067790702
10.11865953432267,-1.1850326857252356
10.118873522422664,-1.1850577466428391
10.119087356712178,-1.185082789547143
10.119301037321401,-1.1851078144533942
10.119514564380372,-1.1851328213768222
10.119727938019,-1.1851578103326408
10.119941158367045,-1.1851827813360467
10.12015422555414,-1.1852077344022218
10.120367139709765,-1.18523266954633
10.120579900963275,-1.1852575867835202
10.120792509443875,-1.1852824861289246
10.12100496528063,-1.185307367597658
10.121217268602479,-1.1853322312048211
10.12142941953821,-1.1853570769654969
10.121641418216479,-1.1853819048947523
10.12185326476581,-1.18540671500764
10.122064959314576,-1.1854315073191932
10.122276501991026,-1.185456281844432
10.122487892923262,-1.1854810385983594
10.122699132239244,-1.185505777595961
10.122910220066819,-1.185530498852209
10.123121156533673,-1.1855552023820575
10.123331941767358,-1.1855798882004445
10.123542575895303,-1.185604556322294
10.123753059044791,-1.185629206762512
10.123963391342963,-1.1856538395359888
10.124173572916852,-1.1856784546576016
10.12438360389332,-1.1857030521422074
10.124593484399108,-1.1857276320046501
10.124803214560831,-1.185752194259757
10.125012794504958,-1.1857767389223401
10.125222224357822,-1.1858012660071946
10.125431504245626,-1.1858257755291002
10.125640634294442,-1.185850267502822
10.125849614630187,-1.1858747419431066
10.126058445378678,-1.1858991988646885
10.126267126665576,-1.1859236382822846
10.126475658616398,-1.185948060210595
10.126684041356562,-1.185972464664307
10.130517745128019,-1.1549263404532146
10.130729806152507,-1.1549505164004985
10.130941717574503,-1.1549746752923995
10.131153479519028,-1.1549988171431707
10.131365092110999,-1.155022941967053
10.131576555475192,-1.1550470497782717
10.131787869736232,-1.1550711405910346
10.131999035018653,-1.155095214419539
10.132210051446801,-1.1551192712779612
10.132420919144941,-1.1551433111804674
10.132631638237173,-1.1551673341412063
10.132842208847485,-1.1551913401743128
10.133052631099725,-1.155215329293906
10.133262905117606,-1.15523930151409
10.133473031024714,-1.155263256848954
10.133683008944503,-1.1552871953125725
10.133892839000305,-1.1553111169190056
10.134102521315299,-1.1553350216822968
10.134312056012574,-1.1553589096164785
10.134521443215034,-1.1553827807355623
10.134730683045492,-1.1554066350535495
10.134939775626632,-1.1554304725844269
10.135148721080983,-1.155454293342163
10.135357519530963,-1.1554780973407142
10.135566171098858,-1.1555018845940215
10.13577467590681,-1.15552565511601
10.135983034076864,-1.155549408920593
10.136191245730904,-1.1555731460216665
10.136399310990695,-1.1555968664331115
10.136607229977894,-1.1556205701687978
10.136815002813986,-1.1556442572425751
10.137022629620368,-1.1556679276682837
10.137230110518288,-1.1556915814597464
10.137437445628885,-1.1557152186307729
10.13764463507314,-1.155738839195156
10.137851678971938,-1.155762443166677
10.138058577446012,-1.1557860305591008
10.13826533061598,-1.1558096013861774
10.138471938602338,-1.1558331556616446
10.138678401525436,-1.1558566933992223
10.138884719505521,-1.1558802146126197
10.139090892662695,-1.155903719315529
10.139296921116943,-1.1559272075216285
10.13950280498812,-1.1559506792445828
10.139708544395953,-1.1559741344980412
10.139914139460048,-1.1559975732956391
10.14011959029988,-1.1560209956509975
10.140324897034803,-1.1560444015777231
10.14053005978405,-1.156067791089409
10.14073507866671,-1.1560911641996323
10.140939953801771,-1.1561145209219577
10.14114468530808,-1.1561378612699345
10.14134927330436,-1.1561611852570977
10.141553717909222,-1.1561844928969696
10.141758019241133,-1.1562077842030556
10.141962177418451,-1.1562310591888498
10.142166192559404,-1.1562543178678302
10.142370064782096,-1.156277560253461
10.14257379420451,-1.1563007863591932
10.142777380944509,-1.156323996198464
10.14298082511981,-1.156347189784693
10.14318412684804,-1.1563703671312906
10.143387286246677,-1.1563935282516498
10.143590303433095,-1.1564166731591519
10.143793178524529,-1.156439801867162
10.143995911638088,-1.1564629143890313
10.144198502890784,-1.1564860107380996
10.144400952399488,-1.1565090909276907
10.144603260280944,-1.156532154971114
10.144805426651784,-1.1565552028816664
10.14500745162852,-1.15657823467263
10.14520933532753,-1.1566012503572736
10.145411077865084,-1.1566242499488513
10.145612679357328,-1.156647233460605
10.145814139920265,-1.15667020090576
10.146015459669817,-1.1566931522975308
10.146216638721759,-1.156716087649117
10.14641767719174,-1.1567390069737031
10.146618575195294,-1.1567619102844602
10.146819332847857,-1.1567847975945489
10.147019950264708,-1.1568076689171118
10.147220427561036,-1.1568305242652803
10.147420764851889,-1.1568533636521705
10.147620962252208,-1.1568761870908868
10.147821019876806,-1.1568989945945178
10.148020937840384,-1.1569217861761403
10.148220716257521,-1.1569445618488166
10.148420355242665,-1.1569673216255947
10.148619854910171,-1.1569900655195111
10.14881921537425,-1.1570127935435868
10.149018436749014,-1.1570355057108308
10.149217519148424,-1.1570582020342355
10.14941646268637,-1.1570808825267844
10.149615267476573,-1.1571035472014428
10.149813933632682,-1.1571261960711667
10.150012461268195,-1.157148829148896
10.150210850496515,-1.1571714464475586
10.150409101430908,-1.1571940479800678
10.150607214184523,-1.1572166337593228
10.150805188870414,-1.1572392037982122
10.151003025601499,-1.1572617581096094
10.151200724490572,-1.1572842967063734
10.151398285650338,-1.1573068196013532
10.151595709193353,-1.1573293268073808
10.155328502283137,-1.126204722473651
10.155529518157854,-1.126227014714355
10.155730396028392,-1.1262492916506834
10.155931136007018,-1.1262715532950867
10.156131738205866,-1.1262937996600006
10.156332202736987,-1.126316030757851
10.156532529712278,-1.126338246601047
10.156732719243555,-1.126360447201989
10.156932771442492,-1.1263826325730613
10.157132686420669,-1.1264048027266378
10.157332464289526,-1.1264269576750772
10.157532105160419,-1.1264490974307284
10.157731609144566,-1.1264712220059254
10.157930976353066,-1.1264933314129888
10.158130206896933,-1.1265154256642298
10.158329300887024,-1.1265375047719421
10.15852825843413,-1.1265595687484125
10.158727079648886,-1.1265816176059098
10.158925764641825,-1.1266036513566922
10.159124313523387,-1.1266256700130073
10.159322726403873,-1.126647673587087
10.15952100339348,-1.1266696620911518
10.159719144602285,-1.1266916355374093
10.159917150140263,-1.1267135939380555
10.160115020117269,-1.126735537305273
10.160312754643053,-1.126757465651233
10.160510353827235,-1.1267793789880916
10.160707817779334,-1.126801277327995
10.160905146608753,-1.1268231606830752
10.161102340424792,-1.1268450290654535
10.161299399336622,-1.1268668824872368
10.161496323453308,-1.1268887209605203
10.161693112883821,-1.1269105444973881
10.16188976773699,-1.1269323531099098
10.162086288121552,-1.1269541468101438
10.162282674146129,-1.126975925610136
10.162478925919219,-1.1269976895219187
10.162675043549239,-1.127019438557515
10.16287102714445,-1.127041172728931
10.163066876813042,-1.1270628920481647
10.16326259266308,-1.1270845965272
10.16345817480251,-1.1271062861780083
10.163653623339183,-1.1271279610125498
10.163848938380823,-1.127149621042771
10.164044120035053,-1.1271712662806068
10.164239168409388,-1.1271928967379807
10.164434083611223,-1.1272145124268027
10.164628865747856,-1.1272361133589714
10.164823514926468,-1.1272576995463734
10.165018031254121,-1.1272792710008814
10.165212414837793,-1.1273008277343592
10.165406665784326,-1.1273223697586552
10.165600784200464,-1.1273438970856073
10.165794770192841,-1.1273654097270405
10.165988623867989,-1.1273869076947696
10.16618234533232,-1.1274083910005954
10.166375934692143,-1.1274298596563068
10.16656939205366,-1.127451313673682
10.166762717522953,-1.127472753064485
10.166955911206012,-1.1274941778404697
10.167148973208707,-1.1275155880133771
10.167341903636817,-1.1275369835949378
10.167534702595992,-1.127558364596868
10.167727370191768,-1.1275797310308717
10.167919906529608,-1.1276010829086447
10.168112311714847,-1.1276224202418679
10.168304585852704,-1.1276437430422102
10.1684967290483,-1.127665051321329
10.168688741406667,-1.1276863450908727
10.168880623032685,-1.1277076243624717
10.169072374031177,-1.1277288891477508
10.16926399450682,-1.1277501394583187
10.169455484564217,-1.1277713753057754
10.16964684430784,-1.1277925967017066
10.169838073842055,-1.1278138036576866
10.17002917327115,-1.1278349961852805
10.170220142699275,-1.1278561742960382
10.170410982230484,-1.1278773380014993
10.170601691968736,-1.1278984873131923
10.170792272017874,-1.1279196222426335
10.170982722481636,-1.1279407428013273
10.17117304346366,-1.1279618490007666
10.171363235067467,-1.1279829408524318
10.171553297396493,-1.128004018367794
10.171743230554041,-1.1280250815583088
10.171933034643342,-1.1280461304354246
10.172122709767494,-1.128067165010575
10.172312256029517,-1.1280881852951838
10.172501673532299,-1.1281091913006622
10.172690962378635,-1.1281301830384092
10.172880122671224,-1.1281511605198142
10.173069154512653,-1.1281721237562539
10.173258058005409,-1.1281930727590936
10.17344683325187,-1.1282140075396871
10.173635480354307,-1.128234928109376
10.17382399941491,-1.128255834479493
10.174012390535728,-1.128276726661355
10.174200653818742,-1.1282976046662714
10.174388789365818,-1.128318468505539
10.174576797278709,-1.1283393181904422
10.17476467765908,-1.1283601537322552
10.17495243060848,-1.1283809751422396
10.175140056228365,-1.1284017824316466
10.175327554620084,-1.128422575611716
10.175514925884885,-1.1284433546936756
10.175702170123921,-1.128464119688743
10.175889287438231,-1.1284848706081232
10.176076277928747,-1.12850560746301
10.176263141696323,-1.128526330264587
10.176449878841694,-1.128547039024026
10.180086655309283,-1.0973447858815104
10.180276898903953,-1.097365292859862
10.18046701549496,-1.0973857861480742
10.180657005182768,-1.097406265756976
10.180846868067766,-1.097426731697389
10.181036604250222,-1.097447183980121
10.181226213830314,-1.0974676226159708
10.181415696908115,-1.0974880476157254
10.181605053583596,-1.0975084589901611
10.181794283956629,-1.0975288567500436
10.18198338812699,-1.0975492409061283
10.182172366194349,-1.0975696114691582
10.182361218258281,-1.0975899684498671
10.182549944418254,-1.0976103118589773
10.182738544773638,-1.0976306417072
10.182927019423714,-1.097650958005237
10.183115368467654,-1.0976712607637784
10.18330359200452,-1.0976915499935025
10.1834916901333,-1.0977118257050793
10.18367966295286,-1.097732087909166
10.183867510561974,-1.0977523366164101
10.184055233059329,-1.0977725718374491
10.184242830543493,-1.0977927935829077
10.184430303112954,-1.097813001863403
10.184617650866073,-1.0978331966895367
10.184804873901163,-1.0978533780719069
10.184991972316386,-1.0978735460210947
10.185178946209822,-1.0978937005476725
10.185365795679477,-1.0979138416622045
10.185552520823233,-1.097933969375242
10.185739121738871,-1.0979540836973247
10.185925598524102,-1.0979741846389854
10.1861119512765,-1.0979942722107423
10.186298180093578,-1.0980143464231062
10.186484285072744,-1.098034407286577
10.186670266311287,-1.0980544548116422
10.18685612390642,-1.0980744890087804
10.187041857955249,-1.098094509888459
10.187227468554786,-1.098114517461135
10.187412955801957,-1.098134511737257
10.187598319793564,-1.098154492727259
10.187783560626343,-1.0981744604415689
10.187968678396913,-1.0981944148906013
10.188153673201805,-1.0982143560847617
10.188338545137452,-1.0982342840344448
10.188523294300195,-1.098254198750036
10.188707920786273,-1.0982741002419085
10.188892424691833,-1.0982939885204268
10.18907680611292,-1.0983138635959437
10.18926106514549,-1.0983337254788028
10.189445201885407,-1.0983535741793373
10.189629216428425,-1.0983734097078692
10.189813108870219,-1.0983932320747112
10.189996879306358,-1.0984130412901651
10.190180527832322,-1.0984328373645234
10.190364054543494,-1.0984526203080676
10.19054745953516,-1.0984723901310682
10.190730742902513,-1.0984921468437874
10.19091390474066,-1.0985118904564763
10.191096945144588,-1.0985316209793743
10.191279864209227,-1.0985513384227141
10.191462662029378,-1.0985710427967146
10.191645338699775,-1.0985907341115875
10.191827894315036,-1.0986104123775318
10.1920103289697,-1.0986300776047384
10.192192642758203,-1.0986497298033868
10.192374835774885,-1.0986693689836462
10.192556908114017,-1.0986889951556784
10.192738859869749,-1.098708608329632
10.192920691136147,-1.098728208515647
10.193102402007185,-1.0987477957238527
10.193283992576738,-1.0987673699643687
10.193465462938601,-1.0987869312473053
10.193646813186465,-1.0988064795827617
10.193828043413934,-1.0988260149808275
10.19400915371451,-1.098845537451582
10.194190144181608,-1.0988650470050947
10.194371014908567,-1.0988845436514265
10.194551765988612,-1.098904027400627
10.194732397514876,-1.0989234982627347
10.194912909580408,-1.0989429562477802
10.195093302278167,-1.0989624013657835
10.195273575701018,-1.098981833626755
10.19545372994173,-1.0990012530406947
10.195633765092987,-1.0990206596175929
10.195813681247374,-1.0990400533674298
10.195993478497394,-1.099059434300177
10.196173156935446,-1.0990788024257938
10.196352716653852,-1.0990981577542325
10.196532157744826,-1.0991175002954328
10.19671148030052,-1.0991368300593283
10.19689068441296,-1.0991561470558384
10.197069770174105,-1.0991754512948761
10.197248737675812,-1.0991947427863427
10.197427587009859,-1.0992140215401314
10.197606318267916,-1.0992332875661235
10.197784931541584,-1.0992525408741929
10.197963426922357,-1.0992717814742021
10.198141804501644,-1.0992910093760049
10.198320064370765,-1.0993102245894442
10.198498206620956,-1.0993294271243546
10.198676231343347,-1.09934861699056
10.198854138628999,-1.0993677941978757
10.199031928568878,-1.0993869587561071
10.199209601253834,-1.099406110675048
10.199387156774673,-1.0994252499644854
10.199564595222075,-1.0994443766341953
10.19974191668665,-1.0994634906939438
10.19991912125891,-1.099482592153488
10.200096209029288,-1.0995016810225762
10.200273180088116,-1.0995207573109451
10.200450034525645,-1.0995398210283231
10.20062677243204,-1.09955887218443
10.200803393897367,-1.0995779107889736
10.200979899011609,-1.099596936851654
10.201156287864668,-1.0996159503821616
10.204690791080777,-1.0683359427754484
10.204870598488741,-1.0683547669339297
10.205050289261552,-1.0683735788817983
10.205229863488876,-1.068392378628442
10.205409321260307,-1.0684111661832394
10.205588662665352,-1.068429941555562
10.205767887793415,-1.0684487047547688
10.205946996733822,-1.0684674557902119
10.206125989575805,-1.0684861946712327
10.206304866408528,-1.0685049214071665
10.206483627321054,-1.0685236360073365
10.206662272402339,-1.0685423384810562
10.2068408017413,-1.068561028837634
10.207019215426728,-1.0685797070863656
10.207197513547337,-1.0685983732365387
10.207375696191757,-1.0686170272974318
10.207553763448534,-1.068635669278315
10.207731715406124,-1.068654299188449
10.207909552152902,-1.068672917037085
10.208087273777151,-1.0686915228334666
10.20826488036707,-1.0687101165868265
10.208442372010763,-1.0687286983063888
10.20861974879627,-1.0687472680013703
10.208797010811521,-1.0687658256809767
10.208974158144382,-1.0687843713544063
10.209151190882627,-1.0688029050308485
10.209328109113919,-1.0688214267194809
10.209504912925881,-1.0688399364294765
10.209681602406004,-1.068858434169995
10.209858177641744,-1.0688769199501924
10.210034638720424,-1.06889539377921
10.210210985729315,-1.0689138556661852
10.210387218755592,-1.0689323056202436
10.210563337886326,-1.068950743650501
10.210739343208553,-1.0689691697660693
10.21091523480917,-1.0689875839760457
10.211091012775016,-1.0690059862895214
10.211266677192857,-1.0690243767155803
10.211442228149352,-1.0690427552632944
10.211617665731083,-1.0690611219417283
10.211792990024554,-1.069079476759938
10.211968201116171,-1.0690978197269696
10.212143299092284,-1.069116150851863
10.212318284039132,-1.0691344701436463
10.212493156042868,-1.0691527776113396
10.212667915189595,-1.0691710732639566
10.212842561565308,-1.0691893571105002
10.213017095255905,-1.0692076291599633
10.21319151634723,-1.069225889421333
10.213365824925036,-1.0692441379035864
10.21354002107498,-1.0692623746156915
10.213714104882651,-1.0692805995666084
10.213888076433543,-1.0692988127652876
10.214061935813076,-1.0693170142206718
10.214235683106587,-1.069335203941695
10.214409318399323,-1.0693533819372816
10.214582841776464,-1.0693715482163495
10.21475625332309,-1.0693897027878057
10.21492955312421,-1.0694078456605491
10.21510274126474,-1.0694259768434708
10.215275817829525,-1.0694440963454528
10.215448782903332,-1.069462204175369
10.21562163657083,-1.0694803003420836
10.215794378916621,-1.0694983848544541
10.21596701002522,-1.0695164577213283
10.216139529981053,-1.0695345189515444
10.216311938868483,-1.0695525685539347
10.216484236771763,-1.0695706065373196
10.2166564237751,-1.069588632910515
10.216828499962588,-1.0696066476823247
10.217000465418266,-1.0696246508615468
10.217172320226071,-1.0696426424569685
10.217344064469877,-1.0696606224773706
10.217515698233454,-1.0696785909315234
10.217687221600528,-1.0696965478281921
10.217858634654702,-1.069714493176129
10.218029937479526,-1.0697324269840813
10.218201130158464,-1.0697503492607867
10.218372212774904,-1.069768260014975
10.218543185412136,-1.069786159255366
10.218714048153393,-1.0698040469906733
10.218884801081812,-1.0698219232296011
10.219055444280455,-1.0698397879808448
10.219225977832311,-1.0698576412530925
10.219396401820271,-1.0698754830550221
10.219566716327172,-1.0698933133953061
10.219736921435747,-1.0699111322826058
10.21990701722867,-1.0699289397255765
10.220077003788518,-1.069946735732863
10.220246881197802,-1.0699645203131034
10.220416649538947,-1.0699822934749272
10.220586308894301,-1.070000055226955
10.220755859346143,-1.0700178055778011
10.220925300976646,-1.0700355445360679
10.221094633867924,-1.0700532721103524
10.221263858102025,-1.0700709883092436
10.221432973760894,-1.0700886931413207
10.221601980926406,-1.0701063866151554
10.22177087968036,-1.0701240687393112
10.22193967010447,-1.0701417395223427
10.22210835228039,-1.0701593989727984
10.22227692628967,-1.0701770470992158
10.222445392213805,-1.0701946839101266
10.222613750134196,-1.070212309414053
10.222782000132174,-1.0702299236195092
10.222950142288989,-1.0702475265350015
10.223118176685816,-1.0702651181690284
10.223286103403757,-1.07028269853008
10.223453922523827,-1.0703002676266382
10.223621634126962,-1.0703178254671764
10.223789238294039,-1.0703353720601612
10.223956735105837,-1.0703529074140496
10.224124124643067,-1.0703704315372915
10.224291406986362,-1.0703879444383282
10.224458582216283,-1.0704054461255934
10.224625650413302,-1.0704229366075126
10.224792611657834,-1.0704404158925038
10.224959466030192,-1.0704578839889751
10.225126213610638,-1.0704753409053294
10.225292854479337,-1.0704927866499592
10.225459388716384,-1.0705102212312494
10.225625816401811,-1.070527644657579
10.225792137615555,-1.0705450569373165
10.225958352437482,-1.070562458078823
10.229399202017047,-1.039205400504443
10.229568747278714,-1.0392226246197673
10.2297381857833,-1.0392398378896321
10.229907517610474,-1.039257040322131
10.230076742839843,-1.0392742319253512
10.230245861550939,-1.0392914127073725
10.230414873823232,-1.039308582676268
10.230583779736092,-1.039325741840101
10.230752579368833,-1.039342890206929
10.230921272800677,-1.0393600277848003
10.231089860110787,-1.0393771545817572
10.23125834137824,-1.0393942706058328
10.231426716682044,-1.0394113758650538
10.23159498610113,-1.0394284703674386
10.231763149714359,-1.0394455541209988
10.231931207600507,-1.039462627133737
10.232099159838281,-1.0394796894136495
10.232267006506316,-1.0394967409687246
10.232434747683168,-1.039513781806943
10.23260238344732,-1.0395308119362776
10.23276991387719,-1.0395478313646946
10.232937339051109,-1.0395648401001523
10.233104659047331,-1.0395818381506001
10.233271873944052,-1.039598825523982
10.233438983819381,-1.0396158022282331
10.233605988751362,-1.039632768271282
10.233772888817956,-1.0396497236610487
10.233939684097058,-1.0396666684054465
10.234106374666492,-1.0396836025123815
10.23427296060399,-1.0397005259897507
10.234439441987238,-1.0397174388454462
10.234605818893826,-1.03973434108735
10.234772091401279,-1.0397512327233387
10.234938259587055,-1.0397681137612804
10.235104323528528,-1.0397849842090359
10.235270283303006,-1.039801844074459
10.235436138987728,-1.0398186933653961
10.23560189065985,-1.0398355320896857
10.235767538396452,-1.0398523602551584
10.23593308227456,-1.0398691778696394
10.236098522371114,-1.0398859849409445
10.236263858762985,-1.0399027814768838
10.236429091526968,-1.0399195674852584
10.236594220739784,-1.0399363429738624
10.23675924647811,-1.0399531079504853
10.236924168818492,-1.0399698624229041
10.237088987837469,-1.0399866063988936
10.237253703611458,-1.0400033398862174
10.23741831621684,-1.040020062892635
10.237582825729897,-1.0400367754258961
10.237747232226862,-1.0400534774937449
10.237911535783876,-1.0400701691039167
10.238075736477025,-1.040086850264141
10.238239834382307,-1.0401035209821383
10.238403829575672,-1.0401201812656249
10.238567722132974,-1.0401368311223063
10.238731512130007,-1.0401534705598827
10.2388951996425,-1.040170099586047
10.239058784746096,-1.0401867182084843
10.239222267516388,-1.040203326434874
10.239385648028875,-1.040219924272886
10.239548926358998,-1.040236511730184
10.239712102582125,-1.040253088814425
10.23987517677356,-1.0402696555332593
10.240038149008523,-1.0402862118943281
10.240201019362171,-1.0403027579052668
10.240363787909597,-1.0403192935737042
10.240526454725806,-1.0403358189072598
10.24068901988575,-1.0403523339135483
10.240851483464308,-1.0403688386001764
10.24101384553628,-1.040385332974743
10.241176106176411,-1.0404018170448417
10.241338265459353,-1.0404182908180561
10.241500323459707,-1.0404347543019654
10.241662280252008,-1.0404512075041412
10.2418241359107,-1.0404676504321464
10.241985890510186,-1.0404840830935396
10.242147544124759,-1.040500505495868
10.242309096828691,-1.0405169176466773
10.24247054869615,-1.0405333195535023
10.242631899801244,-1.040549711223871
10.242793150218024,-1.0405660926653069
10.242954300020445,-1.0405824638853227
10.243115349282428,-1.0405988248914282
10.24327629807779,-1.0406151756911226
10.2434371464803,-1.0406315162918998
10.243597894563667,-1.0406478467012479
10.243758542401507,-1.0406641669266459
10.24391909006737,-1.0406804769755655
10.244079537634763,-1.0406967768554745
10.244239885177096,-1.0407130665738302
10.244400132767735,-1.0407293461380862
10.24456028047995,-1.040745615555686
10.244720328386967,-1.0407618748340686
10.244880276561931,-1.0407781239806646
10.245040125077924,-1.0407943630028986
10.245199874007959,-1.0408105919081883
10.245359523424982,-1.0408268107039436
10.245519073401868,-1.0408430193975682
10.245678524011428,-1.040859217996459
10.245837875326396,-1.0408754065080053
10.245997127419463,-1.0408915849395912
10.246156280363214,-1.0409077532985915
10.246315334230209,-1.0409239115923765
10.246474289092907,-1.040940059828308
10.246633145023711,-1.0409561980137414
10.24679190209497,-1.0409723261560264
10.246950560378943,-1.040988444262504
10.247109119947831,-1.0410045523405091
10.247267580873787,-1.0410206503973713
10.247425943228862,-1.041036738440411
10.247584207085072,-1.0410528164769437
10.247742372514344,-1.0410688845142768
10.24790043958855,-1.0410849425597115
10.248058408379501,-1.0411009906205433
10.248216278958907,-1.0411170287040574
10.248374051398471,-1.0411330568175376
10.248531725769777,-1.0411490749682566
10.248689302144362,-1.0411650831634818
10.248846780593704,-1.0411810814104743
10.249004161189205,-1.041197069716488
10.249161444002201,-1.04121304808877
10.249318629103968,-1.0412290165345615
10.249475716565708,-1.0412449750610955
10.249632706458573,-1.0412609236756003
10.24978959885363,-1.0412768623852957
10.249946393821883,-1.0412927911973955
10.250103091434285,-1.0413087101191072
10.250259691761713,-1.0413246191576313
10.250416194874983,-1.0413405183201623
10.25375243894686,-1.0099064673888218
10.253912182883514,-1.0099222007933208
10.25407182925078,-1.0099379245880737
10.254231378119327,-1.0099536387800407
10.25439082955974,-1.0099693433761745
10.254550183642548,-1.009985038383421
10.254709440438228,-1.0100007238087216
10.254868600017161,-1.0100163996590086
10.255027662449685,-1.010032065941209
10.255186627806085,-1.010047722662246
10.255345496156545,-1.0100633698290322
10.255504267571219,-1.0100790074484762
10.255662942120175,-1.01009463552748
10.25582151987343,-1.0101102540729394
10.255980000900927,-1.010125863091743
10.25613838527255,-1.0101414625907739
10.256296673058117,-1.0101570525769086
10.256454864327393,-1.0101726330570187
10.25661295915005,-1.0101882040379655
10.256770957595721,-1.010203765526608
10.256928859733975,-1.0102193175297978
10.257086665634304,-1.0102348600543791
10.257244375366144,-1.0102503931071911
10.257401988998867,-1.0102659166950663
10.257559506601778,-1.0102814308248305
10.25771692824413,-1.0102969355033045
10.25787425399508,-1.0103124307373
10.258031483923775,-1.0103279165336265
10.258188618099254,-1.010343392899085
10.2583456565905,-1.010358859840469
10.258502599466452,-1.0103743173645683
10.258659446795967,-1.010389765478165
10.258816198647855,-1.0104052041880363
10.25897285509084,-1.010420633500951
10.25912941619361,-1.010436053423674
10.259285882024766,-1.0104514639629618
10.25944225265287,-1.0104668651255677
10.259598528146402,-1.010482256918236
10.259754708573789,-1.010497639347706
10.259910794003375,-1.0105130124207096
10.260066784503483,-1.0105283761439756
10.260222680142341,-1.0105437305242242
10.260378480988123,-1.0105590755681695
10.26053418710894,-1.01057441128252
10.260689798572837,-1.0105897376739776
10.260845315447812,-1.0106050547492396
10.261000737801789,-1.010620362514996
10.261156065702625,-1.01063566097793
10.26131129921813,-1.01065095014472
10.261466438416027,-1.0106662300220366
10.261621483364019,-1.0106815006165477
10.261776434129702,-1.0106967619349112
10.261931290780634,-1.0107120139837806
10.262086053384314,-1.0107272567698042
10.262240722008187,-1.0107424902996247
10.26239529671959,-1.0107577145798745
10.262549777585859,-1.010772929617185
10.262704164674231,-1.0107881354181791
10.26285845805189,-1.0108033319894734
10.263012657785973,-1.0108185193376804
10.26316676394353,-1.0108336974694045
10.263320776591568,-1.0108488663912445
10.263474695797038,-1.0108640261097948
10.263628521626806,-1.0108791766316412
10.263782254147712,-1.0108943179633667
10.263935893426503,-1.0109094501115456
10.264089439529867,-1.010924573082746
10.264242892524464,-1.0109396868835334
10.264396252476859,-1.0109547915204633
10.264549519453583,-1.0109698870000894
10.26470269352107,-1.010984973328954
10.264855774745733,-1.0110000505135988
10.265008763193908,-1.011015118560557
10.265161658931865,-1.0110301774763555
10.26531446202583,-1.0110452272675177
10.265467172541943,-1.011060267940557
10.265619790546317,-1.0110752995019854
10.265772316104972,-1.0110903219583052
10.265924749283903,-1.0111053353160162
10.266077090149011,-1.0111203395816093
10.266229338766157,-1.0111353347615712
10.266381495201141,-1.0111503208623827
10.26653355951969,-1.011165297890517
10.266685531787504,-1.0111802658524454
10.266837412070174,-1.0111952247546279
10.266989200433274,-1.011210174603523
10.267140896942307,-1.011225115405582
10.267292501662704,-1.0112400471672494
10.267444014659853,-1.0112549698949655
10.267595435999075,-1.0112698835951637
10.267746765745633,-1.0112847882742717
10.267898003964726,-1.0112996839387114
10.268049150721504,-1.0113145705948996
10.268200206081051,-1.0113294482492459
10.268351170108398,-1.0113443169081557
10.26850204286851,-1.0113591765780277
10.2686528244263,-1.0113740272652545
10.268803514846617,-1.011388868976224
10.268954114194253,-1.0114037017173176
10.269104622533952,-1.0114185254949113
10.269255039930373,-1.0114333403153744
10.26940536644815,-1.011448146185072
10.269555602151835,-1.0114629431103621
10.269705747105927,-1.0114777310975978
10.269855801374874,-1.011492510153126
10.270005765023061,-1.0115072802832885
10.270155638114808,-1.0115220414944202
10.27030542071439,-1.0115367937928514
10.270455112886024,-1.0115515371849073
10.270604714693855,-1.0115662716769054
10.270754226201973,-1.011580997275158
10.270903647474436,-1.0115957139859741
10.271052978575199,-1.0116104218156532
10.271202219568206,-1.011625120770493
10.271351370517305,-1.011639810856782
10.271500431486322,-1.011654492080806
10.271649402538996,-1.0116691644488436
10.271798283739017,-1.011683827967167
10.271947075150033,-1.0116984826420454
10.272095776835608,-1.0117131284797392
10.272244388859276,-1.0117277654865062
10.272392911284498,-1.0117423936685963
10.27254134417468,-1.0117570130322546
10.272689687593168,-1.0117716235837204
10.272837941603264,-1.011786225329228
10.272986106268199,-1.0118008182750053
10.273134181651162,-1.011815402427276
10.27328216781527,-1.0118299777922564
10.273430064823588,-1.0118445443761581
10.273577872739132,-1.0118591021851875
10.27372559162485,-1.011873651225544
10.273873221543642,-1.0118881915034235
10.274020762558347,-1.0119027230250146
10.274168214731759,-1.0119172457965018
10.2743155781266,-1.0119317598240631
10.274462852805542,-1.011946265113871
10.2746100388312,-1.0119607616720927
10.274757136266134,-1.0119752495048897
10.274904145172856,-1.0119897286184187
10.275051065613813,-1.0120041990188304
10.275197897651385,-1.0120186607122685
10.27844400327032,-0.9805081250598146
10.278593985779308,-0.9805224325822988
10.27874387954059,-0.9805367316387306
10.27889368461645,-0.9805510222350512
10.279043401069089,-0.9805653043771946
10.279193028960664,-0.9805795780710901
10.279342568353265,-0.9805938433226608
10.279492019308956,-0.9806081001378271
10.279641381889713,-0.9806223485225014
10.279790656157461,-0.980636588482591
10.279939842174091,-0.9806508200239998
10.280088940001427,-0.9806650431526258
10.280237949701224,-0.9806792578743595
10.280386871335212,-0.9806934641950903
10.280535704965036,-0.9807076621206983
10.280684450652299,-0.9807218516570604
10.280833108458557,-0.9807360328100485
10.2809816784453,-0.9807502055855284
10.281130160673971,-0.9807643699893616
10.278116069286416,-1.01230607553184
10.278261059167502,-1.0123203557887008
10.278405962003836,-1.0123346274724017
10.278550777856552,-1.012348890588964
10.28187125759267,-0.9808350666385828
10.282019214560028,-0.9808491809353195
10.282167084197859,-0.9808632869012902
10.282314866567152,-0.9808773845423133
10.282462561728869,-0.9808914738642036
10.28261016974389,-0.9809055548727694
10.282757690673064,-0.980919627573815
10.282905124577185,-0.9809336919731398
10.283052471516978,-0.9809477480765368
10.283199731553117,-0.9809617958897937
10.283346904746239,-0.9809758354186954
10.283493991156908,-0.980989866669019
10.283640990845639,-0.9810038896465373
10.283787903872895,-0.9810179043570185
10.283934730299098,-0.981031910806226
10.284081470184594,-0.9810459089999171
10.284228123589692,-0.9810598989438444
10.284374690574632,-0.9810738806437548
10.284521171199623,-0.9810878541053918
10.284667565524805,-0.9811018193344924
10.284813873610265,-0.9811157763367886
10.28171484279118,-1.0126605237846888
10.281857674766634,-1.0126745915063955
10.28200042120928,-1.012688650803856
10.282143082178896,-1.0127027016829577
10.285544122541147,-0.9811854381464767
10.28568991444719,-0.9811993459080404
10.285835620532653,-0.9812132454827837
10.285981240857206,-0.9812271368763985
10.286126775480458,-0.9812410200945715
10.28627222446198,-0.9812548951429853
10.286417587861266,-0.9812687620273153
10.28656286573778,-0.9812826207532341
10.286708058150925,-0.9812964713264085
10.286853165160045,-0.9813103137524994
10.286998186824446,-0.9813241480371645
10.287143123203371,-0.9813379741860551
10.287287974356014,-0.9813517922048179
10.287432740341513,-0.9813656020990947
10.287577421218968,-0.9813794038745229
10.287722017047402,-0.9813931975367334
10.287866527885807,-0.9814069830913534
10.288010953793128,-0.9814207605440061
10.288155294828226,-0.9814345299003061
10.288299551049942,-0.9814482911658673
10.288443722517044,-0.9814620443462952
10.288374406904994,-0.9814554320107326
10.288521625310555,-0.981469475852657
10.28866875865853,-0.9814835115805463
10.288815807007591,-0.9814975391999978
10.289163310587092,-0.981530689167355
10.289306974758006,-0.9815443939544624
10.289450554584302,-0.9815580906955483
10.28959405012436,-0.9815717793961816
10.289737461436488,-0.9815854600619246
10.289880788578946,-0.9815991326983351
10.29002403160996,-0.9816127973109672
10.290167190587674,-0.981626453905368
10.290310265570204,-0.9816401024870813
10.290453256615608,-0.9816537430616453
10.290596163781897,-0.9816673756345942
10.290738987127018,-0.9816810002114557
10.290881726708884,-0.9816946167977545
10.291024382585347,-0.9817082253990093
10.291166954814221,-0.981721826020735
10.291309443453244,-0.9817354186684399
10.291451848560126,-0.981749003347629
10.291594170192521,-0.9817625800638026
10.29173640840803,-0.9817761488224547
10.2918785632642,-0.9817897096290754
10.29202063481854,-0.981803262489151
10.292029484001004,-0.9818041066534331
10.292174593442171,-0.9818179493115282
10.292319619276498,-0.9818317839939817
10.292464561561358,-0.9818456107062666
10.292729745071718,-0.9818709077829894
10.292871318019754,-0.9818844130787127
10.293012808067052,-0.9818979104661524
10.293154215270711,-0.9819113999507558
10.29329553968779,-0.981924881537966
10.293436781375275,-0.9819383552332192
10.293577940390128,-0.981951821041949
10.293719016789247,-0.9819652789695834
10.293860010629475,-0.9819787290215448
10.29400092196761,-0.9819921712032517
10.294141750860424,-0.9820056055201195
10.294282497364607,-0.982019031977556
10.294423161536802,-0.982032450580965
10.294563743433628,-0.9820458613357477
10.294704243111626,-0.9820592642472975
10.294844660627302,-0.9820726593210048
10.294984996037115,-0.9820860465622558
10.295125249397476,-0.9820994259764314
10.295265420764721,-0.9821127975689061
10.29540551019518,-0.982126161345053
10.295545517745097,-0.9821395173102381
10.295632269298999,-0.9821477929406187
10.2957753056657,-0.9821614378385901
10.295918259844909,-0.9821750748963182
10.29606113189277,-0.9821887041191584
10.29624432925224,-0.9822061801592471
10.296383846697616,-0.9822194893711022
10.296523282654892,-0.9822327908094317
10.29666263717994,-0.9822460844795661
10.29680191032857,-0.9822593703868291
10.296941102156563,-0.9822726485365416
10.297080212719633,-0.9822859189340191
10.297219242073453,-0.9822991815845719
10.297358190273659,-0.9823124364935076
10.297497057375818,-0.9823256836661269
10.297635843435462,-0.9823389231077276
10.29777454850807,-0.9823521548236016
10.297913172649071,-0.982365378819037
10.298051715913854,-0.9823785950993172
10.298190178357755,-0.9823918036697212
10.298328560036065,-0.9824050045355234
10.29846686100402,-0.9824181977019929
10.298605081316802,-0.9824313831743942
10.298743221029573,-0.9824445609579888
10.298881280197412,-0.9824577310580315
10.299019258875385,-0.9824708934797749
10.29918365071103,-0.9824865755743106
10.299324649118825,-0.9825000260619934
10.299465566727942,-0.982513468841918
10.30257228174395,-0.9509235328388257
10.30271307845264,-0.9509365283218932
10.302853794504063,-0.9509495163603254
10.299982860518808,-0.9825628158797408
10.300120197253824,-0.9825759170635883
10.30327545926258,-0.9509884358583766
10.303415853232515,-0.9510013941688091
10.30355616681874,-0.9510143450598556
10.303696400075799,-0.9510272885365502
10.303836553058229,-0.9510402246039268
10.303976625820491,-0.9510531532670123
10.304116618417012,-0.9510660745308304
10.304256530902169,-0.9510789884003995
10.304396363330287,-0.9510918948807342
10.30453611575566,-0.9511047939768459
10.304675788232522,-0.9511176856937402
10.301762013915527,-0.9827325375186052
10.30189831493835,-0.9827455399010951
10.305094326513702,-0.9511563166191132
10.305233679737949,-0.9511691788691115
10.305372953284161,-0.9511820337648571
10.305512147206315,-0.9511948813113323
10.305651261558294,-0.9512077215135106
10.305790296393983,-0.9512205543763652
10.305929251767193,-0.9512333799048629
10.306068127731695,-0.9512461981039668
10.30620692434121,-0.9512590089786356
10.306345641649424,-0.9512718125338242
10.30339240484684,-0.982888068020563
10.303527757931683,-0.9829009799748822
10.306761318302346,-0.9513101793319891
10.30689971894121,-0.9513229536587162
10.307038040546479,-0.9513357206906722
10.307176283171547,-0.9513484804327855
10.307314446869775,-0.9513612328899812
10.307452531694473,-0.9513739780671799
10.307590537698903,-0.9513867159692977
10.30772846493629,-0.9513994466012471
10.307866313459796,-0.951412169967935
10.30800408332257,-0.9514248860742671
10.308141774577681,-0.9514375949251415
10.305145875782634,-0.9830553396911639
10.305280210618703,-0.9830681545100414
10.308554377227171,-0.95147567799395
10.30869175458155,-0.9514883578719053
10.308829053592993,-0.9515010305188369
10.308966274314317,-0.9515136959396207
10.309103416798283,-0.9515263541391253
10.309240481097609,-0.9515390051222175
10.30937746726498,-0.9515516488937595
10.309514375353011,-0.951564285458608
10.3096512054143,-0.9515769148216178
10.309787957501372,-0.9515895369876367
10.306752760347623,-0.9832086278125471
10.306886163193221,-0.9832213537245601
10.310197746442052,-0.9516273603521841
10.310334187156776,-0.9516399537786528
10.31047055015932,-0.9516525400323166
10.310606835501941,-0.9516651191179989
10.310743043236874,-0.9516776910405207
10.31087917341629,-0.9516902558046976
10.311015226092334,-0.9517028134153426
10.311151201317095,-0.9517153638772634
10.311287099142612,-0.9517279071952632
10.311422919620908,-0.9517404433741438
10.311558662803927,-0.9517529724186994
10.308480980930424,-0.9833734907356505
10.311586995313286,-0.9517555874986189
10.311965429100242,-0.9517905167943129
10.31210086362086,-0.9518030173494453
10.312236221105325,-0.95181551079417
10.312371501605336,-0.9518279971332587
10.312506705172545,-0.9518404763714787
10.312641831858558,-0.9518529485135934
10.31277688171492,-0.9518654135643602
10.312911854793173,-0.9518778715285364
10.313046751144762,-0.951890322410871
10.31318157082114,-0.9519027662161121
10.313107655653841,-0.95189594387407
10.313245434348373,-0.9519086607955699
10.313585570312588,-0.9519400552166807
10.313720083801503,-0.9519524707609346
10.313854520871692,-0.951964879251769
10.313988881574312,-0.9519772806939056
10.314123165960497,-0.9519896750920641
10.314257374081329,-0.9520020624509592
10.314391505987833,-0.9520144427753007
10.31452556173101,-0.9520268160697958
10.314659541361815,-0.9520391823391476
10.314793444931144,-0.9520515415880543
10.31492727248987,-0.9520638938212105
10.314892789716433,-0.952060711074238
10.315029571799343,-0.9520733360088613
10.31532829961039,-0.9521009084730645
10.315461823634456,-0.9521132326900864
10.315595271901586,-0.9521255499147716
10.315728644462391,-0.9521378601517917
10.315861941367425,-0.9521501634058126
10.315995162667217,-0.9521624596814982
10.316128308412228,-0.9521747489835061
10.316261378652909,-0.9521870313164928
10.316394373439636,-0.9521993066851081
10.316527292822759,-0.9522115750939992
10.316529149684579,-0.9522117464816442
10.31666501944033,-0.9522242872088152
10.316925599053397,-0.9522483386087439
10.317058217324762,-0.9522605792251335
10.317190760443625,-0.9522728129049752
10.317323228460086,-0.9522850396528938
10.317455621424195,-0.9522972594735086
10.317587939385962,-0.9523094723714356
10.317720182395352,-0.9523216783512863
10.317852350502287,-0.9523338774176688
10.31798444375665,-0.9523460695751872
10.318116462208284,-0.9523582548284418
10.318248405906974,-0.9523704331820281
10.318289566295613,-0.9523742322703631
10.318424455866023,-0.952386682526797
10.318643788982781,-0.9524069268906853
10.31877543416686,-0.9524190776914855
10.318907004846364,-0.9524312216155417
10.319038501070832,-0.952443358667426
10.319169922889774,-0.9524554888517085
10.319301270352645,-0.9524676121729535
10.31943254350887,-0.9524797286357233
10.319563742407826,-0.9524918382445753
10.319694867098853,-0.9525039410040632
10.319825917631233,-0.9525160369187362
10.319903298782487,-0.9525231791697887
10.320037291028937,-0.95253554660356
10.320218624768911,-0.952552283639314
10.320349379158877,-0.952564352220154
10.320480059636056,-0.9525764139788715
10.320610666249506,-0.9525884689199946
10.320741199048218,-0.9526005170480455
10.320871658081174,-0.9526125583675448
10.321002043397279,-0.9526245928830065
10.321132355045432,-0.952636620598944
10.321262593074454,-0.9526486415198638
10.321392757533161,-0.952660655650271
10.321522848470307,-0.9526726629946662
10.321639404459837,-0.952683421068505
10.321782809974746,-0.9526966573434018
10.321912680639345,-0.952708644356724
10.322042477977014,-0.9527206246019979
10.322172202036297,-0.9527325980837047
10.322301852865706,-0.9527445648063217
10.322431430513728,-0.9527565247743243
10.32256093502878,-0.9527684779921813
10.322690366459254,-0.9527804244643595
10.322819724853515,-0.9527923641953225
10.322949010259855,-0.9528042971895282
10.32307822272655,-0.9528162234514325
10.323230880774085,-0.9528303137315981
10.323336429033903,-0.9528400557961394
10.323465422970887,-0.9528519618878335
10.323594344160902,-0.95286386126501
10.32372319265201,-0.9528757539321046
10.323851968492253,-0.9528876398935517
10.32398067172961,-0.9528995191537799
10.327029279296134,-0.9212370069927018
10.327160949802973,-0.9212487528433573
10.327292547387403,-0.9212604921888677
10.327424072097344,-0.9212722250335084
10.32462310054979,-0.952958815091394
10.327686903085137,-0.921295671237251
10.327818209458613,-0.9213073846048835
10.327949443148796,-0.9213190914887018
10.328080604203405,-0.9213307918929627
10.328211692670102,-0.921342485821918
10.328342708596514,-0.9213541732798163
10.32847365203021,-0.9213658542709011
10.325647228713615,-0.9530533417343521
10.328735321609635,-0.9213891968695953
10.328866047850335,-0.9214008584856769
10.32899670178827,-0.9214125136518898
10.329127283470834,-0.9214241623724616
10.329257792945361,-0.9214358046516153
10.329388230259166,-0.9214474404935715
10.329518595459517,-0.9214590699025467
10.326666753006952,-0.9531474434418017
10.329779109708733,-0.921482309438403
10.329909258851938,-0.9214939195737001
10.330039336070364,-0.9215055232928471
10.330169341411095,-0.9215171206000444
10.330299274921147,-0.9215287114994862
10.33042913664752,-0.9215402959953651
10.330558926637167,-0.9215518740918696
10.330688644937005,-0.9215634457931852
10.327808244889082,-0.9532528027116595
10.330947866654727,-0.9215865700269721
10.331077370166241,-0.9215981225677964
10.33120680217522,-0.9216096687301375
10.33133616272838,-0.9216212085181631
10.331465451872399,-0.9216327419360367
10.33159466965393,-0.9216442689879205
10.331723816119561,-0.9216557896779705
10.328818066083535,-0.9533460088267446
10.331981895289395,-0.9216788119891843
10.332110828086599,-0.921690313618645
10.33223968975394,-0.9217018089028673
10.33236848033784,-0.9217132978459923
10.332497199884655,-0.9217247804521554
10.33262584844073,-0.9217362567254909
10.332754426052363,-0.9217477266701289
10.329823358476043,-0.9534387969351195
10.333011368627265,-0.9217706475898115
10.333139733682941,-0.9217820985730997
10.333268027978969,-0.9217935432441751
10.333396251561457,-0.9218049816071507
10.333524404476462,-0.9218164136661352
10.333652486770019,-0.9218278394252354
10.333780498488117,-0.9218392588885537
10.3339084396767,-0.9218506720601884
10.330948928579629,-0.9535426866308275
10.334164110648956,-0.9218734795447888
10.334291840524342,-0.921884873865936
10.334419500053649,-0.9218962619117633
10.334547089282633,-0.9219076436863526
10.334674608257016,-0.9219190191937824
10.334802057022491,-0.921930388438129
10.334929435624707,-0.9219417514234647
10.33194467574403,-0.953634593718251
10.33518398252175,-0.9219644586333726
10.335311150907684,-0.9219758028660724
10.335438249312578,-0.9219871408560162
10.335565277781885,-0.9219984726072589
10.335692236361036,-0.9220097981238526
10.335819125095405,-0.9220211174098457
10.335945944030346,-0.922032430469284
10.335816967380804,-0.9220209249279143
10.33619937268314,-0.9220550379246587
10.336325982491507,-0.9220663323286699
10.336452522681459,-0.9220776205222735
10.336578993298156,-0.9220889025094984
10.336705394386732,-0.9221001782943703
10.336831725992267,-0.922111447880911
10.336957988159817,-0.9221227112731397
10.337084180934383,-0.922133968475071
10.336981679597521,-0.9221248247007838
10.337336358484446,-0.9221564643240868
10.337462343349781,-0.9221677029791859
10.337588259001825,-0.922178935460017
10.337714105485393,-0.922190161770578
10.337839882845284,-0.9222013819148654
10.337965591126242,-0.9222125958968704
10.338091230372994,-0.9222238037205833
10.338012237223065,-0.9222167570268007
10.33834230194256,-0.9222462009090712
10.338467734354623,-0.9222573902818079
10.338593097910973,-0.922268573512175
10.338718392656155,-0.922279750604146
10.338843618634654,-0.9222909215616896
10.338968775890935,-0.9223020863887721
10.339093864469424,-0.922313245089357
10.33903835558903,-0.922308293342494
10.339343835770537,-0.9223355441268672
10.339468718581827,-0.9223466844717029
10.339593532892659,-0.9223578187058596
10.339718278747258,-0.9223689468332831
10.339842956189855,-0.9223800688579188
10.339967565264603,-0.9223911847837054
10.340092106015641,-0.9224022946145805
10.340216578487066,-0.9224133983544779
10.340187460834924,-0.9224108008738291
10.34046531876728,-0.922435587577057
10.340589586664082,-0.9224466730675907
10.340713786457295,-0.9224577524828489
10.34083791819084,-0.9224688258267496
10.340961981908595,-0.9224798931032075
10.341085977654407,-0.9224909543161335
10.341209905472082,-0.9225020094694358
10.341204221301917,-0.9225015024051318
10.341457557498087,-0.922524101612785
10.341581281793852,-0.9225351386106321
10.341704938336367,-0.9225461695644565
10.341828527169248,-0.9225571944781488
10.341952048336099,-0.9225682133555986
10.342075501880469,-0.922579226200691
10.342198887845898,-0.9225902330173102
10.34221661327529,-0.9225918142388868
10.342445457213817,-0.9226122285806394
10.342568640703174,-0.922623217335099
10.342691756787326,-0.9226342000765835
10.34281480550961,-0.9226451768089589
10.342937786913334,-0.9226561475360883
10.343060701041773,-0.9226671122618327
10.343183547938185,-0.9226780709900504
10.343306327645754,-0.9226890237245942
10.343350360341946,-0.9226929517224868
10.34355168566703,-0.9227109112280618
10.343674264066971,-0.9227218460046785
10.343796775450533,-0.922732774803006
10.343919219860762,-0.9227436976268841
10.344041597340645,-0.9227546144801476
10.344163907933142,-0.922765525366629
10.34428615168117,-0.9227764302901565
10.344353543264916,-0.922782442050095
10.344530438815363,-0.9227982222636529
10.344652482287193,-0.9228091093212637
10.34477445908591,-0.9228199904312067
10.344896369254256,-0.9228308655972947
10.345018212834947,-0.9228417348233385
10.345139989870667,-0.9228525981131455
10.345261700404054,-0.9228634554705196
10.345352427029042,-0.9228715488652602
10.345504922134257,-0.9228851524031715
10.345626433416184,-0.9228959919860419
10.345747878366021,-0.922906825651666
10.345869257026232,-0.9229176534038319
10.34599056943926,-0.9229284752463256
10.346111815647506,-0.9229392911829297
10.34623299569334,-0.9229501012174239
10.3463541096191,-0.9229609053535849
10.346471059676373,-0.9229713380460673
10.346596139279542,-0.9229824959459964
10.346717055098734,-0.9229932824097854
10.346837904966842,-0.9230040629903163
10.346958688926028,-0.9230148376913503
10.347079407018427,-0.9230256065166459
10.347200059286118,-0.9230363694699569
10.347320645771184,-0.9230471265550375
10.347460880235586,-0.9230596363654358
10.347561621561477,-0.9230686231354965
10.347682010950656,-0.9230793626383644
10.347802334725102,-0.9230900962879789
10.347922592926698,-0.9231008240880758
10.34804278559732,-0.9231115460423911
10.348162912778772,-0.9231222621546542
10.3511069435245,-0.8913840341723452
10.351229944607015,-0.8913946263922633
10.348522901805868,-0.9231543754763949
10.351475749428399,-0.8914157938378805
10.35159855325074,-0.8914263690707679
10.351721291403107,-0.8914369386484953
10.351721291403107,-0.8914369386484953
10.37780675548538,-0.8616168349024427
10.402055348190473,-0.8315050673094937
10.424660864562965,-0.8011330439431165
10.443338830254003,-0.8025684417659457
10.463278552491563,-0.7718177942855762
10.481991088801312,-0.740872002462219
10.49954372834913,-0.7097464279859992
10.513879871285328,-0.7107155202154635
10.529656995421647,-0.6793364488604713
10.5444577376052,-0.6478130233492275
10.556536473054937,-0.6485550967990574
10.569929451146457,-0.6168334095452221
10.580729523345315,-0.6174636734829851
10.592871334617227,-0.5855687740939248
10.602621122905258,-0.5861077376473516
10.613648624984629,-0.5540609977697852
10.622530224487514,-0.554524641145992
10.630858473530994,-0.5549593981402874
10.640660264318045,-0.5227421182530924
10.64833683895286,-0.523119244181921
10.65556416785632,-0.5234743000831958
10.664326527289719,-0.49111290011182407
10.671061777930658,-0.49142307145427006
10.677426827216754,-0.49171619430701186
10.685215785669849,-0.459228074118343
10.691207304316194,-0.45948557697314685
10.6968896816943,-0.4597297935872147
10.703772470614954,-0.4271304164189647
10.709171274749067,-0.42734585387004087
10.714308843511251,-0.42755086681204774
10.719199974945033,-0.427746045755902
10.723858418701425,-0.4279319393767721
10.729869583621252,-0.395204498555027
10.734357189079422,-0.39536978685149576
10.738644788189173,-0.39552770847793944
10.742742794203414,-0.3956786469771739
10.746660941957401,-0.39582296090441327
10.751893885532276,-0.36298818313742004
10.75571608451419,-0.3631172220843075
10.759381416970776,-0.3632409651553585
10.762897425618817,-0.3633596669956701
10.766271198536584,-0.36347356690156357
10.769509402638432,-0.36358288995070004
10.773979906769116,-0.33064530896492494
10.777181551709822,-0.3307435650309077
10.780263179486138,-0.3308381378607284
10.783230076026799,-0.3309291896755492
10.786087234897316,-0.33101687372412536
10.78883937708025,-0.3311013348898475
10.791490969172767,-0.3311827102492101
10.795288250546479,-0.2981515404072743
10.797947701761503,-0.29822499092179455
10.800516819689069,-0.29829594655075176
10.802999225519622,-0.2983645073066221
10.805398357743076,-0.29843076815593544
10.80771748344073,-0.29849481933114314
10.80995970875078,-0.29855674661966164
10.812127988577226,-0.2986166316320193
10.814225135605108,-0.29867455205084575
10.817369445559104,-0.26555151473166677
10.81950759228369,-0.26560400328762207
10.821580816942495,-0.265654898096318
10.823591453670108,-0.26570425645754253
10.825541730771686,-0.2657521330731168
10.827433776609398,-0.26579858019139957
10.829269625100755,-0.26584364774226316
10.831051220858225,-0.2658873834632641
10.83278042399727,-0.26592983301767414
10.83445901463743,-0.26597104010497497
10.836088697119026,-0.26601104656437324
10.837671103956344,-0.26604989247184513
10.840376784745319,-0.23284081313748517
10.842023817355805,-0.23287618980564948
10.84362694933351,-0.2329106235306636
10.845187569070132,-0.23294414413383904
10.846707009493967,-0.23297678024518687
10.848186550791846,-0.23300855936188267
10.84962742297258,-0.23303950790332648
10.85103080828242,-0.23306965126302487
10.852397843482498,-0.23309901385750786
10.853729621997326,-0.23312761917247699
10.855027195942851,-0.2331554898063656
10.856291578041722,-0.23318264751147708
10.857523743433195,-0.23320911323285995
10.858724631384268,-0.2332349071450613
10.860778458379151,-0.1999452900221374
10.862053714100224,-0.19996876728723212
10.863299458409768,-0.19999170125170065
10.86451650784919,-0.20001410694794697
10.865705650329762,-0.2000359988812984
10.866867646367972,-0.20005739105274858
10.868003230257516,-0.20007829698053356
10.869113111181731,-0.20009872972061132
10.870197974269868,-0.20011870188610786
10.871258481600597,-0.2001382256657914
10.872295273155729,-0.20015731284163038
10.873308967726992,-0.200175974805487
10.874300163778651,-0.20019422257499792
10.875269440268264,-0.20021206680868434
10.876217357428157,-0.2002295178203386
10.8771444575096,-0.2002465855927247
10.878051265491822,-0.20026327979063094
10.878938289757832,-0.2002796097733116
10.87980602273876,-0.20029558460634947
10.880654941528467,-0.20031121307297028
10.88148550846997,-0.2003265036848392
10.882298171715295,-0.20034146469236733
10.884173226322671,-0.16697422330256034
10.885064594899154,-0.16698789779787016
10.885938719680126,-0.16700130775592004
10.886796000408657,-0.1670144593091728
10.887636825064293,-0.16702735840962712
10.888461570289763,-0.1670400108353633
10.889270601799177,-0.1670524221968055
10.890064274768738,-0.16706459794271591
10.890842934210887,-0.16707654336593425
10.891606915332583,-0.1670882636088742
10.892356543878554,-0.1670997636687893
10.893092136460252,-0.16711104840281935
10.893814000871219,-0.16712212253282854
10.894522436389426,-0.1671329906500436
10.895217734067352,-0.16714365721950383
10.895900177010233,-0.16715412658432985
10.896570040643132,-0.1671644029698206
10.897227592967345,-0.167174490487387
10.897873094806563,-0.1671843931383282
10.89850680004337,-0.16719411481745977
10.899128955846457,-0.16720365931659936
10.899739802888911,-0.16721303032791546
10.900339575558164,-0.16722223144714832
10.900928502157802,-0.16723126617670583
10.901506805101642,-0.1672401379286408
10.902074701100476,-0.16724885002751594
10.902632401341762,-0.16725740571316042
10.903180111662559,-0.16726580814332284
10.903718032716025,-0.16727406039622555
10.905054364982869,-0.13383186944137723
10.905665468597752,-0.13383936918750092
10.90626694931659,-0.1338467508369949
10.906858990379822,-0.13385401663867055
10.907441770581181,-0.13386116878676732
10.90801546440097,-0.13386820942258804
10.908580242134478,-0.13387514063607536
10.909136270016003,-0.13388196446733336
10.909683710338362,-0.13388868290809455
10.910222721568228,-0.13389529790313526
10.910753458457524,-0.1339018113516426
10.911276072150848,-0.13390822510853295
10.911790710289266,-0.13391454098572578
10.912297517110506,-0.13392076075337317
10.912796633545756,-0.1339268861410478
10.913288197313191,-0.1339329188388908
10.913772343008318,-0.13393886049872045
10.914249202191291,-0.13394471273510383
10.914718903471353,-0.13395047712639305
10.915181572588445,-0.13395615521572674
10.91563733249214,-0.13396174851199896
10.916086303417977,-0.1339672584907958
10.916528602961304,-0.1339726865953018
10.916964346148765,-0.13397803423717705
10.917393645507408,-0.13398330279740558
10.917816611131634,-0.13398849362711673
10.918233350748006,-0.13399360804838073
10.918643969777957,-0.13399864735497816
10.919048571398564,-0.13400361281314577
10.919447256601407,-0.13400850566229894
10.919840124249523,-0.1340133271157306
10.920227271132699,-0.13401807836128973
10.920608792020985,-0.13402276056203824
10.92098477971654,-0.1340273748568871
10.92135532510395,-0.13403192236121403
10.921720517198999,-0.13403640416746182
10.922080443195913,-0.1340408213457184
10.922435188513237,-0.1340451749442796
10.92278483683831,-0.1340494659901951
10.923129470170412,-0.1340536954897981
10.923469168862637,-0.1340578644292188
10.923804011662522,-0.13406197377488346
10.924134075751471,-0.13406602447399793
10.924459436783074,-0.13407001745501806
10.92478016892021,-0.13407395362810495
10.925096344871198,-0.1340778338855688
10.925408035924793,-0.13408165910229808
10.925715311984261,-0.13408543013617805
10.926018241600437,-0.13408914782849624
10.926316892003841,-0.13409281300433665
10.926611329135895,-0.13409642647296294
10.92690161767929,-0.13409998902819095
10.928519216557397,-0.10058767143611337
10.928872771674714,-0.10059092560854702
10.929222123788238,-0.10059414109592589
10.929567333649484,-0.10059731845741571
10.929908460887908,-0.10060045824185464
10.93024556403653,-0.10060356098798902
10.930578700556898,-0.10060662722470326
10.930907926863323,-0.10060965747124286
10.931233298346474,-0.1006126522374315
10.9315548693964,-0.10061561202388312
10.931872693424845,-0.1006185373222071
10.932186822887017,-0.10062142861520876
10.932497309302759,-0.10062428637708419
10.932804203277188,-0.10062711107361022
10.933107554520769,-0.10062990316232914
10.933407411868865,-0.1006326630927287
10.933703823300768,-0.10063539130641724
10.933996835958265,-0.1006380882372946
10.934286496163715,-0.10064075431171847
10.9345728494376,-0.10064338994866594
10.934855940515739,-0.10064599555989194
10.935135813365976,-0.1006485715500829
10.935412511204447,-0.10065111831700636
10.935686076511493,-0.10065363625165755
10.935956551047115,-0.10065612573840152
10.936223975866064,-0.10065858715511217
10.936488391332546,-0.10066102087330749
10.936749837134583,-0.10066342725828174
10.937008352297982,-0.10066580666923412
10.937263975199981,-0.1006681594593943
10.937516743582572,-0.10067048597614497
10.937766694565463,-0.10067278656114134
10.93801386465874,-0.10067506155042752
10.938258289775263,-0.10067731127455064
10.938500005242657,-0.10067953605867129
10.93873904581515,-0.10068173622267243
10.938975445685,-0.10068391208126448
10.939209238493746,-0.1006860639440891
10.939440457343116,-0.10068819211581938
10.939669134805753,-0.10069029689625858
10.939895302935614,-0.100692378580436
10.94011899327814,-0.10069443745870045
10.940340236880274,-0.10069647381681245
10.94055906430009,-0.10069848793603293
10.940775505616324,-0.10070048009321099
10.940989590437674,-0.1007024505608693
10.941201347911779,-0.10070439960728694
10.941410806734122,-0.10070632749658136
10.941617995156681,-0.10070823448878778
10.94182294099632,-0.10071012083993665
10.9420256716431,-0.1007119868021301
10.942226214068318,-0.10071383262361581
10.942424594832401,-0.10071565854885978
10.942620840092612,-0.10071746481861726
10.94281497561059,-0.10071925167000212
10.943007026759727,-0.1007210193365547
10.94319701853233,-0.10072276804830782
10.943384975546726,-0.10072449803185211
10.943570922054118,-0.10072620951039918
10.943754881945294,-0.10072790270384326
10.943936878757308,-0.10072957782882282
10.94411693567981,-0.10073123509877875
10.944295075561447,-0.1007328747240133
10.94447132091597,-0.10073449691174628
10.944645693928326,-0.1007361018661712
10.944818216460495,-0.10073768978850882
10.944988910057353,-0.10073926087706132
10.94515779595224,-0.10074081532726344
10.94532489507257,-0.10074235333173413
10.945490228045216,-0.1007438750803261
10.94565381520181,-0.10074538076017463
10.945815676583955,-0.10074687055574554
10.945975831948273,-0.10074834464888163
10.94613430077144,-0.10074980321884905
10.946291102254998,-0.10075124644238155
10.946446255330166,-0.10075267449372484
10.946599778662504,-0.1007540875446794
10.946751690656482,-0.10075548576464267
10.946902009459974,-0.10075686932065028
10.947050752968648,-0.10075823837741656
10.94719793883025,-0.1007595930973739
10.947343584448841,-0.1007609336407118
10.947487706988925,-0.10076226016541485
10.947630323379462,-0.10076357282729963
10.94858688549312,-0.0671805308551393
10.948776655679099,-0.06718169528503037
10.948964845362084,-0.06718285001695484
10.949151470865267,-0.06718399515107179
10.949336548294642,-0.0671851307862076
10.949520093542622,-0.06718625701987814
10.949702122291525,-0.06718737394831009
10.949882650017026,-0.06718848166646223
10.950061691991534,-0.06718958026804603
10.950239263287521,-0.0671906698455462
10.950415378780749,-0.0671917504902404
10.95059005315346,-0.0671928222922189
10.950763300897503,-0.06719388534040364
10.950935136317405,-0.06719493972256725
10.951105573533331,-0.06719598552535104
10.951274626484107,-0.06719702283428365
10.951442308930037,-0.06719805173379831
10.951608634455766,-0.06719907230725039
10.951773616473076,-0.06720008463693461
10.951937268223597,-0.0672010888041016
10.952099602781471,-0.0672020848889743
10.952260633056014,-0.06720307297076429
10.952420371794267,-0.06720405312768739
10.95257883158352,-0.06720502543697922
10.95273602485382,-0.06720598997491055
10.952891963880386,-0.06720694681680214
10.953046660786004,-0.0672078960370394
10.95320012754338,-0.06720883770908684
10.95335237597743,-0.06720977190550217
10.953503417767555,-0.0672106986979502
10.953653264449862,-0.06721161815721645
10.953801927419327,-0.06721253035322053
10.953949417931943,-0.06721343535502917
10.95409574710684,-0.0672143332308694
10.954240925928302,-0.06721522404814079
10.954384965247838,-0.06721610787342816
10.95452787578616,-0.06721698477251384
10.954669668135113,-0.06721785481038935
10.954810352759615,-0.06721871805126747
10.954949939999558,-0.06721957455859377
10.955088440071618,-0.06722042439505777
10.955225863071105,-0.06722126762260427
10.955362218973722,-0.06722210430244423
10.95549751763736,-0.06722293449506563
10.955631768803787,-0.06722375826024399
10.955764982100357,-0.06722457565705274
10.955897167041664,-0.06722538674387343
10.956028333031195,-0.06722619157840587
10.956158489362913,-0.06722699021767782
10.956287645222874,-0.06722778271805488
10.956415809690732,-0.06722856913524987
10.95654299174129,-0.06722934952433214
10.956669200246003,-0.06723012393973696
10.956794443974452,-0.06723089243527446
10.956918731595763,-0.0672316550641384
10.95704207168008,-0.06723241187891522
10.957164472699924,-0.06723316293159227
10.957285943031575,-0.06723390827356643
10.957406490956455,-0.0672346479556525
10.957526124662408,-0.06723538202809108
10.957644852245071,-0.06723611054055702
10.957762681709092,-0.06723683354216681
10.957879620969452,-0.06723755108148682
10.957995677852658,-0.06723826320654047
10.958110860098017,-0.06723896996481614
10.9582251753588,-0.06723967140327433
10.95833863120345,-0.06724036756835498
10.958451235116703,-0.06724105850598446
10.958562994500818,-0.067241744261583
10.95867391667658,-0.06724242488007096
10.95878400888454,-0.06724310040587636
10.958893278285991,-0.0672437708829409
10.959001731964115,-0.06724443635472695
10.959109376924994,-0.06724509686422388
10.959216220098673,-0.06724575245395441
10.95932226834016,-0.06724640316598088
10.959427528430464,-0.06724704904191157
10.959532007077541,-0.06724769012290652
10.959635710917288,-0.06724832644968355
10.959738646514502,-0.06724895806252427
10.9598408203638,-0.06724958500127967
10.959942238890607,-0.06725020730537615
10.960042908451962,-0.06725082501382049
10.960142835337523,-0.06725143816520604
10.960242025770409,-0.06725204679771787
10.96034048590802,-0.06725265094913777
10.960438221842992,-0.06725325065685016
10.960535239603958,-0.06725384595784674
10.960631545156422,-0.06725443688873184
10.960727144403535,-0.06725502348572719
10.960822043186958,-0.06725560578467724
10.960916247287596,-0.0672561838210536
10.961009762426436,-0.06725675762996025
10.961102594265242,-0.06725732724613781
10.961194748407367,-0.06725789270396841
10.9612862303985,-0.06725845403748042
10.96137704572733,-0.06725901128035244
10.961467199826396,-0.06725956446591852
10.961556698072647,-0.06726011362717162
10.961645545788242,-0.06726065879676851
10.961733748241226,-0.06726120000703392
10.961821310646176,-0.0672617372899645
10.96190823816491,-0.06726227067723316
10.961994535907106,-0.06726280020019287
10.962080208930999,-0.06726332588988099
10.96216526224397,-0.06726384777702278
10.962249700803197,-0.06726436589203551
10.962333529516298,-0.06726488026503231
10.962416753241923,-0.06726539092582587
10.962499376790337,-0.06726589790393196
10.962581404924048,-0.06726640122857334
10.962662842358375,-0.0672669009286832
10.962743693762025,-0.06726739703290875
10.962823963757673,-0.06726788956961469
10.962903656922482,-0.06726837856688651
10.962982777788735,-0.06726886405253432
10.96306133084427,-0.06726934605409547
10.963139320533129,-0.0672698245988386
10.963216751255981,-0.06727029971376622
10.963293627370728,-0.06727077142561842
10.963369953192968,-0.06727123976087572
10.96344573299653,-0.06727170474576231
10.963520971013917,-0.06727216640624886
10.963595671436888,-0.067272624768056
10.963669838416868,-0.06727307985665684
10.963743476065432,-0.06727353169728004
10.963816588454835,-0.06727398031491294
10.963889179618397,-0.06727442573430399
10.96396125355101,-0.06727486797996587
10.964032814209586,-0.06727530707617817
10.964103865513477,-0.06727574304699005
10.964174411344942,-0.06727617591622304
10.964244455549556,-0.0672766057074736
10.964314001936655,-0.0672770324441158
10.964383054279745,-0.06727745614930387
10.964451616316907,-0.06727787684597471
10.96451969175125,-0.06727829455685057
10.964587284251245,-0.06727870930444119
10.964654397451193,-0.06727912111104666
10.96472103495157,-0.06727952999875947
10.96478720031942,-0.06727993598946702
10.964852897088765,-0.06728033910485408
10.964918128760948,-0.06728073936640487
10.96498289880502,-0.06728113679540551
10.965047210658113,-0.06728153141294622
10.965111067725779,-0.06728192323992349
10.965174473382369,-0.06728231229704232
10.965237430971367,-0.06728269860481834
10.965299943805757,-0.06728308218358
10.965362015168347,-0.06728346305347065
10.965423648312107,-0.06728384123445047
10.965484846460516,-0.06728421674629875
10.965545612807885,-0.06728458960861579
10.965605950519672,-0.06728495984082482
10.965665862732802,-0.06728532746217404
10.965725352556014,-0.06728569249173863
10.965784423070122,-0.06728605494842252
10.965843077328358,-0.06728641485096029
10.965901318356675,-0.06728677221791923
10.965959149154017,-0.06728712706770083
10.966016572692661,-0.067287479418543
10.966073591918462,-0.0672878292885215
10.966130209751162,-0.06728817669555189
10.966186429084686,-0.06728852165739126
10.966242252787405,-0.06728886419163992
10.966297683702408,-0.06728920431574313
10.96635272464778,-0.06728954204699261
10.966407378416914,-0.06728987740252862
10.966461647778695,-0.06729021039934106
10.966515535477825,-0.06729054105427143
10.96656904423507,-0.06729086938401432
10.966622176747494,-0.06729119540511892
10.966674935688753,-0.0672915191339908
10.96672732370929,-0.06729184058689307
10.96677934343664,-0.06729215977994829
10.96683099747562,-0.06729247672913961
10.966882288408609,-0.06729279145031253
10.966933218795765,-0.06729310395917613
10.966983791175263,-0.06729341427130471
10.96703400806353,-0.06729372240213903
10.967083871955458,-0.06729402836698775
10.967133385324667,-0.06729433218102904
10.967182550623685,-0.06729463385931156
10.967231370284177,-0.06729493341675602
10.967279846717181,-0.06729523086815659
10.967327982313327,-0.06729552622818212
10.967375779443007,-0.06729581951137736
10.967423240456618,-0.06729611073216438
10.967470367684772,-0.06729639990484375
10.967517163438494,-0.06729668704359597
10.96756363000938,-0.06729697216248225
10.967609769669878,-0.06729725527544633
10.967655584673425,-0.06729753639631533
10.967701077254647,-0.06729781553880088
10.967746249629593,-0.06729809271650067
10.967791103995841,-0.06729836794289903
10.96783564253279,-0.06729864123136878
10.967879867401763,-0.06729891259517175
10.967923780746215,-0.06729918204746023
10.96796738469194,-0.06729944960127808
10.968010681347204,-0.0672997152695616
10.968053672802945,-0.0672999790651408
10.96809636113297,-0.06730024100074056


==> figures/output.csv <==
t_raw,t,lag,sat
99.78257199,0,-0.002082867,0.018745805
99.79257199,0.01,0.000375679,-0.003381115
99.80257199,0.02,0.00283515,-0.025516348
99.80507199,0.0225,0.003450071,-0.031050643
99.81507199,0.0325,0.005909613,-0.053186519
99.82507199,0.0425,0.008368344,-0.075315096
99.83507199,0.0525,0.010825491,-0.097429415
99.84507199,0.0625,0.013280279,-0.119522512
99.85507199,0.0725,0.015731935,-0.141587415
99.86507199,0.0825,0.018179683,-0.16361715
99.87507199,0.0925,0.020622749,-0.185604741
99.88507199,0.1025,0.023060357,-0.207543215
99.89507199,0.1125,0.025491734,-0.229425604
99.90507199,0.1225,0.027916105,-0.251244944
99.91507199,0.1325,0.030332698,-0.272994283
99.92507199,0.1425,0.032740742,-0.294666679
99.93507199,0.1525,0.035139467,-0.316255204
99.94507199,0.1625,0.037528105,-0.337752947
99.95507199,0.1725,0.039905891,-0.359153016
99.96507199,0.1825,0.04227206,-0.38044854
99.97507199,0.1925,0.044625852,-0.401632672
99.98507199,0.2025,0.04696651,-0.422698589
99.99507199,0.2125,0.049293278,-0.443639501
100.005072,0.2225,0.051605405,-0.464448643
100.015072,0.2325,0.053902143,-0.485119287
100.025072,0.2425,0.056182749,-0.505644741
100.035072,0.2525,0.058446483,-0.526018347
100.045072,0.2625,0.06069261,-0.546233491
100.055072,0.2725,0.0629204,-0.5662836
100.065072,0.2825,0.065129127,-0.586162146
100.075072,0.2925,0.067318072,-0.605862646
100.085072,0.3025,0.069486519,-0.625378669
100.095072,0.3125,0.071633759,-0.644703834
100.105072,0.3225,0.07375909,-0.663831814
100.115072,0.3325,0.075861815,-0.682756338
100.125072,0.3425,0.077941244,-0.701471193
100.135072,0.3525,0.079996692,-0.719970225
100.145072,0.3625,0.082027483,-0.738247345
100.155072,0.3725,0.084032947,-0.756296526
100.165072,0.3825,0.086012423,-0.774111809
100.175072,0.3925,0.087965256,-0.791687302
100.185072,0.4025,0.089890798,-0.809017186
100.195072,0.4125,0.091788412,-0.826095712
100.205072,0.4225,0.093657467,-0.842917207
100.215072,0.4325,0.095497342,-0.859476076
100.225072,0.4425,0.097307422,-0.875766801
100.235072,0.4525,0.099087105,-0.891783943
100.245072,0.4625,0.100835794,-0.90752215
100.255072,0.4725,0.102552905,-0.922976149
100.265072,0.4825,0.104237862,-0.938140757
100.275072,0.4925,0.105890098,-0.953010878
100.285072,0.5025,0.107509056,-0.967581504
100.295072,0.5125,0.109094191,-0.98184772
100.305072,0.5225,0.110644967,-0.995804705
100.3081225,0.525550497,0.111111111,-1
100.3081225,0.525550497,0.111111111,-1
100.3181225,0.535550497,0.112616259,-1
100.3281225,0.545550497,0.114085861,-1
100.3381225,0.555550497,0.115519437,-1
100.3481225,0.565550497,0.116916529,-1
100.3581225,0.575550497,0.118276704,-1
100.3681225,0.585550497,0.119599548,-1
100.3781225,0.595550497,0.120884674,-1
100.3881225,0.605550497,0.122131711,-1
100.3981225,0.615550497,0.123340311,-1
100.4081225,0.625550497,0.124510149,-1
100.4181225,0.635550497,0.125640916,-1
100.4281225,0.645550497,0.126732325,-1
100.4381225,0.655550497,0.127784107,-1
100.4481225,0.665550497,0.128796011,-1
100.4581225,0.675550497,0.129767806,-1
100.4681225,0.685550497,0.130699278,-1
100.4781225,0.695550497,0.131590229,-1
100.4881225,0.705550497,0.132440479,-1
100.4981225,0.715550497,0.133249865,-1
100.5081225,0.725550497,0.13401824,-1
100.5181225,0.735550497,0.134745471,-1
100.5281225,0.745550497,0.135431442,-1
100.5381225,0.755550497,0.136076052,-1
100.5481225,0.765550497,0.136679213,-1
100.5581225,0.775550497,0.137240853,-1
100.5681225,0.785550497,0.137760914,-1
100.5781225,0.795550497,0.138239348,-1
100.5881225,0.805550497,0.138676125,-1
100.5981225,0.815550497,0.139071225,-1
100.5993725,0.816800497,0.139117682,-1
100.6093725,0.826800497,0.139465888,-1
100.6193725,0.836800497,0.139772416,-1
100.6293725,0.846800497,0.140037285,-1
100.6393725,0.856800497,0.140260525,-1
100.6493725,0.866800497,0.140442178,-1
100.6593725,0.876800497,0.140582295,-1
100.6693725,0.886800497,0.140680938,-1
100.6793725,0.896800497,0.140738182,-1
100.6893725,0.906800497,0.140754108,-1
100.6993725,0.916800497,0.14072881,-1
100.7093725,0.926800497,0.140662389,-1
100.7193725,0.936800497,0.140554956,-1
100.7293725,0.946800497,0.140406633,-1
100.7393725,0.956800497,0.140217547,-1
100.7493725,0.966800497,0.139987836,-1
100.7593725,0.976800497,0.139717645,-1
100.7693725,0.986800497,0.139407128,-1
100.7793725,0.996800497,0.139056446,-1
100.7893725,1.006800497,0.138665766,-1
100.7993725,1.016800497,0.138235266,-1
100.8093725,1.026800497,0.137765126,-1
100.8193725,1.036800497,0.137255537,-1
100.8293725,1.046800497,0.136706695,-1
100.8393725,1.056800497,0.136118801,-1
100.8493725,1.066800497,0.135492065,-1
100.8593725,1.076800497,0.1348267,-1
100.8693725,1.086800497,0.134122927,-1
100.8793725,1.096800497,0.133380971,-1
100.8893725,1.106800497,0.132601063,-1
100.8993725,1.116800497,0.131783438,-1
100.9093725,1.126800497,0.130928339,-1
100.9193725,1.136800497,0.13003601,-1
100.9293725,1.146800497,0.129106702,-1
100.9393725,1.156800497,0.12814067,-1
100.9493725,1.166800497,0.127138172,-1
100.9593725,1.176800497,0.126099473,-1
100.9693725,1.186800497,0.125024839,-1
100.9793725,1.196800497,0.12391454,-1
100.9893725,1.206800497,0.122768851,-1
100.9993725,1.216800497,0.121588051,-1
101.0093725,1.226800497,0.12037242,-1
101.0193725,1.236800497,0.119122242,-1
101.0293725,1.246800497,0.117837806,-1
101.0393725,1.256800497,0.116519401,-1
101.0493725,1.266800497,0.11516732,-1
101.0593725,1.276800497,0.11378186,-1
101.0693725,1.286800497,0.112363317,-1
101.0780137,1.295441703,0.111111111,-1
101.0780137,1.295441703,0.111111111,-1
101.0880137,1.305441703,0.109631704,-0.986685335
101.0980137,1.315441703,0.108120089,-0.973080799
101.1080137,1.325441703,0.106576592,-0.959189325
101.1180137,1.335441703,0.105001554,-0.945013983
101.1280137,1.345441703,0.10339533,-0.930557973
101.1380137,1.355441703,0.101758292,-0.915824624
101.1480137,1.365441703,0.100090821,-0.900817391
101.1580137,1.375441703,0.098393318,-0.885539859
101.1680137,1.385441703,0.096666192,-0.86999573
101.1780137,1.395441703,0.09490987,-0.854188833
101.1880137,1.405441703,0.09312479,-0.838123111
101.1980137,1.415441703,0.091311403,-0.821802628
101.2080137,1.425441703,0.089470173,-0.80523156
101.2180137,1.435441703,0.087601577,-0.788414196
101.2280137,1.445441703,0.085706104,-0.771354936
101.2380137,1.455441703,0.083784254,-0.75405829
101.2480137,1.465441703,0.081836541,-0.736528871
101.2580137,1.475441703,0.079863489,-0.718771398
101.2680137,1.485441703,0.077865632,-0.70079069
101.2780137,1.495441703,0.075843519,-0.682591669
101.2880137,1.505441703,0.073797706,-0.66417935
101.2980137,1.515441703,0.071728761,-0.645558846
101.3080137,1.525441703,0.069637262,-0.626735362
101.3180137,1.535441703,0.067523799,-0.607714194
101.3280137,1.545441703,0.065388969,-0.588500725
101.3380137,1.555441703,0.063233381,-0.569100426
101.3480137,1.565441703,0.06105765,-0.54951885
101.3580137,1.575441703,0.058862404,-0.529761633
101.3680137,1.585441703,0.056648277,-0.509834489
101.3780137,1.595441703,0.054415912,-0.489743209
101.3880137,1.605441703,0.052165962,-0.469493659
101.3980137,1.615441703,0.049899086,-0.449091776
101.4080137,1.625441703,0.047615952,-0.428543568
101.4180137,1.635441703,0.045317234,-0.40785511
101.4280137,1.645441703,0.043003616,-0.387032541
101.4380137,1.655441703,0.040675785,-0.366082066
101.4480137,1.665441703,0.038334438,-0.345009945
101.4580137,1.675441703,0.035980278,-0.323822501
101.4680137,1.685441703,0.033614012,-0.302526108
101.4780137,1.695441703,0.031236355,-0.281127197
101.4880137,1.705441703,0.028848027,-0.259632247
101.4980137,1.715441703,0.026449754,-0.238047785
101.5080137,1.725441703,0.024042265,-0.216380387
101.5180137,1.735441703,0.021626296,-0.194636667
101.5280137,1.745441703,0.019202587,-0.172823285
101.5380137,1.755441703,0.016771882,-0.150946936
101.5480137,1.765441703,0.014334928,-0.129014352
101.5580137,1.775441703,0.011892478,-0.107032298
101.5680137,1.785441703,0.009445286,-0.085007572
101.5780137,1.795441703,0.006994111,-0.062946998
101.5880137,1.805441703,0.004539714,-0.040857426
101.5980137,1.815441703,0.002082859,-0.018745732
101.6080137,1.825441703,-0.000375688,0.003381189
101.6180137,1.835441703,-0.002835158,0.025516422
101.6205137,1.837941703,-0.00345008,0.031050717
101.6305137,1.847941703,-0.005909622,0.053186594
101.6405137,1.857941703,-0.008368352,0.075315172
101.6505137,1.867941703,-0.010825499,0.097429492
101.6605137,1.877941703,-0.013280288,0.11952259
101.6705137,1.887941703,-0.015731944,0.141587494
101.6805137,1.897941703,-0.018179692,0.163617229
101.6905137,1.907941703,-0.020622758,0.185604821
101.7005137,1.917941703,-0.023060366,0.207543295
101.7105137,1.927941703,-0.025491743,0.229425684
101.7205137,1.937941703,-0.027916114,0.251245025
101.7305137,1.947941703,-0.030332707,0.272994365
101.7405137,1.957941703,-0.032740751,0.294666761
101.7505137,1.967941703,-0.035139476,0.316255286
101.7605137,1.977941703,-0.037528114,0.33775303
101.7705137,1.987941703,-0.0399059,0.3591531
101.7805137,1.997941703,-0.042272069,0.380448624
101.7905137,2.007941703,-0.044625862,0.401632756
101.8005137,2.017941703,-0.046966519,0.422698674
101.8105137,2.027941703,-0.049293287,0.443639585
101.8205137,2.037941703,-0.051605414,0.464448728
101.8305137,2.047941703,-0.053902153,0.485119373
101.8405137,2.057941703,-0.056182758,0.505644826
101.8505137,2.067941703,-0.058446493,0.526018433
101.8605137,2.077941703,-0.06069262,0.546233577
101.8705137,2.087941703,-0.06292041,0.566283687
101.8805137,2.097941703,-0.065129137,0.586162232
101.8905137,2.107941703,-0.067318081,0.605862732
101.9005137,2.117941703,-0.069486528,0.625378755
101.9105137,2.127941703,-0.071633769,0.64470392
101.9205137,2.137941703,-0.0737591,0.6638319
101.9305137,2.147941703,-0.075861825,0.682756424
101.9405137,2.157941703,-0.077941253,0.701471279
101.9505137,2.167941703,-0.079996701,0.719970311
101.9605137,2.177941703,-0.082027492,0.738247431
101.9705137,2.187941703,-0.084032957,0.756296612
101.9805137,2.197941703,-0.086012433,0.774111895
101.9905137,2.207941703,-0.087965265,0.791687388
102.0005137,2.217941703,-0.089890808,0.809017271
102.0105137,2.227941703,-0.091788422,0.826095796
102.0205137,2.237941703,-0.093657477,0.842917292
102.0305137,2.247941703,-0.095497351,0.85947616
102.0405137,2.257941703,-0.097307432,0.875766884
102.0505137,2.267941703,-0.099087114,0.891784027
102.0605137,2.277941703,-0.100835804,0.907522233
102.0705137,2.287941703,-0.102552915,0.922976232
102.0805137,2.297941703,-0.104237871,0.938140839
102.0905137,2.307941703,-0.105890107,0.953010959
102.1005137,2.317941703,-0.107509065,0.967581585
102.1105137,2.327941703,-0.1090942,0.981847801
102.1205137,2.337941703,-0.110644976,0.995804785
102.1235641,2.340992142,-0.111111111,1
102.1235641,2.340992142,-0.111111111,1
102.1335641,2.350992142,-0.112616259,1
102.1435641,2.360992142,-0.114085861,1
102.1535641,2.370992142,-0.115519437,1
102.1635641,2.380992142,-0.11691653,1
102.1735641,2.390992142,-0.118276704,1
102.1835641,2.400992142,-0.119599549,1
102.1935641,2.410992142,-0.120884675,1
102.2035641,2.420992142,-0.122131712,1
102.2135641,2.430992142,-0.123340313,1
102.2235641,2.440992142,-0.124510151,1
102.2335641,2.450992142,-0.125640918,1
102.2435641,2.460992142,-0.126732327,1
102.2535641,2.470992142,-0.127784109,1
102.2635641,2.480992142,-0.128796013,1
102.2735641,2.490992142,-0.129767808,1
102.2835641,2.500992142,-0.13069928,1
102.2935641,2.510992142,-0.131590231,1
102.3035641,2.520992142,-0.132440482,1
102.3135641,2.530992142,-0.133249868,1
102.3235641,2.540992142,-0.134018243,1
102.3335641,2.550992142,-0.134745474,1
102.3435641,2.560992142,-0.135431445,1
102.3535641,2.570992142,-0.136076055,1
102.3635641,2.580992142,-0.136679216,1
102.3735641,2.590992142,-0.137240857,1
102.3835641,2.600992142,-0.137760917,1
102.3935641,2.610992142,-0.138239352,1
102.4035641,2.620992142,-0.138676129,1
102.4135641,2.630992142,-0.139071229,1
102.4148141,2.632242142,-0.139117686,1
102.4248141,2.642242142,-0.139465891,1
102.4348141,2.652242142,-0.13977242,1
102.4448141,2.662242142,-0.140037289,1
102.4548141,2.672242142,-0.14026053,1
102.4648141,2.682242142,-0.140442182,1
102.4748141,2.692242142,-0.140582299,1
102.4848141,2.702242142,-0.140680943,1
102.4948141,2.712242142,-0.140738187,1
102.5048141,2.722242142,-0.140754113,1
102.5148141,2.732242142,-0.140728815,1
102.5248141,2.742242142,-0.140662394,1
102.5348141,2.752242142,-0.140554962,1
102.5448141,2.762242142,-0.140406638,1
102.5548141,2.772242142,-0.140217552,1
102.5648141,2.782242142,-0.139987841,1
102.5748141,2.792242142,-0.139717651,1
102.5848141,2.802242142,-0.139407134,1
102.5948141,2.812242142,-0.139056452,1
102.6048141,2.822242142,-0.138665772,1
102.6148141,2.832242142,-0.138235272,1
102.6248141,2.842242142,-0.137765132,1
102.6348141,2.852242142,-0.137255544,1
102.6448141,2.862242142,-0.136706701,1
102.6548141,2.872242142,-0.136118808,1
102.6648141,2.882242142,-0.135492072,1
102.6748141,2.892242142,-0.134826707,1
102.6848141,2.902242142,-0.134122934,1
102.6948141,2.912242142,-0.133380978,1
102.7048141,2.922242142,-0.13260107,1
102.7148141,2.932242142,-0.131783445,1
102.7248141,2.942242142,-0.130928346,1
102.7348141,2.952242142,-0.130036017,1
102.7448141,2.962242142,-0.129106709,1
102.7548141,2.972242142,-0.128140677,1
102.7648141,2.982242142,-0.12713818,1
102.7748141,2.992242142,-0.126099481,1
102.7848141,3.002242142,-0.125024846,1
102.7948141,3.012242142,-0.123914548,1
102.8048141,3.022242142,-0.122768859,1
102.8148141,3.032242142,-0.121588059,1
102.8248141,3.042242142,-0.120372428,1
102.8348141,3.052242142,-0.119122251,1
102.8448141,3.062242142,-0.117837814,1
102.8548141,3.072242142,-0.116519409,1
102.8648141,3.082242142,-0.115167329,1
102.8748141,3.092242142,-0.113781868,1
102.8848141,3.102242142,-0.112363325,1
102.8934554,3.110883407,-0.111111111,1
102.8934554,3.110883407,-0.111111111,1
102.9034554,3.120883407,-0.109631704,0.986685334
102.9134554,3.130883407,-0.108120088,0.973080796
102.9234554,3.140883407,-0.106576591,0.959189322
102.9334554,3.150883407,-0.105001553,0.945013979
102.9434554,3.160883407,-0.10339533,0.930557968
102.9534554,3.170883407,-0.101758291,0.915824617
102.9634554,3.180883407,-0.10009082,0.900817384
102.9734554,3.190883407,-0.098393317,0.885539851
102.9834554,3.200883407,-0.096666191,0.869995721
102.9934554,3.210883407,-0.094909869,0.854188823
103.0034554,3.220883407,-0.093124789,0.8381231
103.0134554,3.230883407,-0.091311402,0.821802616
103.0234554,3.240883407,-0.089470172,0.805231547
103.0334554,3.250883407,-0.087601576,0.788414182
103.0434554,3.260883407,-0.085706102,0.771354921
103.0534554,3.270883407,-0.083784253,0.754058274
103.0634554,3.280883407,-0.081836539,0.736528854
103.0734554,3.290883407,-0.079863487,0.71877138
103.0834554,3.300883407,-0.07786563,0.700790672
103.0934554,3.310883407,-0.075843517,0.682591649
103.1034554,3.320883407,-0.073797703,0.664179329
103.1134554,3.330883407,-0.071728758,0.645558824
103.1234554,3.340883407,-0.06963726,0.62673534
103.1334554,3.350883407,-0.067523797,0.607714171
103.1434554,3.360883407,-0.065388967,0.588500701
103.1534554,3.370883407,-0.063233378,0.569100401
103.1634554,3.380883407,-0.061057647,0.549518825
103.1734554,3.390883407,-0.058862401,0.529761607
103.1834554,3.400883407,-0.056648274,0.509834462
103.1934554,3.410883407,-0.054415909,0.489743181
103.2034554,3.420883407,-0.052165959,0.46949363
103.2134554,3.430883407,-0.049899083,0.449091746
103.2234554,3.440883407,-0.047615949,0.428543537
103.2334554,3.450883407,-0.045317231,0.407855079
103.2434554,3.460883407,-0.043003612,0.38703251
103.2534554,3.470883407,-0.040675781,0.366082033
103.2634554,3.480883407,-0.038334435,0.345009912
103.2734554,3.490883407,-0.035980274,0.323822467
103.2834554,3.500883407,-0.033614008,0.302526073
103.2934554,3.510883407,-0.031236351,0.281127162
103.3034554,3.520883407,-0.028848023,0.259632211
103.3134554,3.530883407,-0.02644975,0.238047749
103.3234554,3.540883407,-0.024042261,0.216380349
103.3334554,3.550883407,-0.021626292,0.194636629
103.3434554,3.560883407,-0.019202583,0.172823246
103.3534554,3.570883407,-0.016771877,0.150946897
103.3634554,3.580883407,-0.014334924,0.129014312
103.3734554,3.590883407,-0.011892473,0.107032258
103.3834554,3.600883407,-0.009445281,0.085007531
103.3934554,3.610883407,-0.006994106,0.062946956
103.4034554,3.620883407,-0.004539709,0.040857384
103.4134554,3.630883407,-0.002082854,0.01874569
103.4234554,3.640883407,0.000375692,-0.003381231
103.4334554,3.650883407,0.002835163,-0.025516465
103.4359554,3.653383407,0.003450085,-0.031050761
103.4459554,3.663383407,0.005909626,-0.053186638
103.4559554,3.673383407,0.008368357,-0.075315216
103.4659554,3.683383407,0.010825504,-0.097429537
103.4759554,3.693383407,0.013280293,-0.119522635
103.4859554,3.703383407,0.015731949,-0.141587539
103.4959554,3.713383407,0.018179697,-0.163617275
103.5059554,3.723383407,0.020622763,-0.185604867
103.5159554,3.733383407,0.023060371,-0.207543342
103.5259554,3.743383407,0.025491748,-0.229425731
103.5359554,3.753383407,0.027916119,-0.251245073
103.5459554,3.763383407,0.030332712,-0.272994412
103.5559554,3.773383407,0.032740757,-0.294666809
103.5659554,3.783383407,0.035139482,-0.316255335
103.5759554,3.793383407,0.03752812,-0.337753079
103.5859554,3.803383407,0.039905905,-0.359153148
103.5959554,3.813383407,0.042272075,-0.380448673
103.6059554,3.823383407,0.044625867,-0.401632805
103.6159554,3.833383407,0.046966525,-0.422698723
103.6259554,3.843383407,0.049293293,-0.443639635
103.6359554,3.853383407,0.05160542,-0.464448778
103.6459554,3.863383407,0.053902158,-0.485119422
103.6559554,3.873383407,0.056182764,-0.505644876
103.6659554,3.883383407,0.058446498,-0.526018483
103.6759554,3.893383407,0.060692625,-0.546233628
103.6859554,3.903383407,0.062920415,-0.566283737
103.6959554,3.913383407,0.065129142,-0.586162282
103.7059554,3.923383407,0.067318087,-0.605862782
103.7159554,3.933383407,0.069486534,-0.625378805
103.7259554,3.943383407,0.071633775,-0.644703971
103.7359554,3.953383407,0.073759106,-0.663831951
103.7459554,3.963383407,0.07586183,-0.682756474
103.7559554,3.973383407,0.077941259,-0.701471329
103.7659554,3.983383407,0.079996707,-0.719970362
103.7759554,3.993383407,0.082027498,-0.738247481
103.7859554,4.003383407,0.084032962,-0.756296662
103.7959554,4.013383407,0.086012438,-0.774111944
103.8059554,4.023383407,0.087965271,-0.791687437
103.8159554,4.033383407,0.089890813,-0.80901732
103.8259554,4.043383407,0.091788427,-0.826095846
103.8359554,4.053383407,0.093657482,-0.842917341
103.8459554,4.063383407,0.095497357,-0.859476209
103.8559554,4.073383407,0.097307437,-0.875766933
103.8659554,4.083383407,0.099087119,-0.891784075
103.8759554,4.093383407,0.100835809,-0.907522281
103.8859554,4.103383407,0.10255292,-0.92297628
103.8959554,4.113383407,0.104237876,-0.938140887
103.9059554,4.123383407,0.105890112,-0.953011007
103.9159554,4.133383407,0.10750907,-0.967581632
103.9259554,4.143383407,0.109094205,-0.981847847
103.9359554,4.153383407,0.110644981,-0.995804831
103.9390058,4.156433812,0.111111111,-1
103.9390058,4.156433812,0.111111111,-1
103.9490058,4.166433812,0.112616259,-1
103.9590058,4.176433812,0.114085862,-1
103.9690058,4.186433812,0.115519438,-1
103.9790058,4.196433812,0.11691653,-1
103.9890058,4.206433812,0.118276705,-1
103.9990058,4.216433812,0.11959955,-1
104.0090058,4.226433812,0.120884675,-1
104.0190058,4.236433812,0.122131712,-1
104.0290058,4.246433812,0.123340313,-1
104.0390058,4.256433812,0.124510151,-1
104.0490058,4.266433812,0.125640919,-1
104.0590058,4.276433812,0.126732328,-1
104.0690058,4.286433812,0.12778411,-1
104.0790058,4.296433812,0.128796014,-1
104.0890058,4.306433812,0.12976781,-1
104.0990058,4.316433812,0.130699281,-1
104.1090058,4.326433812,0.131590233,-1
104.1190058,4.336433812,0.132440483,-1
104.1290058,4.346433812,0.13324987,-1
104.1390058,4.356433812,0.134018244,-1
104.1490058,4.366433812,0.134745475,-1
104.1590058,4.376433812,0.135431447,-1
104.1690058,4.386433812,0.136076057,-1
104.1790058,4.396433812,0.136679218,-1
104.1890058,4.406433812,0.137240859,-1
104.1990058,4.416433812,0.137760919,-1
104.2090058,4.426433812,0.138239354,-1
104.2190058,4.436433812,0.138676131,-1
104.2290058,4.446433812,0.139071231,-1
104.2302558,4.447683812,0.139117688,-1
104.2402558,4.457683812,0.139465894,-1
104.2502558,4.467683812,0.139772422,-1
104.2602558,4.477683812,0.140037292,-1
104.2702558,4.487683812,0.140260532,-1
104.2802558,4.497683812,0.140442185,-1
104.2902558,4.507683812,0.140582302,-1
104.3002558,4.517683812,0.140680946,-1
104.3102558,4.527683812,0.14073819,-1
104.3202558,4.537683812,0.140754116,-1
104.3302558,4.547683812,0.140728818,-1
104.3402558,4.557683812,0.140662397,-1
104.3502558,4.567683812,0.140554965,-1
104.3602558,4.577683812,0.140406641,-1
104.3702558,4.587683812,0.140217555,-1
104.3802558,4.597683812,0.139987845,-1
104.3902558,4.607683812,0.139717654,-1
104.4002558,4.617683812,0.139407137,-1
104.4102558,4.627683812,0.139056455,-1
104.4202558,4.637683812,0.138665776,-1
104.4302558,4.647683812,0.138235275,-1
104.4402558,4.657683812,0.137765136,-1
104.4502558,4.667683812,0.137255547,-1
104.4602558,4.677683812,0.136706705,-1
104.4702558,4.687683812,0.136118812,-1
104.4802558,4.697683812,0.135492076,-1
104.4902558,4.707683812,0.134826711,-1
104.5002558,4.717683812,0.134122938,-1
104.5102558,4.727683812,0.133380982,-1
104.5202558,4.737683812,0.132601074,-1
104.5302558,4.747683812,0.131783449,-1
104.5402558,4.757683812,0.13092835,-1
104.5502558,4.767683812,0.130036021,-1
104.5602558,4.777683812,0.129106714,-1
104.5702558,4.787683812,0.128140682,-1
104.5802558,4.797683812,0.127138184,-1
104.5902558,4.807683812,0.126099485,-1
104.6002558,4.817683812,0.125024851,-1
104.6102558,4.827683812,0.123914552,-1
104.6202558,4.837683812,0.122768864,-1
104.6302558,4.847683812,0.121588064,-1
104.6402558,4.857683812,0.120372433,-1
104.6502558,4.867683812,0.119122255,-1
104.6602558,4.877683812,0.117837819,-1
104.6702558,4.887683812,0.116519414,-1
104.6802558,4.897683812,0.115167334,-1
104.6902558,4.907683812,0.113781873,-1
104.7002558,4.917683812,0.11236333,-1
104.7088971,4.926325111,0.111111111,-1
104.7088971,4.926325111,0.111111111,-1
104.7188971,4.936325111,0.109631704,-0.986685333
104.7288971,4.946325111,0.108120088,-0.973080795
104.7388971,4.956325111,0.106576591,-0.95918932
104.7488971,4.966325111,0.105001553,-0.945013977
104.7588971,4.976325111,0.103395329,-0.930557965
104.7688971,4.986325111,0.10175829,-0.915824614
104.7788971,4.996325111,0.10009082,-0.90081738
104.7888971,5.006325111,0.098393316,-0.885539846
104.7988971,5.016325111,0.096666191,-0.869995716
104.8088971,5.026325111,0.094909869,-0.854188817
104.8188971,5.036325111,0.093124788,-0.838123094
104.8288971,5.046325111,0.091311401,-0.821802609
104.8388971,5.056325111,0.089470171,-0.805231539
104.8488971,5.066325111,0.087601575,-0.788414174
104.8588971,5.076325111,0.085706101,-0.771354913
104.8688971,5.086325111,0.083784252,-0.754058265
104.8788971,5.096325111,0.081836538,-0.736528844
104.8888971,5.106325111,0.079863485,-0.718771369
104.8988971,5.116325111,0.077865629,-0.700790661
104.9088971,5.126325111,0.075843515,-0.682591638
104.9188971,5.136325111,0.073797702,-0.664179317
104.9288971,5.146325111,0.071728757,-0.645558812
104.9388971,5.156325111,0.069637259,-0.626735327
104.9488971,5.166325111,0.067523795,-0.607714157
104.9588971,5.176325111,0.065388965,-0.588500687
104.9688971,5.186325111,0.063233376,-0.569100387
104.9788971,5.196325111,0.061057646,-0.54951881
104.9888971,5.206325111,0.058862399,-0.529761592
104.9988971,5.216325111,0.056648272,-0.509834446
105.0088971,5.226325111,0.054415907,-0.489743165
105.0188971,5.236325111,0.052165957,-0.469493613
105.0288971,5.246325111,0.049899081,-0.449091729
105.0388971,5.256325111,0.047615947,-0.42854352
105.0488971,5.266325111,0.045317229,-0.40785506
105.0588971,5.276325111,0.04300361,-0.387032491
105.0688971,5.286325111,0.040675779,-0.366082014
105.0788971,5.296325111,0.038334432,-0.345009892
105.0888971,5.306325111,0.035980272,-0.323822447
105.0988971,5.316325111,0.033614006,-0.302526053
105.1088971,5.326325111,0.031236349,-0.281127141
105.1188971,5.336325111,0.028848021,-0.25963219
105.1288971,5.346325111,0.026449747,-0.238047727
105.1388971,5.356325111,0.024042259,-0.216380328
105.1488971,5.366325111,0.02162629,-0.194636607
105.1588971,5.376325111,0.01920258,-0.172823224
105.1688971,5.386325111,0.016771875,-0.150946874
105.1788971,5.396325111,0.014334921,-0.129014289
105.1888971,5.406325111,0.011892471,-0.107032235
105.1988971,5.416325111,0.009445279,-0.085007507
105.2088971,5.426325111,0.006994104,-0.062946932
105.2188971,5.436325111,0.004539707,-0.04085736
105.2288971,5.446325111,0.002082852,-0.018745665
105.2388971,5.456325111,-0.000375695,0.003381256
105.2488971,5.466325111,-0.002835166,0.025516491
105.2513971,5.468825111,-0.003450087,0.031050786
105.2613971,5.478825111,-0.005909629,0.053186664
105.2713971,5.488825111,-0.00836836,0.075315242
105.2813971,5.498825111,-0.010825507,0.097429563
105.2913971,5.508825111,-0.013280296,0.119522662
105.3013971,5.518825111,-0.015731952,0.141587566
105.3113971,5.528825111,-0.0181797,0.163617302
105.3213971,5.538825111,-0.020622766,0.185604894
105.3313971,5.548825111,-0.023060374,0.207543369
105.3413971,5.558825111,-0.025491751,0.229425759
105.3513971,5.568825111,-0.027916122,0.2512451
105.3613971,5.578825111,-0.030332716,0.27299444
105.3713971,5.588825111,-0.03274076,0.294666837
105.3813971,5.598825111,-0.035139485,0.316255363
105.3913971,5.608825111,-0.037528123,0.337753107
105.4013971,5.618825111,-0.039905909,0.359153177
105.4113971,5.628825111,-0.042272078,0.380448702
105.4213971,5.638825111,-0.04462587,0.401632834
105.4313971,5.648825111,-0.046966528,0.422698752
105.4413971,5.658825111,-0.049293296,0.443639664
105.4513971,5.668825111,-0.051605423,0.464448807
105.4613971,5.678825111,-0.053902161,0.485119451
105.4713971,5.688825111,-0.056182767,0.505644905
105.4813971,5.698825111,-0.058446501,0.526018512
105.4913971,5.708825111,-0.060692629,0.546233657
105.5013971,5.718825111,-0.062920418,0.566283766
105.5113971,5.728825111,-0.065129146,0.586162311
105.5213971,5.738825111,-0.06731809,0.605862812
105.5313971,5.748825111,-0.069486537,0.625378835
105.5413971,5.758825111,-0.071633778,0.644704
105.5513971,5.768825111,-0.073759109,0.66383198
105.5613971,5.778825111,-0.075861834,0.682756504
105.5713971,5.788825111,-0.077941262,0.701471358
105.5813971,5.798825111,-0.07999671,0.719970391
105.5913971,5.808825111,-0.082027501,0.73824751
105.6013971,5.818825111,-0.084032966,0.756296691
105.6113971,5.828825111,-0.086012441,0.774111973
105.6213971,5.838825111,-0.087965274,0.791687466
105.6313971,5.848825111,-0.089890817,0.809017349
105.6413971,5.858825111,-0.091788431,0.826095875
105.6513971,5.868825111,-0.093657486,0.84291737
105.6613971,5.878825111,-0.09549736,0.859476238
105.6713971,5.888825111,-0.09730744,0.875766962
105.6813971,5.898825111,-0.099087123,0.891784104
105.6913971,5.908825111,-0.100835812,0.907522309
105.7013971,5.918825111,-0.102552923,0.922976308
105.7113971,5.928825111,-0.104237879,0.938140915
105.7213971,5.938825111,-0.105890115,0.953011035
105.7313971,5.948825111,-0.107509073,0.96758166
105.7413971,5.958825111,-0.109094208,0.981847875
105.7513971,5.968825111,-0.110644984,0.995804858
105.7544475,5.971875497,-0.111111111,1
105.7544475,5.971875497,-0.111111111,1
105.7644475,5.981875497,-0.112616259,1
105.7744475,5.991875497,-0.114085862,1
105.7844475,6.001875497,-0.115519438,1
105.7944475,6.011875497,-0.11691653,1
105.8044475,6.021875497,-0.118276705,1
105.8144475,6.031875497,-0.11959955,1
105.8244475,6.041875497,-0.120884675,1
105.8344475,6.051875497,-0.122131713,1
105.8444475,6.061875497,-0.123340314,1
105.8544475,6.071875497,-0.124510152,1
105.8644475,6.081875497,-0.125640919,1
105.8744475,6.091875497,-0.126732328,1
105.8844475,6.101875497,-0.12778411,1
105.8944475,6.111875497,-0.128796015,1
105.9044475,6.121875497,-0.12976781,1
105.9144475,6.131875497,-0.130699282,1
105.9244475,6.141875497,-0.131590233,1
105.9344475,6.151875497,-0.132440484,1
105.9444475,6.161875497,-0.13324987,1
105.9544475,6.171875497,-0.134018245,1
105.9644475,6.181875497,-0.134745476,1
105.9744475,6.191875497,-0.135431448,1
105.9844475,6.201875497,-0.136076058,1
105.9944475,6.211875497,-0.136679219,1
106.0044475,6.221875497,-0.13724086,1
106.0144475,6.231875497,-0.13776092,1
106.0244475,6.241875497,-0.138239355,1
106.0344475,6.251875497,-0.138676133,1
106.0444475,6.261875497,-0.139071233,1
106.0456975,6.263125497,-0.139117689,1
106.0556975,6.273125497,-0.139465895,1
106.0656975,6.283125497,-0.139772423,1
106.0756975,6.293125497,-0.140037293,1
106.0856975,6.303125497,-0.140260534,1
106.0956975,6.313125497,-0.140442186,1
106.1056975,6.323125497,-0.140582303,1
106.1156975,6.333125497,-0.140680947,1
106.1256975,6.343125497,-0.140738191,1
106.1356975,6.353125497,-0.140754118,1
106.1456975,6.363125497,-0.140728819,1
106.1556975,6.373125497,-0.140662399,1
106.1656975,6.383125497,-0.140554966,1
106.1756975,6.393125497,-0.140406643,1
106.1856975,6.403125497,-0.140217557,1
106.1956975,6.413125497,-0.139987847,1
106.2056975,6.423125497,-0.139717656,1
106.2156975,6.433125497,-0.139407139,1
106.2256975,6.443125497,-0.139056457,1
106.2356975,6.453125497,-0.138665778,1
106.2456975,6.463125497,-0.138235277,1
106.2556975,6.473125497,-0.137765138,1
106.2656975,6.483125497,-0.137255549,1
106.2756975,6.493125497,-0.136706707,1
106.2856975,6.503125497,-0.136118814,1
106.2956975,6.513125497,-0.135492078,1
106.3056975,6.523125497,-0.134826713,1
106.3156975,6.533125497,-0.13412294,1
106.3256975,6.543125497,-0.133380984,1
106.3356975,6.553125497,-0.132601076,1
106.3456975,6.563125497,-0.131783452,1
106.3556975,6.573125497,-0.130928353,1
106.3656975,6.583125497,-0.130036024,1
106.3756975,6.593125497,-0.129106716,1
106.3856975,6.603125497,-0.128140684,1
106.3956975,6.613125497,-0.127138187,1
106.4056975,6.623125497,-0.126099488,1
106.4156975,6.633125497,-0.125024853,1
106.4256975,6.643125497,-0.123914555,1
106.4356975,6.653125497,-0.122768867,1
106.4456975,6.663125497,-0.121588066,1
106.4556975,6.673125497,-0.120372435,1
106.4656975,6.683125497,-0.119122258,1
106.4756975,6.693125497,-0.117837822,1
106.4856975,6.703125497,-0.116519417,1
106.4956975,6.713125497,-0.115167336,1
106.5056975,6.723125497,-0.113781876,1
106.5156975,6.733125497,-0.112363333,1
106.5243388,6.741766816,-0.111111111,1
106.5243388,6.741766816,-0.111111111,1
106.5343388,6.751766816,-0.109631704,0.986685333
106.5443388,6.761766816,-0.108120088,0.973080795
106.5543388,6.771766816,-0.106576591,0.959189319
106.5643388,6.781766816,-0.105001553,0.945013975
106.5743388,6.791766816,-0.103395329,0.930557963
106.5843388,6.801766816,-0.10175829,0.915824612
106.5943388,6.811766816,-0.10009082,0.900817378
106.6043388,6.821766816,-0.098393316,0.885539843
106.6143388,6.831766816,-0.09666619,0.869995713
106.6243388,6.841766816,-0.094909868,0.854188813
106.6343388,6.851766816,-0.093124788,0.83812309
106.6443388,6.861766816,-0.091311401,0.821802605
106.6543388,6.871766816,-0.089470171,0.805231535
106.6643388,6.881766816,-0.087601574,0.788414169
106.6743388,6.891766816,-0.085706101,0.771354908
106.6843388,6.901766816,-0.083784251,0.754058259
106.6943388,6.911766816,-0.081836538,0.736528839
106.7043388,6.921766816,-0.079863485,0.718771363
106.7143388,6.931766816,-0.077865628,0.700790654
106.7243388,6.941766816,-0.075843515,0.682591631
106.7343388,6.951766816,-0.073797701,0.66417931
106.7443388,6.961766816,-0.071728756,0.645558805
106.7543388,6.971766816,-0.069637258,0.626735319
106.7643388,6.981766816,-0.067523794,0.607714149
106.7743388,6.991766816,-0.065388964,0.588500679
106.7843388,7.001766816,-0.063233375,0.569100379
106.7943388,7.011766816,-0.061057645,0.549518801
106.8043388,7.021766816,-0.058862398,0.529761583
106.8143388,7.031766816,-0.056648271,0.509834437
106.8243388,7.041766816,-0.054415906,0.489743155
106.8343388,7.051766816,-0.052165956,0.469493603
106.8443388,7.061766816,-0.04989908,0.449091719
106.8543388,7.071766816,-0.047615945,0.428543509
106.8643388,7.081766816,-0.045317228,0.40785505
106.8743388,7.091766816,-0.043003609,0.38703248
106.8843388,7.101766816,-0.040675778,0.366082003
106.8943388,7.111766816,-0.038334431,0.345009881
106.9043388,7.121766816,-0.035980271,0.323822435
106.9143388,7.131766816,-0.033614005,0.302526042
106.9243388,7.141766816,-0.031236348,0.281127129
106.9343388,7.151766816,-0.02884802,0.259632178
106.9443388,7.161766816,-0.026449746,0.238047715
106.9543388,7.171766816,-0.024042257,0.216380315
106.9643388,7.181766816,-0.021626288,0.194636594
106.9743388,7.191766816,-0.019202579,0.172823211
106.9843388,7.201766816,-0.016771873,0.150946861
106.9943388,7.211766816,-0.014334919,0.129014275
107.0043388,7.221766816,-0.011892469,0.107032221
107.0143388,7.231766816,-0.009445277,0.085007494
107.0243388,7.241766816,-0.006994102,0.062946918
107.0343388,7.251766816,-0.004539705,0.040857346
107.0443388,7.261766816,-0.00208285,0.018745651
107.0543388,7.271766816,0.000375697,-0.003381271

==> figures/output2.csv <==
t_raw,t,lag,sat
35.86076939,0,-10.99957842,-1
35.87076939,0.01,-10.99958262,-1
35.88076939,0.02,-10.99958677,-1
35.89076939,0.03,-10.99959088,-1
35.90076939,0.04,-10.99959495,-1
35.91076939,0.05,-10.99959898,-1
35.92076939,0.06,-10.99960297,-1
35.93076939,0.07,-10.99960692,-1
35.94076939,0.08,-10.99961084,-1
35.95076939,0.09,-10.99961471,-1
35.96076939,0.1,-10.99961854,-1
35.97076939,0.11,-10.99962234,-1
35.98076939,0.12,-10.9996261,-1
35.99076939,0.13,-10.99962982,-1
36.00076939,0.14,-10.9996335,-1
36.01076939,0.15,-10.99963715,-1
36.02076939,0.16,-10.99964076,-1
36.03076939,0.17,-10.99964433,-1
36.04076939,0.18,-10.99964787,-1
36.05076939,0.19,-10.99965137,-1
36.06076939,0.2,-10.99965484,-1
36.07076939,0.21,-10.99965828,-1
36.08076939,0.22,-10.99966168,-1
36.09076939,0.23,-10.99966504,-1
36.10076939,0.24,-10.99966838,-1
36.11076939,0.25,-10.99967168,-1
36.12076939,0.26,-10.99967494,-1
36.13076939,0.27,-10.99967818,-1
36.14076939,0.28,-10.99968138,-1
36.15076939,0.29,-10.99968455,-1
36.16076939,0.3,-10.99968769,-1
36.17076939,0.31,-10.9996908,-1
36.18076939,0.32,-10.99969387,-1
36.19076939,0.33,-10.99969692,-1
36.20076939,0.34,-10.99969993,-1
36.21076939,0.35,-10.99970292,-1
36.22076939,0.36,-10.99970588,-1
36.23076939,0.37,-10.9997088,-1
36.24076939,0.38,-10.9997117,-1
36.25076939,0.39,-10.99971457,-1
36.26076939,0.4,-10.99971741,-1
36.27076939,0.41,-10.99972022,-1
36.28076939,0.42,-10.999723,-1
36.29076939,0.43,-10.99972576,-1
36.30076939,0.44,-10.99972849,-1
36.31076939,0.45,-10.99973119,-1
36.32076939,0.46,-10.99973387,-1
36.33076939,0.47,-10.99973651,-1
36.34076939,0.48,-10.99973914,-1
36.35076939,0.49,-10.99974173,-1
36.36076939,0.5,-10.9997443,-1
36.37076939,0.51,-10.99974685,-1
36.38076939,0.52,-10.99974936,-1
36.39076939,0.53,-10.99975186,-1
36.40076939,0.54,-10.99975433,-1
36.41076939,0.55,-10.99975677,-1
36.42076939,0.56,-10.99975919,-1
36.43076939,0.57,-10.99976159,-1
36.44076939,0.58,-10.99976396,-1
36.45076939,0.59,-10.99976631,-1
36.46076939,0.6,-10.99976863,-1
36.47076939,0.61,-10.99977094,-1
36.48076939,0.62,-10.99977322,-1
36.49076939,0.63,-10.99977547,-1
36.50076939,0.64,-10.99977771,-1
36.51076939,0.65,-10.99977992,-1
36.52076939,0.66,-10.99978211,-1
36.53076939,0.67,-10.99978428,-1
36.54076939,0.68,-10.99978642,-1
36.55076939,0.69,-10.99978855,-1
36.56076939,0.7,-10.99979065,-1
36.57076939,0.71,-10.99979273,-1
36.58076939,0.72,-10.9997948,-1
36.59076939,0.73,-10.99979684,-1
36.60076939,0.74,-10.99979886,-1
36.60416339,0.743394007,-10.99979954,-1
36.60416339,0.743394007,-10.99979954,-1
36.60416407,0.743394689,-10.99979954,-1
36.60416407,0.743394689,-10.99979954,-1
36.60416407,0.743394689,-10.99979954,-1
36.60416407,0.743394689,-10.99979954,-1
36.60416407,0.743394689,-10.99979954,-1
36.60416407,0.743394689,-10.99979954,-0.999999998
36.60416407,0.743394689,-10.99979954,-0.999999997
36.60416407,0.743394689,-10.99979954,-0.999999993
36.60416408,0.74339469,-10.99979954,-0.999999987
36.60416408,0.743394691,-10.99979954,-0.999999974
36.60416408,0.743394693,-10.99979954,-0.999999948
36.60416408,0.743394697,-10.99979954,-0.999999896
36.60416409,0.743394706,-10.99979954,-0.999999791
36.60416411,0.743394724,-10.99979954,-0.999999582
36.60416414,0.743394758,-10.99979954,-0.999999165
36.60416421,0.743394828,-10.99979954,-0.999998329
36.60416435,0.743394967,-10.99979954,-0.999996659
36.60416463,0.743395246,-10.99979954,-0.999993318
36.60416519,0.743395804,-10.99979954,-0.999986635
36.6041663,0.743396919,-10.99979954,-0.99997327
36.60416854,0.74339915,-10.99979954,-0.999946539
36.604173,0.743403612,-10.99979954,-0.999893077
36.60418192,0.743412535,-10.99979952,-0.999786152
36.60419977,0.743430381,-10.99979946,-0.999572302
36.60423546,0.743466073,-10.99979922,-0.999144602
36.60430684,0.743537457,-10.99979823,-0.998289203
36.60444961,0.743680225,-10.99979423,-0.996578404
36.60473515,0.743965761,-10.99977817,-0.993156807
36.60530622,0.744536833,-10.99971383,-0.986313613
36.60644836,0.745678977,-10.99945636,-0.972627224
36.60873265,0.747963265,-10.99842695,-0.945254446
36.61330123,0.752531842,-10.99432062,-0.890834671
36.62243838,0.761668996,-10.97801905,-0.782653698
36.63243838,0.771668996,-10.94801012,-0.665414334
36.64243838,0.781668996,-10.90553179,-0.549341522
36.65243838,0.791668996,-10.85083517,-0.434423654
36.66243838,0.801668996,-10.78416762,-0.320649238
36.67243838,0.811668996,-10.70577277,-0.208006896
36.68243838,0.821668996,-10.61589061,-0.096485364
36.69243838,0.831668996,-10.5147575,0.01392651
36.70243838,0.841668996,-10.40260624,0.123239768
36.71243838,0.851668996,-10.27966609,0.231465341
36.72243838,0.861668996,-10.14616288,0.338614051
36.73243838,0.871668996,-10.00231897,0.444696613
36.74243838,0.881668996,-9.848353378,0.549723637
36.75243838,0.891668996,-9.684481758,0.653705624
36.76243838,0.901668996,-9.510916491,0.756652973
36.77243838,0.911668996,-9.327866708,0.858575979
36.78243838,0.921668996,-9.135538337,0.959484834
36.78648622,0.92571683,-9.055097775,1
36.78648622,0.92571683,-9.055097775,1
36.79648622,0.93571683,-8.855546218,1
36.80648622,0.94571683,-8.657980232,1
36.81648622,0.95571683,-8.46238006,1
36.82648622,0.96571683,-8.268726143,1
36.83648622,0.97571683,-8.076999115,1
36.84648622,0.98571683,-7.887179802,1
36.85648622,0.99571683,-7.699249223,1
36.86648622,1.00571683,-7.513188584,1
36.87648622,1.01571683,-7.32897928,1
36.88648622,1.02571683,-7.146602889,1
36.89648622,1.03571683,-6.966041173,1
36.90648622,1.04571683,-6.787276077,1
36.91648622,1.05571683,-6.610289723,1
36.92648622,1.06571683,-6.435064412,1
36.93648622,1.07571683,-6.261582623,1
36.94648622,1.08571683,-6.089827006,1
36.95648622,1.09571683,-5.919780386,1
36.96648622,1.10571683,-5.751425758,1
36.97648622,1.11571683,-5.584746287,1
36.98648622,1.12571683,-5.419725304,1
36.99648622,1.13571683,-5.256346308,1
37.00648622,1.14571683,-5.094592959,1
37.01648622,1.15571683,-4.934449084,1
37.02648622,1.16571683,-4.775898666,1
37.03648622,1.17571683,-4.618925852,1
37.04648622,1.18571683,-4.463514943,1
37.05648622,1.19571683,-4.309650398,1
37.06648622,1.20571683,-4.157316832,1
37.07648622,1.21571683,-4.006499009,1
37.08648622,1.22571683,-3.857181849,1
37.09648622,1.23571683,-3.70935042,1
37.10648622,1.24571683,-3.562989938,1
37.11648622,1.25571683,-3.418085767,1
37.12648622,1.26571683,-3.274623416,1
37.13648622,1.27571683,-3.13258854,1
37.14648622,1.28571683,-2.991966935,1
37.15648622,1.29571683,-2.852744537,1
37.16648622,1.30571683,-2.714907426,1
37.17648622,1.31571683,-2.578441817,1
37.18648622,1.32571683,-2.443334064,1
37.19648622,1.33571683,-2.309570655,1
37.20648622,1.34571683,-2.177138214,1
37.21648622,1.35571683,-2.046023498,1
37.22648622,1.36571683,-1.916213395,1
37.23648622,1.37571683,-1.787694925,1
37.24648622,1.38571683,-1.660455234,1
37.25648622,1.39571683,-1.5344816,1
37.26648622,1.40571683,-1.409761424,1
37.27648622,1.41571683,-1.286282235,1
37.28648622,1.42571683,-1.164031684,1
37.29648622,1.43571683,-1.042997546,1
37.30648622,1.44571683,-0.923167719,1
37.31648622,1.45571683,-0.804530218,1
37.32648622,1.46571683,-0.687073179,1
37.33648622,1.47571683,-0.570784858,1
37.34648622,1.48571683,-0.455653625,1
37.35648622,1.49571683,-0.341667967,1
37.36648622,1.50571683,-0.228816485,1
37.37648622,1.51571683,-0.117087895,1
37.38648622,1.52571683,-0.006471022,1
37.39648622,1.53571683,0.103045195,1
37.40648622,1.54571683,0.211471707,1
37.41648622,1.55571683,0.318819357,1
37.42648622,1.56571683,0.42509888,1
37.43648622,1.57571683,0.530320904,1
37.44648622,1.58571683,0.634495952,1
37.45648622,1.59571683,0.73763444,1
37.46648622,1.60571683,0.839746684,1
37.47648622,1.61571683,0.940842893,1
37.48648622,1.62571683,1.040933179,1
37.49648622,1.63571683,1.140027549,1
37.50648622,1.64571683,1.238135915,1
37.51648622,1.65571683,1.335268085,1
37.52648622,1.66571683,1.431433774,1
37.53648622,1.67571683,1.526642599,1
37.54648622,1.68571683,1.62090408,1
37.55648622,1.69571683,1.714227644,1
37.56648622,1.70571683,1.806622623,1
37.57648622,1.71571683,1.898098256,1
37.58648622,1.72571683,1.988663692,1
37.59648622,1.73571683,2.078327986,1
37.60648622,1.74571683,2.167100106,1
37.61648622,1.75571683,2.254988928,1
37.62648622,1.76571683,2.342003242,1
37.63648622,1.77571683,2.428151749,1
37.64648622,1.78571683,2.513443065,1
37.65648622,1.79571683,2.597885717,1
37.66648622,1.80571683,2.681488151,1
37.67648622,1.81571683,2.764258727,1
37.68648622,1.82571683,2.846205722,1
37.69648622,1.83571683,2.92733733,1
37.70648622,1.84571683,3.007661666,1
37.71648622,1.85571683,3.087186761,1
37.72648622,1.86571683,3.165920568,1
37.73648622,1.87571683,3.243870961,1
37.74648622,1.88571683,3.321045734,1
37.75648622,1.89571683,3.397452606,1
37.76648622,1.90571683,3.473099217,1
37.77648622,1.91571683,3.547993131,1
37.78648622,1.92571683,3.622141838,1
37.79648622,1.93571683,3.695552753,1
37.80648622,1.94571683,3.768233218,1
37.81648622,1.95571683,3.840190499,1
37.82648622,1.96571683,3.911431794,1
37.83648622,1.97571683,3.981964226,1
37.84648622,1.98571683,4.051794849,1
37.85648622,1.99571683,4.120930646,1
37.86648622,2.00571683,4.189378529,1
37.87648622,2.01571683,4.257145345,1
37.88648622,2.02571683,4.32423787,1
37.89648622,2.03571683,4.390662813,1
37.90648622,2.04571683,4.456426817,1
37.91648622,2.05571683,4.521536458,1
37.92648622,2.06571683,4.585998247,1
37.93648622,2.07571683,4.649818631,1
37.94648622,2.08571683,4.713003991,1
37.95648622,2.09571683,4.775560647,1
37.96648622,2.10571683,4.837494853,1
37.97648622,2.11571683,4.898812804,1
37.98648622,2.12571683,4.959520631,1
37.99648622,2.13571683,5.019624405,1
38.00648622,2.14571683,5.079130136,1
38.01648622,2.15571683,5.138043776,1
38.02648622,2.16571683,5.196371215,1
38.03648622,2.17571683,5.254118286,1
38.04648622,2.18571683,5.311290764,1
38.05648622,2.19571683,5.367894367,1
38.06648622,2.20571683,5.423934754,1
38.07648622,2.21571683,5.479417531,1
38.08648622,2.22571683,5.534348244,1
38.09648622,2.23571683,5.588732388,1
38.10648622,2.24571683,5.6425754,1
38.11648622,2.25571683,5.695882665,1
38.12648622,2.26571683,5.748659515,1
38.13648622,2.27571683,5.800911226,1
38.14648622,2.28571683,5.852643023,1
38.15648622,2.29571683,5.903860081,1
38.16648622,2.30571683,5.95456752,1
38.17648622,2.31571683,6.004770412,1
38.18648622,2.32571683,6.054473777,1
38.19648622,2.33571683,6.103682585,1
38.20648622,2.34571683,6.152401758,1
38.21648622,2.35571683,6.200636166,1
38.22648622,2.36571683,6.248390634,1
38.23648622,2.37571683,6.295669937,1
38.24648622,2.38571683,6.342478803,1
38.25648622,2.39571683,6.388821914,1
38.26648622,2.40571683,6.434703902,1
38.27648622,2.41571683,6.480129357,1
38.28648622,2.42571683,6.525102822,1
38.29648622,2.43571683,6.569628793,1
38.30648622,2.44571683,6.613711723,1
38.31648622,2.45571683,6.65735602,1
38.32648622,2.46571683,6.70056605,1
38.33648622,2.47571683,6.743346132,1
38.34648622,2.48571683,6.785700546,1
38.35648622,2.49571683,6.827633526,1
38.36648622,2.50571683,6.869149266,1
38.37648622,2.51571683,6.910251918,1
38.38648622,2.52571683,6.950945591,1
38.39648622,2.53571683,6.991234356,1
38.40648622,2.54571683,7.03112224,1
38.41648622,2.55571683,7.070613234,1
38.42648622,2.56571683,7.109711285,1
38.43648622,2.57571683,7.148420305,1
38.44648622,2.58571683,7.186744163,1
38.45648622,2.59571683,7.224686693,1
38.46648622,2.60571683,7.262251688,1
38.47648622,2.61571683,7.299442905,1
38.48648622,2.62571683,7.336264063,1
38.49648622,2.63571683,7.372718845,1
38.50648622,2.64571683,7.408810895,1
38.51648622,2.65571683,7.444543824,1
38.52648622,2.66571683,7.479921204,1
38.53648622,2.67571683,7.514946573,1
38.54648622,2.68571683,7.549623434,1
38.55648622,2.69571683,7.583955255,1
38.56648622,2.70571683,7.617945468,1
38.57648622,2.71571683,7.651597473,1
38.58648622,2.72571683,7.684914635,1
38.59648622,2.73571683,7.717900285,1
38.60648622,2.74571683,7.750557723,1
38.61648622,2.75571683,7.782890214,1
38.62648622,2.76571683,7.814900991,1
38.63648622,2.77571683,7.846593256,1
38.64648622,2.78571683,7.877970177,1
38.65648622,2.79571683,7.909034893,1
38.66648622,2.80571683,7.93979051,1
38.67648622,2.81571683,7.970240103,1
38.68648622,2.82571683,8.000386717,1
38.69648622,2.83571683,8.030233368,1
38.70648622,2.84571683,8.05978304,1
38.71648622,2.85571683,8.089038688,1
38.72648622,2.86571683,8.118003237,1
38.73648622,2.87571683,8.146679584,1
38.74648622,2.88571683,8.175070596,1
38.75648622,2.89571683,8.203179113,1
38.76648622,2.90571683,8.231007946,1
38.77648622,2.91571683,8.258559877,1
38.78648622,2.92571683,8.285837662,1
38.79648622,2.93571683,8.312844029,1
38.80648622,2.94571683,8.339581677,1
38.81648622,2.95571683,8.366053282,1
38.82648622,2.96571683,8.39226149,1
38.83648622,2.97571683,8.418208922,1
38.84648622,2.98571683,8.443898172,1
38.85648622,2.99571683,8.46933181,1
38.86648622,3.00571683,8.494512379,1
38.87648622,3.01571683,8.519442398,1
38.88648622,3.02571683,8.544124358,1
38.89648622,3.03571683,8.568560729,1
38.90648622,3.04571683,8.592753954,1
38.91648622,3.05571683,8.616706452,1
38.92648622,3.06571683,8.64042062,1
38.93648622,3.07571683,8.663898827,1
38.94648622,3.08571683,8.687143422,1
38.95648622,3.09571683,8.710156729,1
38.96648622,3.10571683,8.73294105,1
38.97648622,3.11571683,8.755498664,1
38.98648622,3.12571683,8.777831825,1
38.99648622,3.13571683,8.799942768,1
39.00648622,3.14571683,8.821833703,1
39.01648622,3.15571683,8.84350682,1
39.02648622,3.16571683,8.864964286,1
39.03648622,3.17571683,8.886208246,1
39.04648622,3.18571683,8.907240825,1
39.05648622,3.19571683,8.928064127,1
39.06648622,3.20571683,8.948680233,1
39.07648622,3.21571683,8.969091206,1
39.08648622,3.22571683,8.989299086,1
39.09648622,3.23571683,9.009305895,1
39.10648622,3.24571683,9.029113632,1
39.11648622,3.25571683,9.048724279,1
39.12648622,3.26571683,9.068139797,1
39.13648622,3.27571683,9.087362127,1
39.14648622,3.28571683,9.106393192,1
39.15648622,3.29571683,9.125234894,1
39.16648622,3.30571683,9.143889119,1
39.17648622,3.31571683,9.162357731,1
39.18648622,3.32571683,9.180642577,1
39.19648622,3.33571683,9.198745486,1
39.20648622,3.34571683,9.216668268,1
39.21648622,3.35571683,9.234412715,1
39.22648622,3.36571683,9.251980602,1
39.23648622,3.37571683,9.269373685,1
39.24648622,3.38571683,9.286593705,1
39.25648622,3.39571683,9.303642382,1
39.26648622,3.40571683,9.320521423,1
39.27648622,3.41571683,9.337232514,1
39.28648622,3.42571683,9.353777327,1
39.29648622,3.43571683,9.370157516,1
39.30648622,3.44571683,9.38637472,1
39.31648622,3.45571683,9.40243056,1
39.32648622,3.46571683,9.418326641,1
39.33648622,3.47571683,9.434064554,1
39.34648622,3.48571683,9.449645872,1
39.35648622,3.49571683,9.465072153,1
39.36648622,3.50571683,9.480344941,1
39.37648622,3.51571683,9.495465761,1
39.38648622,3.52571683,9.510436127,1
39.39648622,3.53571683,9.525257535,1
39.40648622,3.54571683,9.539931468,1
39.41648622,3.55571683,9.554459392,1
39.42648622,3.56571683,9.568842762,1
39.43648622,3.57571683,9.583083014,1
39.44648622,3.58571683,9.597181574,1
39.45648622,3.59571683,9.61113985,1
39.46648622,3.60571683,9.62495924,1
39.47648622,3.61571683,9.638641124,1
39.48648622,3.62571683,9.652186871,1
39.49648622,3.63571683,9.665597836,1
39.50648622,3.64571683,9.678875359,1
39.51648622,3.65571683,9.692020769,1
39.52648622,3.66571683,9.70503538,1
39.53648622,3.67571683,9.717920493,1
39.54648622,3.68571683,9.730677397,1
39.55648622,3.69571683,9.743307368,1
39.56648622,3.70571683,9.755811669,1
39.57648622,3.71571683,9.768191549,1
39.58648622,3.72571683,9.780448248,1
39.59648622,3.73571683,9.792582991,1
39.60648622,3.74571683,9.804596991,1
39.61648622,3.75571683,9.81649145,1
39.62648622,3.76571683,9.828267557,1
39.63648622,3.77571683,9.839926489,1
39.64648622,3.78571683,9.851469413,1
39.65648622,3.79571683,9.862897484,1
39.66648622,3.80571683,9.874211843,1
39.67648622,3.81571683,9.885413622,1
39.68648622,3.82571683,9.896503942,1
39.69648622,3.83571683,9.907483911,1
39.70648622,3.84571683,9.918354628,1
39.71648622,3.85571683,9.929117179,1
39.72648622,3.86571683,9.939772641,1
39.73648622,3.87571683,9.95032208,1
39.74648622,3.88571683,9.96076655,1
39.75648622,3.89571683,9.971107095,1
39.76648622,3.90571683,9.981344751,1
39.77648622,3.91571683,9.99148054,1
39.78648622,3.92571683,10.00151548,1
39.79648622,3.93571683,10.01145056,1
39.80648622,3.94571683,10.02128679,1
39.81648622,3.95571683,10.03102515,1
39.82648622,3.96571683,10.04066661,1
39.83648622,3.97571683,10.05021214,1
39.84648622,3.98571683,10.05966269,1
39.85648622,3.99571683,10.0690192,1
39.86648622,4.00571683,10.07828261,1
39.87648622,4.01571683,10.08745386,1
39.88648622,4.02571683,10.09653384,1
39.89648622,4.03571683,10.10552348,1
39.90648622,4.04571683,10.11442367,1
39.91648622,4.05571683,10.1232353,1
39.92648622,4.06571683,10.13195926,1
39.93648622,4.07571683,10.14059641,1
39.94648622,4.08571683,10.14914761,1
39.95648622,4.09571683,10.15761374,1
39.96648622,4.10571683,10.16599562,1
39.97648622,4.11571683,10.1742941,1
39.98648622,4.12571683,10.18251001,1
39.99648622,4.13571683,10.19064417,1
40.00648622,4.14571683,10.1986974,1
40.01648622,4.15571683,10.20667049,1
40.02648622,4.16571683,10.21456425,1
40.03648622,4.17571683,10.22237947,1
40.04648622,4.18571683,10.23011692,1
40.05648622,4.19571683,10.23777739,1
40.06648622,4.20571683,10.24536163,1
40.07648622,4.21571683,10.25287041,1
40.08648622,4.22571683,10.26030447,1
40.09648622,4.23571683,10.26766457,1
40.10648622,4.24571683,10.27495142,1
40.11648622,4.25571683,10.28216578,1
40.12648622,4.26571683,10.28930835,1
40.13648622,4.27571683,10.29637985,1
40.14648622,4.28571683,10.30338099,1
40.15648622,4.29571683,10.31031246,1
40.16648622,4.30571683,10.31717497,1
40.17648622,4.31571683,10.32396919,1
40.18648622,4.32571683,10.33069581,1
40.19648622,4.33571683,10.3373555,1
40.20648622,4.34571683,10.34394892,1
40.21648622,4.35571683,10.35047674,1
40.22648622,4.36571683,10.3569396,1
40.23648622,4.37571683,10.36333816,1
40.24648622,4.38571683,10.36967305,1
40.25648622,4.39571683,10.37594491,1
40.26648622,4.40571683,10.38215436,1
40.27648622,4.41571683,10.38830203,1
40.28648622,4.42571683,10.39438852,1
40.29648622,4.43571683,10.40041446,1
40.30648622,4.44571683,10.40638043,1
40.31648622,4.45571683,10.41228705,1
40.32648622,4.46571683,10.41813489,1
40.33648622,4.47571683,10.42392454,1
40.34648622,4.48571683,10.42965659,1
40.35648622,4.49571683,10.4353316,1
40.36648622,4.50571683,10.44095015,1
40.37648622,4.51571683,10.44651278,1
40.38648622,4.52571683,10.45202007,1
40.39648622,4.53571683,10.45747257,1
40.40648622,4.54571683,10.4628708,1
40.41648622,4.55571683,10.46821533,1
40.42648622,4.56571683,10.47350667,1
40.43648622,4.57571683,10.47874537,1
40.44648622,4.58571683,10.48393194,1
40.45648622,4.59571683,10.4890669,1
40.46648622,4.60571683,10.49415077,1
40.47648622,4.61571683,10.49918406,1
40.48648622,4.62571683,10.50416726,1
40.49648622,4.63571683,10.50910088,1
40.50648622,4.64571683,10.51398541,1
40.51648622,4.65571683,10.51882133,1
40.52648622,4.66571683,10.52360914,1
40.53648622,4.67571683,10.52834931,1
40.54648622,4.68571683,10.53304231,1
40.55648622,4.69571683,10.53768862,1
40.56648622,4.70571683,10.54228869,1
40.57648622,4.71571683,10.546843,1
40.58648622,4.72571683,10.55135198,1
40.59648622,4.73571683,10.55581611,1
40.60648622,4.74571683,10.56023581,1
40.61648622,4.75571683,10.56461154,1
40.62648622,4.76571683,10.56894372,1
40.63648622,4.77571683,10.57323281,1
40.64648622,4.78571683,10.57747921,1
40.65648622,4.79571683,10.58168336,1
40.66648622,4.80571683,10.58584568,1
40.67648622,4.81571683,10.58996659,1
40.68648622,4.82571683,10.59404649,1
40.69648622,4.83571683,10.59808579,1
40.70648622,4.84571683,10.6020849,1
40.71648622,4.85571683,10.60604423,1
40.72648622,4.86571683,10.60996415,1
40.73648622,4.87571683,10.61384507,1
40.74648622,4.88571683,10.61768738,1
40.75648622,4.89571683,10.62149145,1
40.76648622,4.90571683,10.62525768,1
40.77648622,4.91571683,10.62898642,1
40.78648622,4.92571683,10.63267807,1
40.79648622,4.93571683,10.63633299,1
40.80648622,4.94571683,10.63995153,1
40.81648622,4.95571683,10.64353407,1
40.82648622,4.96571683,10.64708097,1
40.83648622,4.97571683,10.65059257,1
40.84648622,4.98571683,10.65406924,1
40.85648622,4.99571683,10.6575113,1
40.86648622,5.00571683,10.66091912,1
40.87648622,5.01571683,10.66429303,1
40.88648622,5.02571683,10.66763337,1
40.89648622,5.03571683,10.67094048,1
40.90648622,5.04571683,10.67421467,1
40.91648622,5.05571683,10.67745629,1
40.92648622,5.06571683,10.68066566,1
40.93648622,5.07571683,10.68384309,1
40.94648622,5.08571683,10.6869889,1
40.95648622,5.09571683,10.69010341,1
40.96648622,5.10571683,10.69318693,1
40.97648622,5.11571683,10.69623978,1
40.98648622,5.12571683,10.69926224,1
40.99648622,5.13571683,10.70225463,1
41.00648622,5.14571683,10.70521725,1
41.01648622,5.15571683,10.70815038,1
41.02648622,5.16571683,10.71105434,1
41.03648622,5.17571683,10.71392939,1
41.04648622,5.18571683,10.71677584,1
41.05648622,5.19571683,10.71959397,1
41.06648622,5.20571683,10.72238406,1
41.07648622,5.21571683,10.72514638,1
41.08648622,5.22571683,10.72788122,1
41.09648622,5.23571683,10.73058885,1
41.10648622,5.24571683,10.73326954,1
41.11648622,5.25571683,10.73592355,1
41.12648622,5.26571683,10.73855115,1
41.13648622,5.27571683,10.74115261,1
41.14648622,5.28571683,10.74372819,1
41.15648622,5.29571683,10.74627813,1
41.16648622,5.30571683,10.74880271,1
41.17648622,5.31571683,10.75130216,1
41.18648622,5.32571683,10.75377675,1
41.19648622,5.33571683,10.75622671,1
41.20648622,5.34571683,10.75865229,1
41.21648622,5.35571683,10.76105374,1
41.22648622,5.36571683,10.7634313,1
41.23648622,5.37571683,10.7657852,1
41.24648622,5.38571683,10.76811567,1
41.25648622,5.39571683,10.77042296,1
41.26648622,5.40571683,10.77270729,1
41.27648622,5.41571683,10.77496889,1
41.28648622,5.42571683,10.77720799,1
41.29648622,5.43571683,10.77942481,1
41.30648622,5.44571683,10.78161957,1
41.31648622,5.45571683,10.78379249,1
41.32648622,5.46571683,10.78594379,1
41.33648622,5.47571683,10.78807368,1
41.34648622,5.48571683,10.79018238,1
41.35648622,5.49571683,10.79227011,1
41.36648622,5.50571683,10.79433705,1
41.37648622,5.51571683,10.79638343,1
41.38648622,5.52571683,10.79840945,1
41.39648622,5.53571683,10.80041531,1
41.40648622,5.54571683,10.80240121,1
41.41648622,5.55571683,10.80436735,1
41.42648622,5.56571683,10.80631393,1
41.43648622,5.57571683,10.80824114,1
41.44648622,5.58571683,10.81014917,1
41.45648622,5.59571683,10.81203822,1
41.46648622,5.60571683,10.81390847,1
41.47648622,5.61571683,10.81576011,1
41.48648622,5.62571683,10.81759333,1
41.49648622,5.63571683,10.81940831,1
41.50648622,5.64571683,10.82120522,1
41.51648622,5.65571683,10.82298426,1
41.52648622,5.66571683,10.8247456,1
41.53648622,5.67571683,10.82648941,1
41.54648622,5.68571683,10.82821587,1
41.55648622,5.69571683,10.82992515,1
41.56648622,5.70571683,10.83161742,1
41.57648622,5.71571683,10.83329285,1
41.58648622,5.72571683,10.83495162,1
41.59648622,5.73571683,10.83659388,1
41.60648622,5.74571683,10.8382198,1
41.61648622,5.75571683,10.83982954,1
41.62648622,5.76571683,10.84142326,1
41.63648622,5.77571683,10.84300112,1
41.64648622,5.78571683,10.84456329,1
41.65648622,5.79571683,10.84610991,1
41.66648622,5.80571683,10.84764114,1
41.67648622,5.81571683,10.84915714,1
41.68648622,5.82571683,10.85065805,1
41.69648622,5.83571683,10.85214403,1
41.70648622,5.84571683,10.85361522,1
41.71648622,5.85571683,10.85507177,1
41.72648622,5.86571683,10.85651383,1
41.73648622,5.87571683,10.85794154,1
41.74648622,5.88571683,10.85935505,1
41.75648622,5.89571683,10.86075449,1
41.76648622,5.90571683,10.86214,1
41.77648622,5.91571683,10.86351173,1
41.78648622,5.92571683,10.86486981,1
41.79648622,5.93571683,10.86621438,1
41.80648622,5.94571683,10.86754557,1
41.81648622,5.95571683,10.86886351,1
41.82648622,5.96571683,10.87016834,1
41.83648622,5.97571683,10.87146019,1
41.84648622,5.98571683,10.87273918,1
41.85648622,5.99571683,10.87400545,1
41.86648622,6.00571683,10.87525912,1
41.87648622,6.01571683,10.87650031,1
41.88648622,6.02571683,10.87772915,1
41.89648622,6.03571683,10.87894577,1
41.90648622,6.04571683,10.88015028,1
41.91648622,6.05571683,10.8813428,1
41.92648622,6.06571683,10.88252346,1
41.93648622,6.07571683,10.88369237,1
41.94648622,6.08571683,10.88484965,1
41.95648622,6.09571683,10.88599542,1
41.96648622,6.10571683,10.88712978,1
41.97648622,6.11571683,10.88825286,1
41.98648622,6.12571683,10.88936476,1
41.99648622,6.13571683,10.8904656,1
42.00648622,6.14571683,10.89155549,1
42.01648622,6.15571683,10.89263453,1
42.02648622,6.16571683,10.89370283,1
42.03648622,6.17571683,10.89476051,1
42.04648622,6.18571683,10.89580766,1
42.05648622,6.19571683,10.89684439,1
42.06648622,6.20571683,10.8978708,1
42.07648622,6.21571683,10.89888701,1
42.08648622,6.22571683,10.8998931,1
42.09648622,6.23571683,10.90088918,1
42.10648622,6.24571683,10.90187535,1
42.11648622,6.25571683,10.9028517,1
42.12648622,6.26571683,10.90381834,1
42.13648622,6.27571683,10.90477537,1
42.14648622,6.28571683,10.90572287,1
42.15648622,6.29571683,10.90666094,1
42.16648622,6.30571683,10.90758968,1
42.17648622,6.31571683,10.90850918,1
42.18648622,6.32571683,10.90941953,1
42.19648622,6.33571683,10.91032082,1
42.20648622,6.34571683,10.91121314,1
42.21648622,6.35571683,10.91209659,1
42.22648622,6.36571683,10.91297124,1
42.23648622,6.37571683,10.91383719,1
42.24648622,6.38571683,10.91469452,1
42.25648622,6.39571683,10.91554333,1
42.26648622,6.40571683,10.91638369,1
42.27648622,6.41571683,10.91721568,1
42.28648622,6.42571683,10.9180394,1
42.29648622,6.43571683,10.91885492,1
42.30648622,6.44571683,10.91966233,1
42.31648622,6.45571683,10.9204617,1
42.32648622,6.46571683,10.92125312,1
42.33648622,6.47571683,10.92203666,1
42.34648622,6.48571683,10.92281241,1
42.35648622,6.49571683,10.92358044,1
42.36648622,6.50571683,10.92434083,1
42.37648622,6.51571683,10.92509365,1
42.38648622,6.52571683,10.92583898,1
42.39648622,6.53571683,10.9265769,1
42.40648622,6.54571683,10.92730747,1
42.41648622,6.55571683,10.92803077,1
42.42648622,6.56571683,10.92874688,1
42.43648622,6.57571683,10.92945586,1
42.44648622,6.58571683,10.93015778,1
42.45648622,6.59571683,10.93085272,1
42.46648622,6.60571683,10.93154075,1
42.47648622,6.61571683,10.93222193,1
42.48648622,6.62571683,10.93289634,1
42.49648622,6.63571683,10.93356403,1
42.50648622,6.64571683,10.93422508,1
42.51648622,6.65571683,10.93487955,1
42.52648622,6.66571683,10.93552751,1
42.53648622,6.67571683,10.93616902,1
42.54648622,6.68571683,10.93680415,1
42.55648622,6.69571683,10.93743296,1
42.56648622,6.70571683,10.93805551,1
42.57648622,6.71571683,10.93867187,1
42.58648622,6.72571683,10.93928209,1
42.59648622,6.73571683,10.93988625,1
42.60648622,6.74571683,10.94048439,1
42.61648622,6.75571683,10.94107658,1
42.62648622,6.76571683,10.94166288,1
42.63648622,6.77571683,10.94224334,1
42.64648622,6.78571683,10.94281803,1
42.65648622,6.79571683,10.943387,1
42.66648622,6.80571683,10.94395031,1
42.67648622,6.81571683,10.94450801,1
42.68648622,6.82571683,10.94506017,1
42.69648622,6.83571683,10.94560683,1
42.70648622,6.84571683,10.94614805,1
42.71648622,6.85571683,10.94668388,1
42.72648622,6.86571683,10.94721439,1
42.73648622,6.87571683,10.94773961,1
42.74648622,6.88571683,10.94825961,1
42.75648622,6.89571683,10.94877444,1
42.76648622,6.90571683,10.94928414,1
42.77648622,6.91571683,10.94978877,1
42.78648622,6.92571683,10.95028838,1
42.79648622,6.93571683,10.95078302,1
42.80648622,6.94571683,10.95127274,1
42.81648622,6.95571683,10.95175758,1
42.82648622,6.96571683,10.9522376,1
42.83648622,6.97571683,10.95271285,1
42.84648622,6.98571683,10.95318336,1
42.85648622,6.99571683,10.9536492,1
42.86648622,7.00571683,10.95411039,1
42.87648622,7.01571683,10.954567,1
42.88648622,7.02571683,10.95501907,1
42.89648622,7.03571683,10.95546664,1
42.90648622,7.04571683,10.95590975,1
42.91648622,7.05571683,10.95634846,1
42.92648622,7.06571683,10.9567828,1
42.93648622,7.07571683,10.95721281,1
42.94648622,7.08571683,10.95763855,1
42.95648622,7.09571683,10.95806006,1
42.96648622,7.10571683,10.95847737,1
42.97648622,7.11571683,10.95889052,1
42.98648622,7.12571683,10.95929957,1
42.99648622,7.13571683,10.95970455,1
43.00648622,7.14571683,10.96010549,1
43.01648622,7.15571683,10.96050245,1
43.02648622,7.16571683,10.96089546,1
43.03648622,7.17571683,10.96128455,1
43.04648622,7.18571683,10.96166978,1
43.05648622,7.19571683,10.96205117,1
43.06648622,7.20571683,10.96242877,1
43.07648622,7.21571683,10.96280261,1
43.08648622,7.22571683,10.96317273,1
43.09648622,7.23571683,10.96353917,1
43.10648622,7.24571683,10.96390196,1
43.11648622,7.25571683,10.96426114,1
43.12648622,7.26571683,10.96461675,1
43.13648622,7.27571683,10.96496882,1
43.14648622,7.28571683,10.96531738,1
43.15648622,7.29571683,10.96566248,1
43.16648622,7.30571683,10.96600414,1
43.17648622,7.31571683,10.96634241,1
43.18648622,7.32571683,10.96667731,1
43.19648622,7.33571683,10.96700887,1
43.20648622,7.34571683,10.96733714,1
43.21648622,7.35571683,10.96766214,1
43.22648622,7.36571683,10.96798391,1
43.23648622,7.37571683,10.96830247,1
43.24648622,7.38571683,10.96861787,1
43.25648622,7.39571683,10.96893013,1
43.26648622,7.40571683,10.96923928,1
43.27648622,7.41571683,10.96954535,1
43.28648622,7.42571683,10.96984838,1
43.29648622,7.43571683,10.97014839,1
43.30648622,7.44571683,10.97044542,1
43.31648622,7.45571683,10.9707395,1
43.32648622,7.46571683,10.97103064,1
43.33648622,7.47571683,10.97131889,1
43.34648622,7.48571683,10.97160427,1
43.35648622,7.49571683,10.97188682,1
43.36648622,7.50571683,10.97216655,1
43.37648622,7.51571683,10.97244349,1
43.38648622,7.52571683,10.97271769,1
43.39648622,7.53571683,10.97298915,1
43.40648622,7.54571683,10.97325791,1
43.41648622,7.55571683,10.973524,1
43.42648622,7.56571683,10.97378744,1
43.43648622,7.57571683,10.97404826,1
43.44648622,7.58571683,10.97430648,1
43.45648622,7.59571683,10.97456214,1
43.46648622,7.60571683,10.97481525,1
43.47648622,7.61571683,10.97506584,1
43.48648622,7.62571683,10.97531394,1
43.49648622,7.63571683,10.97555957,1
43.50648622,7.64571683,10.97580276,1
43.51648622,7.65571683,10.97604352,1
43.52648622,7.66571683,10.9762819,1
43.53648622,7.67571683,10.97651789,1
43.54648622,7.68571683,10.97675155,1
43.55648622,7.69571683,10.97698287,1
43.56648622,7.70571683,10.9772119,1
43.57648622,7.71571683,10.97743864,1
43.58648622,7.72571683,10.97766313,1
43.59648622,7.73571683,10.97788539,1
43.60648622,7.74571683,10.97810543,1
43.61648622,7.75571683,10.97832328,1
43.62648622,7.76571683,10.97853897,1
43.63648622,7.77571683,10.97875251,1
43.64648622,7.78571683,10.97896393,1
43.65648622,7.79571683,10.97917324,1
43.66648622,7.80571683,10.97938047,1
43.67648622,7.81571683,10.97958564,1
43.68648622,7.82571683,10.97978876,1
43.69648622,7.83571683,10.97998987,1
43.70648622,7.84571683,10.98018897,1
43.71648622,7.85571683,10.9803861,1
43.72648622,7.86571683,10.98058126,1
43.73648622,7.87571683,10.98077448,1
43.74648622,7.88571683,10.98096578,1
43.75648622,7.89571683,10.98115517,1
43.76648622,7.90571683,10.98134268,1
43.77648622,7.91571683,10.98152832,1
43.78648622,7.92571683,10.98171212,1
43.79648622,7.93571683,10.98189409,1
43.80648622,7.94571683,10.98207424,1
43.81648622,7.95571683,10.98225261,1
43.82648622,7.96571683,10.9824292,1
43.83648622,7.97571683,10.98260403,1
43.84648622,7.98571683,10.98277712,1
43.85648622,7.99571683,10.98294849,1
43.86648622,8.00571683,10.98311816,1
43.87648622,8.01571683,10.98328613,1
43.88648622,8.02571683,10.98345244,1
43.89648622,8.03571683,10.98361709,1
43.90648622,8.04571683,10.9837801,1
43.91648622,8.05571683,10.98394149,1
43.92648622,8.06571683,10.98410128,1
43.93648622,8.07571683,10.98425947,1
43.94648622,8.08571683,10.98441609,1
43.95648622,8.09571683,10.98457116,1
43.96648622,8.10571683,10.98472468,1
43.97648622,8.11571683,10.98487667,1
43.98648622,8.12571683,10.98502715,1
43.99648622,8.13571683,10.98517613,1
44.00648622,8.14571683,10.98532363,1
44.01648622,8.15571683,10.98546966,1
44.02648622,8.16571683,10.98561424,1
44.03648622,8.17571683,10.98575738,1
44.04648622,8.18571683,10.9858991,1
44.05648622,8.19571683,10.98603941,1
44.06648622,8.20571683,10.98617832,1
44.07648622,8.21571683,10.98631584,1
44.08648622,8.22571683,10.986452,1
44.09648622,8.23571683,10.98658681,1
44.10648622,8.24571683,10.98672027,1
44.11648622,8.25571683,10.98685241,1
44.12648622,8.26571683,10.98698323,1
44.13648622,8.27571683,10.98711275,1
44.14648622,8.28571683,10.98724098,1
44.15648622,8.29571683,10.98736793,1
44.16648622,8.30571683,10.98749362,1
44.17648622,8.31571683,10.98761806,1
44.18648622,8.32571683,10.98774127,1
44.19648622,8.33571683,10.98786324,1
44.20648622,8.34571683,10.98798401,1
44.21648622,8.35571683,10.98810357,1
44.22648622,8.36571683,10.98822194,1
44.23648622,8.37571683,10.98833913,1
44.24648622,8.38571683,10.98845516,1
44.25648622,8.39571683,10.98857003,1
44.26648622,8.40571683,10.98868376,1
44.27648622,8.41571683,10.98879636,1
44.28648622,8.42571683,10.98890784,1
44.29648622,8.43571683,10.98901821,1
44.30648622,8.44571683,10.98912748,1
44.31648622,8.45571683,10.98923566,1
44.32648622,8.46571683,10.98934277,1
44.33648622,8.47571683,10.98944881,1
44.34648622,8.48571683,10.9895538,1
44.35648622,8.49571683,10.98965774,1
44.36648622,8.50571683,10.98976064,1
44.37648622,8.51571683,10.98986253,1
44.38648622,8.52571683,10.9899634,1
44.39648622,8.53571683,10.99006326,1
44.40648622,8.54571683,10.99016214,1
44.41648622,8.55571683,10.99026002,1
44.42648622,8.56571683,10.99035694,1
44.43648622,8.57571683,10.99045289,1
44.44648622,8.58571683,10.99054788,1
44.45648622,8.59571683,10.99064193,1
44.46648622,8.60571683,10.99073505,1
44.47648622,8.61571683,10.99082724,1
44.48648622,8.62571683,10.99091851,1
44.49648622,8.63571683,10.99100887,1
44.50648622,8.64571683,10.99109833,1
44.51648622,8.65571683,10.99118691,1
44.52648622,8.66571683,10.9912746,1
44.53648622,8.67571683,10.99136142,1
44.54648622,8.68571683,10.99144737,1
44.55648622,8.69571683,10.99153247,1
44.56648622,8.70571683,10.99161672,1
44.57648622,8.71571683,10.99170014,1
44.58648622,8.72571683,10.99178272,1
44.59648622,8.73571683,10.99186449,1
44.60648622,8.74571683,10.99194544,1
44.61648622,8.75571683,10.99202558,1
44.62648622,8.76571683,10.99210493,1
44.63648622,8.77571683,10.99218349,1
44.64648622,8.78571683,10.99226126,1
44.65648622,8.79571683,10.99233826,1
44.66648622,8.80571683,10.9924145,1
44.67648622,8.81571683,10.99248998,1
44.68648622,8.82571683,10.9925647,1
44.69648622,8.83571683,10.99263868,1
44.70648622,8.84571683,10.99271193,1
44.71648622,8.85571683,10.99278445,1
44.72648622,8.86571683,10.99285624,1
44.73648622,8.87571683,10.99292733,1
44.74648622,8.88571683,10.9929977,1
44.75648622,8.89571683,10.99306737,1
44.76648622,8.90571683,10.99313635,1
44.77648622,8.91571683,10.99320465,1
44.78648622,8.92571683,10.99327226,1
44.79648622,8.93571683,10.99333921,1
44.80648622,8.94571683,10.99340548,1
44.81648622,8.95571683,10.9934711,1
44.82648622,8.96571683,10.99353606,1
44.83648622,8.97571683,10.99360038,1
44.84648622,8.98571683,10.99366406,1
44.85648622,8.99571683,10.9937271,1
44.86648622,9.00571683,10.99378952,1
44.87648622,9.01571683,10.99385131,1
44.88648622,9.02571683,10.99391249,1
44.89648622,9.03571683,10.99397306,1
44.90648622,9.04571683,10.99403303,1
44.91648622,9.05571683,10.99409241,1
44.92648622,9.06571683,10.99415119,1
44.93648622,9.07571683,10.99420938,1
44.94648622,9.08571683,10.994267,1
44.95648622,9.09571683,10.99432405,1
44.96648622,9.10571683,10.99438052,1
44.97648622,9.11571683,10.99443644,1
44.98648622,9.12571683,10.9944918,1
44.99648622,9.13571683,10.9945466,1
45.00648622,9.14571683,10.99460087,1
45.01648622,9.15571683,10.99465459,1
45.02648622,9.16571683,10.99470778,1
45.03648622,9.17571683,10.99476043,1
45.04648622,9.18571683,10.99481257,1
45.05648622,9.19571683,10.99486418,1
45.06648622,9.20571683,10.99491529,1
45.07648622,9.21571683,10.99496588,1
45.08648622,9.22571683,10.99501597,1
45.09648622,9.23571683,10.99506556,1
45.10648622,9.24571683,10.99511466,1
45.11648622,9.25571683,10.99516327,1
45.12648622,9.26571683,10.9952114,1
45.13648622,9.27571683,10.99525904,1
45.14648622,9.28571683,10.99530622,1
45.15648622,9.29571683,10.99535292,1
45.16648622,9.30571683,10.99539916,1
45.17648622,9.31571683,10.99544494,1
45.18648622,9.32571683,10.99549026,1
45.19648622,9.33571683,10.99553514,1
45.20648622,9.34571683,10.99557956,1
45.21648622,9.35571683,10.99562355,1
45.22648622,9.36571683,10.99566709,1
45.23648622,9.37571683,10.99571021,1
45.24648622,9.38571683,10.99575289,1
45.25648622,9.39571683,10.99579515,1
45.26648622,9.40571683,10.99583699,1
45.27648622,9.41571683,10.99587841,1
45.28648622,9.42571683,10.99591942,1
45.29648622,9.43571683,10.99596002,1
45.30648622,9.44571683,10.99600022,1
45.31648622,9.45571683,10.99604002,1
45.32648622,9.46571683,10.99607942,1
45.33648622,9.47571683,10.99611843,1
45.34648622,9.48571683,10.99615706,1
45.35648622,9.49571683,10.99619529,1
45.36648622,9.50571683,10.99623315,1
45.37648622,9.51571683,10.99627063,1
45.38648622,9.52571683,10.99630774,1
45.39648622,9.53571683,10.99634448,1
45.40648622,9.54571683,10.99638085,1
45.41648622,9.55571683,10.99641686,1
45.42648622,9.56571683,10.99645252,1
45.43648622,9.57571683,10.99648781,1
45.44648622,9.58571683,10.99652276,1
45.45648622,9.59571683,10.99655736,1
45.46648622,9.60571683,10.99659161,1
45.47648622,9.61571683,10.99662553,1
45.48648622,9.62571683,10.99665911,1
45.49648622,9.63571683,10.99669235,1
45.50648622,9.64571683,10.99672526,1
45.51648622,9.65571683,10.99675784,1
45.52648622,9.66571683,10.9967901,1
45.53648622,9.67571683,10.99682204,1
45.54648622,9.68571683,10.99685366,1
45.55648622,9.69571683,10.99688497,1
45.56648622,9.70571683,10.99691597,1
45.57648622,9.71571683,10.99694665,1
45.58648622,9.72571683,10.99697703,1
45.59648622,9.73571683,10.99700711,1
45.60648622,9.74571683,10.99703689,1
45.61648622,9.75571683,10.99706638,1
45.62648622,9.76571683,10.99709557,1
45.63648622,9.77571683,10.99712447,1
45.64648622,9.78571683,10.99715308,1
45.65648622,9.79571683,10.9971814,1
45.66648622,9.80571683,10.99720945,1
45.67648622,9.81571683,10.99723722,1
45.68648622,9.82571683,10.99726471,1
45.69648622,9.83571683,10.99729192,1
45.70648622,9.84571683,10.99731887,1
45.71648622,9.85571683,10.99734555,1
45.72648622,9.86571683,10.99737196,1
45.73648622,9.87571683,10.99739811,1
45.74648622,9.88571683,10.997424,1
45.75648622,9.89571683,10.99744963,1
45.76648622,9.90571683,10.99747501,1
45.77648622,9.91571683,10.99750013,1
45.78648622,9.92571683,10.997525,1
45.79648622,9.93571683,10.99754963,1
45.80648622,9.94571683,10.99757401,1
45.81648622,9.95571683,10.99759815,1
45.82648622,9.96571683,10.99762205,1
45.83648622,9.97571683,10.99764571,1
45.84648622,9.98571683,10.99766914,1
45.85648622,9.99571683,10.99769233,1
45.86648622,10.00571683,10.99771529,1
45.87648622,10.01571683,10.99773802,1
45.88648622,10.02571683,10.99776053,1
45.89648622,10.03571683,10.99778281,1
45.90648622,10.04571683,10.99780488,1
45.91648622,10.05571683,10.99782672,1
45.92648622,10.06571683,10.99784834,1
45.93648622,10.07571683,10.99786975,1
45.94648622,10.08571683,10.99789095,1
45.95648622,10.09571683,10.99791193,1
45.96648622,10.10571683,10.99793271,1
45.97648622,10.11571683,10.99795328,1
45.98648622,10.12571683,10.99797364,1
45.99648622,10.13571683,10.99799381,1
46.00648622,10.14571683,10.99801377,1
46.01648622,10.15571683,10.99803353,1
46.02648622,10.16571683,10.9980531,1
46.03648622,10.17571683,10.99807247,1
46.04648622,10.18571683,10.99809165,1
46.05648622,10.19571683,10.99811064,1
46.06648622,10.20571683,10.99812944,1
46.07648622,10.21571683,10.99814805,1
46.08648622,10.22571683,10.99816648,1
46.09648622,10.23571683,10.99818472,1
46.10648622,10.24571683,10.99820278,1
46.11648622,10.25571683,10.99822067,1
46.12648622,10.26571683,10.99823837,1
46.13648622,10.27571683,10.9982559,1
46.14648622,10.28571683,10.99827325,1
46.15648622,10.29571683,10.99829044,1
46.16648622,10.30571683,10.99830745,1
46.17648622,10.31571683,10.99832429,1
46.18648622,10.32571683,10.99834096,1
46.19648622,10.33571683,10.99835747,1
46.20648622,10.34571683,10.99837381,1
46.21648622,10.35571683,10.99838999,1
46.22648622,10.36571683,10.99840601,1
46.23648622,10.37571683,10.99842187,1
46.24648622,10.38571683,10.99843758,1
46.25648622,10.39571683,10.99845312,1
46.26648622,10.40571683,10.99846851,1
46.27648622,10.41571683,10.99848375,1
46.28648622,10.42571683,10.99849884,1
46.29648622,10.43571683,10.99851378,1
46.30648622,10.44571683,10.99852856,1
46.31648622,10.45571683,10.99854321,1
46.32648622,10.46571683,10.9985577,1
46.33648622,10.47571683,10.99857205,1
46.34648622,10.48571683,10.99858626,1
46.35648622,10.49571683,10.99860033,1
46.36648622,10.50571683,10.99861425,1
46.37648622,10.51571683,10.99862804,1
46.38648622,10.52571683,10.99864169,1
46.39648622,10.53571683,10.99865521,1
46.40648622,10.54571683,10.99866859,1
46.41648622,10.55571683,10.99868184,1
46.42648622,10.56571683,10.99869495,1
46.43648622,10.57571683,10.99870794,1
46.44648622,10.58571683,10.9987208,1
46.45648622,10.59571683,10.99873352,1
46.46648622,10.60571683,10.99874613,1
46.47648622,10.61571683,10.9987586,1
46.48648622,10.62571683,10.99877095,1
46.49648622,10.63571683,10.99878318,1
46.50648622,10.64571683,10.99879529,1
46.51648622,10.65571683,10.99880728,1
46.52648622,10.66571683,10.99881915,1
46.53648622,10.67571683,10.99883089,1
46.54648622,10.68571683,10.99884253,1
46.55648622,10.69571683,10.99885404,1
46.56648622,10.70571683,10.99886545,1
46.57648622,10.71571683,10.99887674,1
46.58648622,10.72571683,10.99888791,1
46.59648622,10.73571683,10.99889898,1
46.60648622,10.74571683,10.99890993,1
46.61648622,10.75571683,10.99892078,1
46.62648622,10.76571683,10.99893152,1
46.63648622,10.77571683,10.99894215,1
46.64648622,10.78571683,10.99895268,1
46.65648622,10.79571683,10.9989631,1
46.66648622,10.80571683,10.99897341,1
46.67648622,10.81571683,10.99898363,1
46.68648622,10.82571683,10.99899374,1
46.69648622,10.83571683,10.99900375,1
46.70648622,10.84571683,10.99901367,1
46.71648622,10.85571683,10.99902348,1
46.72648622,10.86571683,10.9990332,1
46.73648622,10.87571683,10.99904282,1
46.74648622,10.88571683,10.99905234,1
46.75648622,10.89571683,10.99906177,1
46.76648622,10.90571683,10.99907111,1
46.77648622,10.91571683,10.99908035,1
46.78648622,10.92571683,10.9990895,1
46.79648622,10.93571683,10.99909856,1
46.80648622,10.94571683,10.99910753,1
46.81648622,10.95571683,10.99911641,1
46.82648622,10.96571683,10.9991252,1
46.83648622,10.97571683,10.99913391,1
46.84648622,10.98571683,10.99914252,1
46.85648622,10.99571683,10.99915106,1
46.86648622,11.00571683,10.9991595,1
46.87648622,11.01571683,10.99916787,1
46.88648622,11.02571683,10.99917615,1
46.89648622,11.03571683,10.99918434,1
46.90648622,11.04571683,10.99919246,1
46.91648622,11.05571683,10.99920049,1
46.92648622,11.06571683,10.99920845,1
46.93648622,11.07571683,10.99921633,1
46.94648622,11.08571683,10.99922412,1
46.95648622,11.09571683,10.99923184,1
46.96648622,11.10571683,10.99923949,1
46.97648622,11.11571683,10.99924705,1
46.98648622,11.12571683,10.99925455,1
46.99648622,11.13571683,10.99926196,1
47.00648622,11.14571683,10.99926931,1
47.01648622,11.15571683,10.99927658,1
47.02648622,11.16571683,10.99928378,1
47.03648622,11.17571683,10.9992909,1
47.04648622,11.18571683,10.99929796,1
47.05648622,11.19571683,10.99930494,1
47.06648622,11.20571683,10.99931186,1
47.07648622,11.21571683,10.99931871,1
47.08648622,11.22571683,10.99932548,1
47.09648622,11.23571683,10.9993322,1
47.10648622,11.24571683,10.99933884,1
47.11648622,11.25571683,10.99934542,1
47.12648622,11.26571683,10.99935193,1
47.13648622,11.27571683,10.99935838,1
47.14648622,11.28571683,10.99936477,1
47.15648622,11.29571683,10.99937109,1
47.16648622,11.30571683,10.99937734,1
47.17648622,11.31571683,10.99938354,1
47.18648622,11.32571683,10.99938967,1
47.19648622,11.33571683,10.99939575,1
47.20648622,11.34571683,10.99940176,1
47.21648622,11.35571683,10.99940771,1
47.22648622,11.36571683,10.9994136,1
47.23648622,11.37571683,10.99941944,1
47.24648622,11.38571683,10.99942522,1
47.25648622,11.39571683,10.99943094,1
47.26648622,11.40571683,10.9994366,1
47.27648622,11.41571683,10.9994422,1
47.28648622,11.42571683,10.99944775,1
47.29648622,11.43571683,10.99945325,1
47.30648622,11.44571683,10.99945869,1
47.31648622,11.45571683,10.99946408,1
47.32648622,11.46571683,10.99946941,1
47.33648622,11.47571683,10.99947469,1
47.34648622,11.48571683,10.99947991,1
47.35648622,11.49571683,10.99948509,1
47.36648622,11.50571683,10.99949021,1
47.37648622,11.51571683,10.99949528,1
47.38648622,11.52571683,10.99950031,1
47.39648622,11.53571683,10.99950528,1
47.40648622,11.54571683,10.9995102,1
47.41648622,11.55571683,10.99951508,1
47.42648622,11.56571683,10.9995199,1
47.43648622,11.57571683,10.99952468,1
47.44648622,11.58571683,10.99952941,1
47.45648622,11.59571683,10.99953409,1
47.46648622,11.60571683,10.99953873,1
47.47648622,11.61571683,10.99954331,1
47.48648622,11.62571683,10.99954786,1
47.49648622,11.63571683,10.99955236,1
47.50648622,11.64571683,10.99955681,1
47.51648622,11.65571683,10.99956122,1
47.52648622,11.66571683,10.99956559,1
47.53648622,11.67571683,10.99956991,1
47.54648622,11.68571683,10.99957419,1
47.55648622,11.69571683,10.99957843,1
47.56648622,11.70571683,10.99958262,1
47.57648622,11.71571683,10.99958677,1
47.58648622,11.72571683,10.99959089,1
47.59648622,11.73571683,10.99959496,1
47.60648622,11.74571683,10.99959899,1
47.61648622,11.75571683,10.99960298,1
47.62648622,11.76571683,10.99960693,1
47.63648622,11.77571683,10.99961084,1
47.64648622,11.78571683,10.99961471,1
47.65648622,11.79571683,10.99961854,1
47.66648622,11.80571683,10.99962234,1
47.67648622,11.81571683,10.9996261,1
47.68648622,11.82571683,10.99962982,1
47.69648622,11.83571683,10.9996335,1
47.70648622,11.84571683,10.99963715,1
47.71648622,11.85571683,10.99964076,1
47.72648622,11.86571683,10.99964433,1
47.73648622,11.87571683,10.99964787,1
47.74648622,11.88571683,10.99965138,1
47.75648622,11.89571683,10.99965484,1
47.76648622,11.90571683,10.99965828,1
47.77648622,11.91571683,10.99966168,1
47.78648622,11.92571683,10.99966505,1
47.79648622,11.93571683,10.99966838,1
47.80648622,11.94571683,10.99967168,1
47.81648622,11.95571683,10.99967495,1
47.82648622,11.96571683,10.99967818,1
47.83648622,11.97571683,10.99968138,1
47.84648622,11.98571683,10.99968455,1
47.85648622,11.99571683,10.99968769,1
47.86648622,12.00571683,10.9996908,1
47.87648622,12.01571683,10.99969387,1
47.88648622,12.02571683,10.99969692,1
47.89648622,12.03571683,10.99969994,1
47.90648622,12.04571683,10.99970292,1
47.91648622,12.05571683,10.99970588,1
47.92648622,12.06571683,10.9997088,1
47.93648622,12.07571683,10.9997117,1
47.94648622,12.08571683,10.99971457,1
47.95648622,12.09571683,10.99971741,1
47.96648622,12.10571683,10.99972022,1
47.97648622,12.11571683,10.99972301,1
47.98648622,12.12571683,10.99972576,1
47.99648622,12.13571683,10.99972849,1
48.00648622,12.14571683,10.99973119,1
48.01648622,12.15571683,10.99973387,1
48.02648622,12.16571683,10.99973652,1
48.03648622,12.17571683,10.99973914,1
48.04648622,12.18571683,10.99974173,1
48.05648622,12.19571683,10.9997443,1
48.06648622,12.20571683,10.99974685,1
48.07648622,12.21571683,10.99974937,1
48.08648622,12.22571683,10.99975186,1
48.09648622,12.23571683,10.99975433,1
48.10648622,12.24571683,10.99975677,1
48.11648622,12.25571683,10.99975919,1
48.12648622,12.26571683,10.99976159,1
48.13648622,12.27571683,10.99976396,1
48.14648622,12.28571683,10.99976631,1
48.15648622,12.29571683,10.99976864,1
48.16648622,12.30571683,10.99977094,1
48.17648622,12.31571683,10.99977322,1
48.18648622,12.32571683,10.99977547,1
48.19648622,12.33571683,10.99977771,1
48.20648622,12.34571683,10.99977992,1
48.21648622,12.35571683,10.99978211,1
48.22648622,12.36571683,10.99978428,1
48.23648622,12.37571683,10.99978642,1
48.24648622,12.38571683,10.99978855,1
48.25648622,12.39571683,10.99979065,1
48.26648622,12.40571683,10.99979274,1
48.27648622,12.41571683,10.9997948,1
48.28648622,12.42571683,10.99979684,1
48.29648622,12.43571683,10.99979886,1
48.29987397,12.43910459,10.99979954,1
48.29987397,12.43910459,10.99979954,1
48.30987397,12.44910459,10.99324205,0.880598005
48.31987397,12.45910459,10.9737463,0.76238408
48.32987397,12.46910459,10.94157042,0.645346403
48.33987397,12.47910459,10.89696869,0.52947327
48.34987397,12.48910459,10.84019157,0.414753094
48.35987397,12.49910459,10.77148577,0.301174403
48.36987397,12.50910459,10.69109429,0.188725839
48.37987397,12.51910459,10.59925648,0.077396157
48.38987397,12.52910459,10.49620809,-0.032825777
48.39987397,12.53910459,10.38218131,-0.141950984
48.40987397,12.54910459,10.25740481,-0.249990376
48.41987397,12.55910459,10.12210381,-0.356954759
48.42987397,12.56910459,9.976500097,-0.462854829
48.43987397,12.57910459,9.820812096,-0.567701175
48.44987397,12.58910459,9.655254903,-0.671504283
48.45987397,12.59910459,9.480040334,-0.774274532
48.46987397,12.60910459,9.295376963,-0.876022201
48.47987397,12.61910459,9.101470173,-0.976757463
48.48219613,12.62142675,9.05514205,-1
48.48219613,12.62142675,9.05514205,-1
48.49219613,12.63142675,8.855590052,-1
48.50219613,12.64142675,8.65802363,-1
48.51219613,12.65142675,8.462423027,-1
48.52219613,12.66142675,8.268768682,-1
48.53219613,12.67142675,8.07704123,-1
48.54219613,12.68142675,7.887221498,-1
48.55219613,12.69142675,7.699290505,-1
48.56219613,12.70142675,7.513229455,-1
48.57219613,12.71142675,7.329019744,-1
48.58219613,12.72142675,7.146642951,-1
48.59219613,12.73142675,6.966080836,-1
48.60219613,12.74142675,6.787315345,-1
48.61219613,12.75142675,6.6103286,-1
48.62219613,12.76142675,6.435102903,-1
48.63219613,12.77142675,6.261620731,-1
48.64219613,12.78142675,6.089864735,-1
48.65219613,12.79142675,5.919817739,-1
48.66219613,12.80142675,5.75146274,-1
48.67219613,12.81142675,5.584782901,-1
48.68219613,12.82142675,5.419761554,-1
48.69219613,12.83142675,5.256382196,-1
48.70219613,12.84142675,5.094628491,-1
48.71219613,12.85142675,4.934484262,-1
48.72219613,12.86142675,4.775933494,-1
48.73219613,12.87142675,4.618960333,-1
48.74219613,12.88142675,4.463549081,-1
48.75219613,12.89142675,4.309684197,-1
48.76219613,12.90142675,4.157350294,-1
48.77219613,12.91142675,4.006532138,-1
48.78219613,12.92142675,3.857214649,-1
48.79219613,12.93142675,3.709382893,-1
48.80219613,12.94142675,3.563022088,-1
48.81219613,12.95142675,3.418117597,-1
48.82219613,12.96142675,3.27465493,-1
48.83219613,12.97142675,3.13261974,-1
48.84219613,12.98142675,2.991997824,-1
48.85219613,12.99142675,2.85277512,-1
48.86219613,13.00142675,2.714937704,-1
48.87219613,13.01142675,2.578471794,-1
48.88219613,13.02142675,2.443363742,-1
48.89219613,13.03142675,2.309600038,-1
48.90219613,13.04142675,2.177167305,-1
48.91219613,13.05142675,2.046052299,-1
48.92219613,13.06142675,1.91624191,-1
48.93219613,13.07142675,1.787723156,-1
48.94219613,13.08142675,1.660483184,-1
48.95219613,13.09142675,1.534509272,-1
48.96219613,13.10142675,1.409788821,-1
48.97219613,13.11142675,1.286309359,-1
48.98219613,13.12142675,1.164058538,-1
48.99219613,13.13142675,1.043024133,-1
49.00219613,13.14142675,0.923194041,-1
49.01219613,13.15142675,0.804556278,-1
49.02219613,13.16142675,0.687098981,-1
49.03219613,13.17142675,0.570810403,-1
49.04219613,13.18142675,0.455678916,-1
49.05219613,13.19142675,0.341693006,-1
49.06219613,13.20142675,0.228841275,-1
49.07219613,13.21142675,0.117112437,-1
49.08219613,13.22142675,0.00649532,-1
49.09219613,13.23142675,-0.103021138,-1
49.10219613,13.24142675,-0.211447889,-1
49.11219613,13.25142675,-0.318795776,-1
49.12219613,13.26142675,-0.425075534,-1
49.13219613,13.27142675,-0.530297791,-1
49.14219613,13.28142675,-0.634473068,-1
49.15219613,13.29142675,-0.737611784,-1
49.16219613,13.30142675,-0.839724253,-1
49.17219613,13.31142675,-0.940820686,-1
49.18219613,13.32142675,-1.040911193,-1
49.19219613,13.33142675,-1.140005782,-1
49.20219613,13.34142675,-1.238114364,-1
49.21219613,13.35142675,-1.335246749,-1
49.22219613,13.36142675,-1.43141265,-1
49.23219613,13.37142675,-1.526621685,-1
49.24219613,13.38142675,-1.620883374,-1
49.25219613,13.39142675,-1.714207144,-1
49.26219613,13.40142675,-1.806602327,-1
49.27219613,13.41142675,-1.898078162,-1
49.28219613,13.42142675,-1.988643798,-1
49.29219613,13.43142675,-2.07830829,-1
49.30219613,13.44142675,-2.167080606,-1
49.31219613,13.45142675,-2.254969622,-1
49.32219613,13.46142675,-2.341984128,-1
49.33219613,13.47142675,-2.428132826,-1
49.34219613,13.48142675,-2.513424329,-1
49.35219613,13.49142675,-2.597867168,-1
49.36219613,13.50142675,-2.681469786,-1
49.37219613,13.51142675,-2.764240545,-1
49.38219613,13.52142675,-2.846187721,-1
49.39219613,13.53142675,-2.927319509,-1
49.40219613,13.54142675,-3.007644022,-1
49.41219613,13.55142675,-3.087169292,-1
49.42219613,13.56142675,-3.165903273,-1
49.43219613,13.57142675,-3.243853838,-1
49.44219613,13.58142675,-3.321028782,-1
49.45219613,13.59142675,-3.397435822,-1
49.46219613,13.60142675,-3.4730826,-1
49.47219613,13.61142675,-3.547976679,-1
49.48219613,13.62142675,-3.62212555,-1
49.49219613,13.63142675,-3.695536627,-1
49.50219613,13.64142675,-3.768217252,-1
49.51219613,13.65142675,-3.840174693,-1
49.52219613,13.66142675,-3.911416145,-1
49.53219613,13.67142675,-3.981948733,-1
49.54219613,13.68142675,-4.05177951,-1
49.55219613,13.69142675,-4.120915459,-1
49.56219613,13.70142675,-4.189363494,-1
49.57219613,13.71142675,-4.257130459,-1
49.58219613,13.72142675,-4.324223132,-1
49.59219613,13.73142675,-4.390648222,-1
49.60219613,13.74142675,-4.456412371,-1
49.61219613,13.75142675,-4.521522156,-1
49.62219613,13.76142675,-4.585984087,-1
49.63219613,13.77142675,-4.649804612,-1
49.64219613,13.78142675,-4.712990112,-1
49.65219613,13.79142675,-4.775546905,-1
49.66219613,13.80142675,-4.837481248,-1
49.67219613,13.81142675,-4.898799335,-1
49.68219613,13.82142675,-4.959507296,-1
49.69219613,13.83142675,-5.019611202,-1
49.70219613,13.84142675,-5.079117065,-1
49.71219613,13.85142675,-5.138030835,-1
49.72219613,13.86142675,-5.196358402,-1
49.73219613,13.87142675,-5.254105601,-1
49.74219613,13.88142675,-5.311278206,-1
49.75219613,13.89142675,-5.367881933,-1
49.76219613,13.90142675,-5.423922444,-1
49.77219613,13.91142675,-5.479405343,-1
49.78219613,13.92142675,-5.534336178,-1
49.79219613,13.93142675,-5.588720441,-1
49.80219613,13.94142675,-5.642563573,-1
49.81219613,13.95142675,-5.695870956,-1
49.82219613,13.96142675,-5.748647921,-1
49.83219613,13.97142675,-5.800899748,-1
49.84219613,13.98142675,-5.85263166,-1
49.85219613,13.99142675,-5.90384883,-1
49.86219613,14.00142675,-5.954556382,-1
49.87219613,14.01142675,-6.004759385,-1
49.88219613,14.02142675,-6.054462859,-1
49.89219613,14.03142675,-6.103671776,-1
49.90219613,14.04142675,-6.152391056,-1
49.91219613,14.05142675,-6.200625571,-1
49.92219613,14.06142675,-6.248380144,-1
49.93219613,14.07142675,-6.295659552,-1
49.94219613,14.08142675,-6.342468521,-1
49.95219613,14.09142675,-6.388811734,-1
49.96219613,14.10142675,-6.434693824,-1
49.97219613,14.11142675,-6.480119379,-1
49.98219613,14.12142675,-6.525092943,-1
49.99219613,14.13142675,-6.569619012,-1
50.00219613,14.14142675,-6.613702039,-1
50.01219613,14.15142675,-6.657346433,-1
50.02219613,14.16142675,-6.700556558,-1
50.03219613,14.17142675,-6.743336735,-1
50.04219613,14.18142675,-6.785691242,-1
50.05219613,14.19142675,-6.827624315,-1
50.06219613,14.20142675,-6.869140147,-1
50.07219613,14.21142675,-6.910242889,-1
50.08219613,14.22142675,-6.950936652,-1
50.09219613,14.23142675,-6.991225506,-1
50.10219613,14.24142675,-7.031113478,-1
50.11219613,14.25142675,-7.070604559,-1
50.12219613,14.26142675,-7.109702697,-1
50.13219613,14.27142675,-7.148411802,-1
50.14219613,14.28142675,-7.186735745,-1
50.15219613,14.29142675,-7.224678358,-1
50.16219613,14.30142675,-7.262243436,-1
50.17219613,14.31142675,-7.299434735,-1
50.18219613,14.32142675,-7.336255975,-1
50.19219613,14.33142675,-7.372710837,-1
50.20219613,14.34142675,-7.408802967,-1
50.21219613,14.35142675,-7.444535975,-1
50.22219613,14.36142675,-7.479913433,-1
50.23219613,14.37142675,-7.51493888,-1
50.24219613,14.38142675,-7.549615817,-1
50.25219613,14.39142675,-7.583947713,-1
50.26219613,14.40142675,-7.617938002,-1
50.27219613,14.41142675,-7.651590081,-1
50.28219613,14.42142675,-7.684907316,-1
50.29219613,14.43142675,-7.717893039,-1
50.30219613,14.44142675,-7.750550549,-1
50.31219613,14.45142675,-7.782883112,-1
50.32219613,14.46142675,-7.814893959,-1
50.33219613,14.47142675,-7.846586294,-1
50.34219613,14.48142675,-7.877963285,-1
50.35219613,14.49142675,-7.909028069,-1
50.36219613,14.50142675,-7.939783754,-1
50.37219613,14.51142675,-7.970233414,-1
50.38219613,14.52142675,-8.000380095,-1
50.39219613,14.53142675,-8.030226812,-1
50.40219613,14.54142675,-8.059776549,-1
50.41219613,14.55142675,-8.089032261,-1
50.42219613,14.56142675,-8.117996874,-1
50.43219613,14.57142675,-8.146673284,-1
50.44219613,14.58142675,-8.17506436,-1
50.45219613,14.59142675,-8.203172939,-1
50.46219613,14.60142675,-8.231001833,-1
50.47219613,14.61142675,-8.258553825,-1
50.48219613,14.62142675,-8.28583167,-1
50.49219613,14.63142675,-8.312838096,-1
50.50219613,14.64142675,-8.339575804,-1
50.51219613,14.65142675,-8.366047467,-1
50.52219613,14.66142675,-8.392255733,-1
50.53219613,14.67142675,-8.418203222,-1
50.54219613,14.68142675,-8.443892529,-1
50.55219613,14.69142675,-8.469326223,-1
50.56219613,14.70142675,-8.494506848,-1
50.57219613,14.71142675,-8.519436921,-1
50.58219613,14.72142675,-8.544118936,-1
50.59219613,14.73142675,-8.568555361,-1
50.60219613,14.74142675,-8.59274864,-1
50.61219613,14.75142675,-8.616701191,-1
50.62219613,14.76142675,-8.64041541,-1
50.63219613,14.77142675,-8.663893669,-1
50.64219613,14.78142675,-8.687138316,-1
50.65219613,14.79142675,-8.710151674,-1
50.66219613,14.80142675,-8.732936045,-1
50.67219613,14.81142675,-8.755493709,-1
50.68219613,14.82142675,-8.777826919,-1
50.69219613,14.83142675,-8.799937911,-1
50.70219613,14.84142675,-8.821828895,-1
50.71219613,14.85142675,-8.843502059,-1
50.72219613,14.86142675,-8.864959572,-1
50.73219613,14.87142675,-8.886203579,-1
50.74219613,14.88142675,-8.907236205,-1
50.75219613,14.89142675,-8.928059553,-1
50.76219613,14.90142675,-8.948675705,-1
50.77219613,14.91142675,-8.969086723,-1
50.78219613,14.92142675,-8.989294647,-1
50.79219613,14.93142675,-9.0093015,-1
50.80219613,14.94142675,-9.029109281,-1
50.81219613,14.95142675,-9.048719971,-1
50.82219613,14.96142675,-9.068135532,-1
50.83219613,14.97142675,-9.087357905,-1
50.84219613,14.98142675,-9.106389011,-1
50.85219613,14.99142675,-9.125230756,-1
50.86219613,15.00142675,-9.143885021,-1
50.87219613,15.01142675,-9.162353674,-1
50.88219613,15.02142675,-9.18063856,-1
50.89219613,15.03142675,-9.198741509,-1
50.90219613,15.04142675,-9.216664331,-1
50.91219613,15.05142675,-9.234408817,-1
50.92219613,15.06142675,-9.251976743,-1
50.93219613,15.07142675,-9.269369865,-1
50.94219613,15.08142675,-9.286589922,-1
50.95219613,15.09142675,-9.303638637,-1
50.96219613,15.10142675,-9.320517715,-1
50.97219613,15.11142675,-9.337228843,-1
50.98219613,15.12142675,-9.353773692,-1
50.99219613,15.13142675,-9.370153918,-1
51.00219613,15.14142675,-9.386371157,-1
51.01219613,15.15142675,-9.402427033,-1
51.02219613,15.16142675,-9.418323149,-1
51.03219613,15.17142675,-9.434061097,-1
51.04219613,15.18142675,-9.449642449,-1
51.05219613,15.19142675,-9.465068765,-1
51.06219613,15.20142675,-9.480341586,-1
51.07219613,15.21142675,-9.49546244,-1
51.08219613,15.22142675,-9.510432838,-1
51.09219613,15.23142675,-9.525254279,-1
51.10219613,15.24142675,-9.539928244,-1
51.11219613,15.25142675,-9.554456201,-1
51.12219613,15.26142675,-9.568839602,-1
51.13219613,15.27142675,-9.583079886,-1
51.14219613,15.28142675,-9.597178477,-1
51.15219613,15.29142675,-9.611136784,-1
51.16219613,15.30142675,-9.624956204,-1
51.17219613,15.31142675,-9.638638118,-1
51.18219613,15.32142675,-9.652183895,-1
51.19219613,15.33142675,-9.66559489,-1
51.20219613,15.34142675,-9.678872442,-1
51.21219613,15.35142675,-9.692017881,-1
51.22219613,15.36142675,-9.705032521,-1
51.23219613,15.37142675,-9.717917663,-1
51.24219613,15.38142675,-9.730674595,-1
51.25219613,15.39142675,-9.743304594,-1
51.26219613,15.40142675,-9.755808922,-1
51.27219613,15.41142675,-9.76818883,-1
51.28219613,15.42142675,-9.780445556,-1
51.29219613,15.43142675,-9.792580325,-1
51.30219613,15.44142675,-9.804594352,-1
51.31219613,15.45142675,-9.816488837,-1
51.32219613,15.46142675,-9.82826497,-1
51.33219613,15.47142675,-9.839923928,-1
51.34219613,15.48142675,-9.851466878,-1
51.35219613,15.49142675,-9.862894973,-1
51.36219613,15.50142675,-9.874209357,-1
51.37219613,15.51142675,-9.885411161,-1
51.38219613,15.52142675,-9.896501506,-1
51.39219613,15.53142675,-9.907481499,-1
51.40219613,15.54142675,-9.91835224,-1
51.41219613,15.55142675,-9.929114815,-1
51.42219613,15.56142675,-9.939770301,-1
51.43219613,15.57142675,-9.950319762,-1
51.44219613,15.58142675,-9.960764255,-1
51.45219613,15.59142675,-9.971104824,-1
51.46219613,15.60142675,-9.981342502,-1
51.47219613,15.61142675,-9.991478313,-1
51.48219613,15.62142675,-10.00151327,-1
51.49219613,15.63142675,-10.01144838,-1
51.50219613,15.64142675,-10.02128463,-1
51.51219613,15.65142675,-10.03102301,-1
51.52219613,15.66142675,-10.0406645,-1
51.53219613,15.67142675,-10.05021004,-1
51.54219613,15.68142675,-10.05966061,-1
51.55219613,15.69142675,-10.06901715,-1
51.56219613,15.70142675,-10.07828058,-1
51.57219613,15.71142675,-10.08745184,-1
51.58219613,15.72142675,-10.09653185,-1
51.59219613,15.73142675,-10.10552151,-1
51.60219613,15.74142675,-10.11442171,-1
51.61219613,15.75142675,-10.12323337,-1
51.62219613,15.76142675,-10.13195734,-1
51.63219613,15.77142675,-10.14059451,-1
51.64219613,15.78142675,-10.14914574,-1
51.65219613,15.79142675,-10.15761188,-1
51.66219613,15.80142675,-10.16599378,-1
51.67219613,15.81142675,-10.17429228,-1
51.68219613,15.82142675,-10.18250821,-1
51.69219613,15.83142675,-10.19064239,-1
51.70219613,15.84142675,-10.19869563,-1
51.71219613,15.85142675,-10.20666874,-1
51.72219613,15.86142675,-10.21456252,-1
51.73219613,15.87142675,-10.22237775,-1
51.74219613,15.88142675,-10.23011522,-1
51.75219613,15.89142675,-10.23777571,-1
51.76219613,15.90142675,-10.24535996,-1
51.77219613,15.91142675,-10.25286876,-1
51.78219613,15.92142675,-10.26030284,-1
51.79219613,15.93142675,-10.26766295,-1
51.80219613,15.94142675,-10.27494982,-1
51.81219613,15.95142675,-10.28216419,-1
51.82219613,15.96142675,-10.28930678,-1
51.83219613,15.97142675,-10.29637829,-1
51.84219613,15.98142675,-10.30337945,-1
51.85219613,15.99142675,-10.31031094,-1
51.86219613,16.00142675,-10.31717346,-1
51.87219613,16.01142675,-10.3239677,-1
51.88219613,16.02142675,-10.33069433,-1
51.89219613,16.03142675,-10.33735403,-1
51.90219613,16.04142675,-10.34394747,-1
51.91219613,16.05142675,-10.3504753,-1
51.92219613,16.06142675,-10.35693818,-1
51.93219613,16.07142675,-10.36333675,-1
51.94219613,16.08142675,-10.36967166,-1
51.95219613,16.09142675,-10.37594353,-1
51.96219613,16.10142675,-10.382153,-1
51.97219613,16.11142675,-10.38830068,-1
51.98219613,16.12142675,-10.39438719,-1
51.99219613,16.13142675,-10.40041313,-1
52.00219613,16.14142675,-10.40637912,-1
52.01219613,16.15142675,-10.41228575,-1
52.02219613,16.16142675,-10.4181336,-1
52.03219613,16.17142675,-10.42392327,-1
52.04219613,16.18142675,-10.42965533,-1
52.05219613,16.19142675,-10.43533035,-1
52.06219613,16.20142675,-10.44094891,-1
52.07219613,16.21142675,-10.44651156,-1
52.08219613,16.22142675,-10.45201886,-1
52.09219613,16.23142675,-10.45747137,-1
52.10219613,16.24142675,-10.46286962,-1
52.11219613,16.25142675,-10.46821416,-1
52.12219613,16.26142675,-10.47350551,-1
52.13219613,16.27142675,-10.47874422,-1
52.14219613,16.28142675,-10.4839308,-1
52.15219613,16.29142675,-10.48906578,-1
52.16219613,16.30142675,-10.49414966,-1
52.17219613,16.31142675,-10.49918295,-1
52.18219613,16.32142675,-10.50416616,-1
52.19219613,16.33142675,-10.50909979,-1
52.20219613,16.34142675,-10.51398433,-1
52.21219613,16.35142675,-10.51882027,-1
52.22219613,16.36142675,-10.52360809,-1
52.23219613,16.37142675,-10.52834827,-1
52.24219613,16.38142675,-10.53304128,-1
52.25219613,16.39142675,-10.5376876,-1
52.26219613,16.40142675,-10.54228768,-1
52.27219613,16.41142675,-10.546842,-1
52.28219613,16.42142675,-10.55135099,-1
52.29219613,16.43142675,-10.55581512,-1
52.30219613,16.44142675,-10.56023484,-1
52.31219613,16.45142675,-10.56461057,-1
52.32219613,16.46142675,-10.56894277,-1
52.33219613,16.47142675,-10.57323186,-1
52.34219613,16.48142675,-10.57747828,-1
52.35219613,16.49142675,-10.58168244,-1
52.36219613,16.50142675,-10.58584477,-1
52.37219613,16.51142675,-10.58996568,-1
52.38219613,16.52142675,-10.59404559,-1
52.39219613,16.53142675,-10.5980849,-1
52.40219613,16.54142675,-10.60208403,-1
52.41219613,16.55142675,-10.60604336,-1
52.42219613,16.56142675,-10.60996329,-1
52.43219613,16.57142675,-10.61384422,-1
52.44219613,16.58142675,-10.61768653,-1
52.45219613,16.59142675,-10.62149062,-1
52.46219613,16.60142675,-10.62525685,-1
52.47219613,16.61142675,-10.62898561,-1
52.48219613,16.62142675,-10.63267726,-1
52.49219613,16.63142675,-10.63633218,-1
52.50219613,16.64142675,-10.63995074,-1
52.51219613,16.65142675,-10.64353329,-1
52.52219613,16.66142675,-10.64708019,-1
52.53219613,16.67142675,-10.6505918,-1
52.54219613,16.68142675,-10.65406847,-1
52.55219613,16.69142675,-10.65751055,-1
52.56219613,16.70142675,-10.66091837,-1
52.57219613,16.71142675,-10.66429229,-1
52.58219613,16.72142675,-10.66763264,-1
52.59219613,16.73142675,-10.67093975,-1
52.60219613,16.74142675,-10.67421396,-1
52.61219613,16.75142675,-10.67745558,-1
52.62219613,16.76142675,-10.68066495,-1
52.63219613,16.77142675,-10.68384239,-1
52.64219613,16.78142675,-10.68698821,-1
52.65219613,16.79142675,-10.69010273,-1
52.66219613,16.80142675,-10.69318626,-1
52.67219613,16.81142675,-10.69623911,-1
52.68219613,16.82142675,-10.69926158,-1
52.69219613,16.83142675,-10.70225397,-1
52.70219613,16.84142675,-10.7052166,-1
52.71219613,16.85142675,-10.70814974,-1
52.72219613,16.86142675,-10.7110537,-1
52.73219613,16.87142675,-10.71392876,-1
52.74219613,16.88142675,-10.71677522,-1
52.75219613,16.89142675,-10.71959335,-1
52.76219613,16.90142675,-10.72238345,-1
52.77219613,16.91142675,-10.72514578,-1
52.78219613,16.92142675,-10.72788062,-1
52.79219613,16.93142675,-10.73058825,-1
52.80219613,16.94142675,-10.73326895,-1
52.81219613,16.95142675,-10.73592296,-1
52.82219613,16.96142675,-10.73855058,-1
52.83219613,16.97142675,-10.74115204,-1
52.84219613,16.98142675,-10.74372762,-1
52.85219613,16.99142675,-10.74627757,-1
52.86219613,17.00142675,-10.74880215,-1
52.87219613,17.01142675,-10.75130161,-1
52.88219613,17.02142675,-10.7537762,-1
52.89219613,17.03142675,-10.75622617,-1
52.90219613,17.04142675,-10.75865176,-1
52.91219613,17.05142675,-10.76105322,-1
52.92219613,17.06142675,-10.76343078,-1
52.93219613,17.07142675,-10.76578468,-1
52.94219613,17.08142675,-10.76811516,-1
52.95219613,17.09142675,-10.77042245,-1
52.96219613,17.10142675,-10.77270679,-1
52.97219613,17.11142675,-10.77496839,-1
52.98219613,17.12142675,-10.7772075,-1
52.99219613,17.13142675,-10.77942432,-1
53.00219613,17.14142675,-10.78161908,-1
53.01219613,17.15142675,-10.78379201,-1
53.02219613,17.16142675,-10.78594332,-1
53.03219613,17.17142675,-10.78807322,-1
53.04219613,17.18142675,-10.79018192,-1
53.05219613,17.19142675,-10.79226965,-1
53.06219613,17.20142675,-10.7943366,-1
53.07219613,17.21142675,-10.79638298,-1
53.08219613,17.22142675,-10.79840901,-1
53.09219613,17.23142675,-10.80041487,-1
53.10219613,17.24142675,-10.80240078,-1
53.11219613,17.25142675,-10.80436692,-1
53.12219613,17.26142675,-10.8063135,-1
53.13219613,17.27142675,-10.80824072,-1
53.14219613,17.28142675,-10.81014875,-1
53.15219613,17.29142675,-10.8120378,-1
53.16219613,17.30142675,-10.81390806,-1
53.17219613,17.31142675,-10.8157597,-1
53.18219613,17.32142675,-10.81759293,-1
53.19219613,17.33142675,-10.81940791,-1
53.20219613,17.34142675,-10.82120483,-1
53.21219613,17.35142675,-10.82298387,-1
53.22219613,17.36142675,-10.82474521,-1
53.23219613,17.37142675,-10.82648902,-1
53.24219613,17.38142675,-10.82821549,-1
53.25219613,17.39142675,-10.82992477,-1
53.26219613,17.40142675,-10.83161705,-1
53.27219613,17.41142675,-10.83329249,-1
53.28219613,17.42142675,-10.83495125,-1
53.29219613,17.43142675,-10.83659352,-1
53.30219613,17.44142675,-10.83821944,-1
53.31219613,17.45142675,-10.83982918,-1
53.32219613,17.46142675,-10.84142291,-1
53.33219613,17.47142675,-10.84300078,-1
53.34219613,17.48142675,-10.84456294,-1
53.35219613,17.49142675,-10.84610957,-1
53.36219613,17.50142675,-10.8476408,-1
53.37219613,17.51142675,-10.8491568,-1
53.38219613,17.52142675,-10.85065772,-1
53.39219613,17.53142675,-10.8521437,-1
53.40219613,17.54142675,-10.85361489,-1
53.41219613,17.55142675,-10.85507145,-1
53.42219613,17.56142675,-10.85651351,-1
53.43219613,17.57142675,-10.85794123,-1
53.44219613,17.58142675,-10.85935474,-1
53.45219613,17.59142675,-10.86075418,-1
53.46219613,17.60142675,-10.8621397,-1
53.47219613,17.61142675,-10.86351143,-1
53.48219613,17.62142675,-10.86486952,-1
53.49219613,17.63142675,-10.86621409,-1
53.50219613,17.64142675,-10.86754528,-1
53.51219613,17.65142675,-10.86886323,-1
53.52219613,17.66142675,-10.87016806,-1
53.53219613,17.67142675,-10.87145991,-1
53.54219613,17.68142675,-10.8727389,-1
53.55219613,17.69142675,-10.87400517,-1
53.56219613,17.70142675,-10.87525884,-1
53.57219613,17.71142675,-10.87650004,-1
53.58219613,17.72142675,-10.87772888,-1
53.59219613,17.73142675,-10.8789455,-1
53.60219613,17.74142675,-10.88015001,-1
53.61219613,17.75142675,-10.88134254,-1
53.62219613,17.76142675,-10.8825232,-1
53.63219613,17.77142675,-10.88369211,-1
53.64219613,17.78142675,-10.8848494,-1
53.65219613,17.79142675,-10.88599516,-1
53.66219613,17.80142675,-10.88712953,-1
53.67219613,17.81142675,-10.88825261,-1
53.68219613,17.82142675,-10.88936452,-1
53.69219613,17.83142675,-10.89046536,-1
53.70219613,17.84142675,-10.89155525,-1
53.71219613,17.85142675,-10.89263429,-1
53.72219613,17.86142675,-10.8937026,-1
53.73219613,17.87142675,-10.89476027,-1
53.74219613,17.88142675,-10.89580743,-1
53.75219613,17.89142675,-10.89684416,-1
53.76219613,17.90142675,-10.89787058,-1
53.77219613,17.91142675,-10.89888678,-1
53.78219613,17.92142675,-10.89989288,-1
53.79219613,17.93142675,-10.90088896,-1
53.80219613,17.94142675,-10.90187513,-1
53.81219613,17.95142675,-10.90285149,-1
53.82219613,17.96142675,-10.90381813,-1
53.83219613,17.97142675,-10.90477516,-1
53.84219613,17.98142675,-10.90572266,-1
53.85219613,17.99142675,-10.90666074,-1
53.86219613,18.00142675,-10.90758948,-1
53.87219613,18.01142675,-10.90850898,-1
53.88219613,18.02142675,-10.90941933,-1
53.89219613,18.03142675,-10.91032062,-1
53.90219613,18.04142675,-10.91121295,-1
53.91219613,18.05142675,-10.91209639,-1
53.92219613,18.06142675,-10.91297105,-1
53.93219613,18.07142675,-10.913837,-1
53.94219613,18.08142675,-10.91469434,-1
53.95219613,18.09142675,-10.91554314,-1
53.96219613,18.10142675,-10.9163835,-1
53.97219613,18.11142675,-10.9172155,-1
53.98219613,18.12142675,-10.91803922,-1
53.99219613,18.13142675,-10.91885474,-1
54.00219613,18.14142675,-10.91966215,-1
54.01219613,18.15142675,-10.92046153,-1
54.02219613,18.16142675,-10.92125295,-1
54.03219613,18.17142675,-10.92203649,-1
54.04219613,18.18142675,-10.92281224,-1
54.05219613,18.19142675,-10.92358027,-1
54.06219613,18.20142675,-10.92434066,-1
54.07219613,18.21142675,-10.92509349,-1
54.08219613,18.22142675,-10.92583882,-1
54.09219613,18.23142675,-10.92657673,-1
54.10219613,18.24142675,-10.92730731,-1
54.11219613,18.25142675,-10.92803061,-1
54.12219613,18.26142675,-10.92874672,-1
54.13219613,18.27142675,-10.9294557,-1
54.14219613,18.28142675,-10.93015763,-1
54.15219613,18.29142675,-10.93085257,-1
54.16219613,18.30142675,-10.9315406,-1
54.17219613,18.31142675,-10.93222178,-1
54.18219613,18.32142675,-10.93289619,-1
54.19219613,18.33142675,-10.93356388,-1
54.20219613,18.34142675,-10.93422493,-1
54.21219613,18.35142675,-10.9348794,-1
54.22219613,18.36142675,-10.93552737,-1
54.23219613,18.37142675,-10.93616888,-1
54.24219613,18.38142675,-10.93680401,-1
54.25219613,18.39142675,-10.93743282,-1
54.26219613,18.40142675,-10.93805537,-1
54.27219613,18.41142675,-10.93867173,-1
54.28219613,18.42142675,-10.93928196,-1
54.29219613,18.43142675,-10.93988611,-1
54.30219613,18.44142675,-10.94048426,-1
54.31219613,18.45142675,-10.94107645,-1
54.32219613,18.46142675,-10.94166275,-1
54.33219613,18.47142675,-10.94224321,-1
54.34219613,18.48142675,-10.9428179,-1
54.35219613,18.49142675,-10.94338687,-1
54.36219613,18.50142675,-10.94395018,-1
54.37219613,18.51142675,-10.94450789,-1
54.38219613,18.52142675,-10.94506005,-1
54.39219613,18.53142675,-10.94560671,-1
54.40219613,18.54142675,-10.94614793,-1
54.41219613,18.55142675,-10.94668377,-1
54.42219613,18.56142675,-10.94721427,-1
54.43219613,18.57142675,-10.9477395,-1
54.44219613,18.58142675,-10.9482595,-1
54.45219613,18.59142675,-10.94877433,-1
54.46219613,18.60142675,-10.94928403,-1
54.47219613,18.61142675,-10.94978866,-1
54.48219613,18.62142675,-10.95028827,-1
54.49219613,18.63142675,-10.95078291,-1
54.50219613,18.64142675,-10.95127263,-1
54.51219613,18.65142675,-10.95175748,-1
54.52219613,18.66142675,-10.9522375,-1
54.53219613,18.67142675,-10.95271274,-1
54.54219613,18.68142675,-10.95318326,-1
54.55219613,18.69142675,-10.95364909,-1
54.56219613,18.70142675,-10.95411029,-1
54.57219613,18.71142675,-10.9545669,-1
54.58219613,18.72142675,-10.95501897,-1
54.59219613,18.73142675,-10.95546654,-1
54.60219613,18.74142675,-10.95590965,-1
54.61219613,18.75142675,-10.95634836,-1
54.62219613,18.76142675,-10.9567827,-1
54.63219613,18.77142675,-10.95721272,-1
54.64219613,18.78142675,-10.95763846,-1
54.65219613,18.79142675,-10.95805996,-1
54.66219613,18.80142675,-10.95847728,-1
54.67219613,18.81142675,-10.95889043,-1
54.68219613,18.82142675,-10.95929948,-1
54.69219613,18.83142675,-10.95970446,-1
54.70219613,18.84142675,-10.9601054,-1
54.71219613,18.85142675,-10.96050236,-1
54.72219613,18.86142675,-10.96089537,-1
54.73219613,18.87142675,-10.96128447,-1
54.74219613,18.88142675,-10.96166969,-1
54.75219613,18.89142675,-10.96205109,-1
54.76219613,18.90142675,-10.96242868,-1
54.77219613,18.91142675,-10.96280253,-1
54.78219613,18.92142675,-10.96317265,-1
54.79219613,18.93142675,-10.96353909,-1
54.80219613,18.94142675,-10.96390188,-1
54.81219613,18.95142675,-10.96426106,-1
54.82219613,18.96142675,-10.96461667,-1
54.83219613,18.97142675,-10.96496874,-1
54.84219613,18.98142675,-10.9653173,-1
54.85219613,18.99142675,-10.9656624,-1
54.86219613,19.00142675,-10.96600407,-1
54.87219613,19.01142675,-10.96634233,-1
54.88219613,19.02142675,-10.96667723,-1
54.89219613,19.03142675,-10.9670088,-1
54.90219613,19.04142675,-10.96733707,-1
54.91219613,19.05142675,-10.96766207,-1
54.92219613,19.06142675,-10.96798384,-1
54.93219613,19.07142675,-10.9683024,-1
54.94219613,19.08142675,-10.9686178,-1
54.95219613,19.09142675,-10.96893006,-1
54.96219613,19.10142675,-10.96923921,-1
54.97219613,19.11142675,-10.96954528,-1
54.98219613,19.12142675,-10.96984831,-1
54.99219613,19.13142675,-10.97014833,-1
55.00219613,19.14142675,-10.97044536,-1
55.01219613,19.15142675,-10.97073943,-1
55.02219613,19.16142675,-10.97103058,-1
55.03219613,19.17142675,-10.97131883,-1
55.04219613,19.18142675,-10.97160421,-1
55.05219613,19.19142675,-10.97188675,-1
55.06219613,19.20142675,-10.97216649,-1
55.07219613,19.21142675,-10.97244343,-1
55.08219613,19.22142675,-10.97271763,-1
55.09219613,19.23142675,-10.97298909,-1
55.10219613,19.24142675,-10.97325785,-1
55.11219613,19.25142675,-10.97352394,-1
55.12219613,19.26142675,-10.97378738,-1
55.13219613,19.27142675,-10.9740482,-1
55.14219613,19.28142675,-10.97430643,-1
55.15219613,19.29142675,-10.97456208,-1
55.16219613,19.30142675,-10.97481519,-1
55.17219613,19.31142675,-10.97506579,-1
55.18219613,19.32142675,-10.97531389,-1
55.19219613,19.33142675,-10.97555952,-1
55.20219613,19.34142675,-10.9758027,-1
55.21219613,19.35142675,-10.97604347,-1
55.22219613,19.36142675,-10.97628184,-1
55.23219613,19.37142675,-10.97651784,-1
55.24219613,19.38142675,-10.97675149,-1
55.25219613,19.39142675,-10.97698282,-1
55.26219613,19.40142675,-10.97721185,-1
55.27219613,19.41142675,-10.97743859,-1
55.28219613,19.42142675,-10.97766308,-1
55.29219613,19.43142675,-10.97788534,-1
55.30219613,19.44142675,-10.97810538,-1
55.31219613,19.45142675,-10.97832324,-1
55.32219613,19.46142675,-10.97853892,-1
55.33219613,19.47142675,-10.97875247,-1
55.34219613,19.48142675,-10.97896388,-1
55.35219613,19.49142675,-10.97917319,-1
55.36219613,19.50142675,-10.97938043,-1
55.37219613,19.51142675,-10.97958559,-1
55.38219613,19.52142675,-10.97978872,-1
55.39219613,19.53142675,-10.97998983,-1
55.40219613,19.54142675,-10.98018893,-1
55.41219613,19.55142675,-10.98038605,-1
55.42219613,19.56142675,-10.98058122,-1
55.43219613,19.57142675,-10.98077444,-1
55.44219613,19.58142675,-10.98096573,-1
55.45219613,19.59142675,-10.98115513,-1
55.46219613,19.60142675,-10.98134264,-1
55.47219613,19.61142675,-10.98152828,-1
55.48219613,19.62142675,-10.98171208,-1
55.49219613,19.63142675,-10.98189405,-1
55.50219613,19.64142675,-10.9820742,-1
55.51219613,19.65142675,-10.98225257,-1
55.52219613,19.66142675,-10.98242916,-1
55.53219613,19.67142675,-10.98260399,-1
55.54219613,19.68142675,-10.98277708,-1
55.55219613,19.69142675,-10.98294845,-1
55.56219613,19.70142675,-10.98311812,-1
55.57219613,19.71142675,-10.9832861,-1
55.58219613,19.72142675,-10.9834524,-1
55.59219613,19.73142675,-10.98361705,-1
55.60219613,19.74142675,-10.98378007,-1
55.61219613,19.75142675,-10.98394146,-1
55.62219613,19.76142675,-10.98410124,-1
55.63219613,19.77142675,-10.98425944,-1
55.64219613,19.78142675,-10.98441606,-1
55.65219613,19.79142675,-10.98457112,-1
55.66219613,19.80142675,-10.98472464,-1
55.67219613,19.81142675,-10.98487664,-1
55.68219613,19.82142675,-10.98502712,-1
55.69219613,19.83142675,-10.9851761,-1
55.70219613,19.84142675,-10.9853236,-1
55.71219613,19.85142675,-10.98546963,-1
55.72219613,19.86142675,-10.98561421,-1
55.73219613,19.87142675,-10.98575735,-1
55.74219613,19.88142675,-10.98589907,-1
55.75219613,19.89142675,-10.98603938,-1
55.76219613,19.90142675,-10.98617829,-1
55.77219613,19.91142675,-10.98631581,-1
55.78219613,19.92142675,-10.98645197,-1
55.79219613,19.93142675,-10.98658678,-1
55.80219613,19.94142675,-10.98672024,-1
55.81219613,19.95142675,-10.98685238,-1
55.82219613,19.96142675,-10.9869832,-1
55.83219613,19.97142675,-10.98711272,-1
55.84219613,19.98142675,-10.98724095,-1
55.85219613,19.99142675,-10.9873679,-1
55.86219613,20.00142675,-10.9874936,-1
55.87219613,20.01142675,-10.98761804,-1
55.88219613,20.02142675,-10.98774124,-1
55.89219613,20.03142675,-10.98786322,-1
55.90219613,20.04142675,-10.98798398,-1
55.91219613,20.05142675,-10.98810354,-1
55.92219613,20.06142675,-10.98822191,-1
55.93219613,20.07142675,-10.98833911,-1
55.94219613,20.08142675,-10.98845513,-1
55.95219613,20.09142675,-10.98857001,-1
55.96219613,20.10142675,-10.98868374,-1
55.97219613,20.11142675,-10.98879634,-1
55.98219613,20.12142675,-10.98890781,-1
55.99219613,20.13142675,-10.98901818,-1
56.00219613,20.14142675,-10.98912745,-1
56.01219613,20.15142675,-10.98923564,-1
56.02219613,20.16142675,-10.98934275,-1
56.03219613,20.17142675,-10.98944879,-1
56.04219613,20.18142675,-10.98955377,-1
56.05219613,20.19142675,-10.98965771,-1
56.06219613,20.20142675,-10.98976062,-1
56.07219613,20.21142675,-10.98986251,-1
56.08219613,20.22142675,-10.98996338,-1
56.09219613,20.23142675,-10.99006324,-1
56.10219613,20.24142675,-10.99016211,-1
56.11219613,20.25142675,-10.99026,-1
56.12219613,20.26142675,-10.99035692,-1
56.13219613,20.27142675,-10.99045287,-1
56.14219613,20.28142675,-10.99054786,-1
56.15219613,20.29142675,-10.99064191,-1
56.16219613,20.30142675,-10.99073503,-1
56.17219613,20.31142675,-10.99082722,-1
56.18219613,20.32142675,-10.99091849,-1
56.19219613,20.33142675,-10.99100885,-1
56.20219613,20.34142675,-10.99109831,-1
56.21219613,20.35142675,-10.99118689,-1
56.22219613,20.36142675,-10.99127458,-1
56.23219613,20.37142675,-10.9913614,-1
56.24219613,20.38142675,-10.99144735,-1
56.25219613,20.39142675,-10.99153245,-1
56.26219613,20.40142675,-10.99161671,-1
56.27219613,20.41142675,-10.99170012,-1
56.28219613,20.42142675,-10.99178271,-1
56.29219613,20.43142675,-10.99186447,-1
56.30219613,20.44142675,-10.99194542,-1
56.31219613,20.45142675,-10.99202556,-1
56.32219613,20.46142675,-10.99210491,-1
56.33219613,20.47142675,-10.99218347,-1
56.34219613,20.48142675,-10.99226124,-1
56.35219613,20.49142675,-10.99233825,-1
56.36219613,20.50142675,-10.99241448,-1
56.37219613,20.51142675,-10.99248996,-1
56.38219613,20.52142675,-10.99256469,-1
56.39219613,20.53142675,-10.99263867,-1
56.40219613,20.54142675,-10.99271191,-1
56.41219613,20.55142675,-10.99278443,-1
56.42219613,20.56142675,-10.99285623,-1
56.43219613,20.57142675,-10.99292731,-1
56.44219613,20.58142675,-10.99299768,-1
56.45219613,20.59142675,-10.99306736,-1
56.46219613,20.60142675,-10.99313634,-1
56.47219613,20.61142675,-10.99320463,-1
56.48219613,20.62142675,-10.99327225,-1
56.49219613,20.63142675,-10.99333919,-1
56.50219613,20.64142675,-10.99340547,-1
56.51219613,20.65142675,-10.99347108,-1
56.52219613,20.66142675,-10.99353605,-1
56.53219613,20.67142675,-10.99360037,-1
56.54219613,20.68142675,-10.99366404,-1
56.55219613,20.69142675,-10.99372709,-1
56.56219613,20.70142675,-10.9937895,-1
56.57219613,20.71142675,-10.9938513,-1
56.58219613,20.72142675,-10.99391248,-1
56.59219613,20.73142675,-10.99397305,-1
56.60219613,20.74142675,-10.99403302,-1
56.61219613,20.75142675,-10.99409239,-1
56.62219613,20.76142675,-10.99415117,-1
56.63219613,20.77142675,-10.99420937,-1
56.64219613,20.78142675,-10.99426699,-1
56.65219613,20.79142675,-10.99432403,-1
56.66219613,20.80142675,-10.99438051,-1
56.67219613,20.81142675,-10.99443643,-1
56.68219613,20.82142675,-10.99449178,-1
56.69219613,20.83142675,-10.99454659,-1
56.70219613,20.84142675,-10.99460085,-1
56.71219613,20.85142675,-10.99465458,-1
56.72219613,20.86142675,-10.99470776,-1
56.73219613,20.87142675,-10.99476042,-1
56.74219613,20.88142675,-10.99481256,-1
56.75219613,20.89142675,-10.99486417,-1
56.76219613,20.90142675,-10.99491528,-1
56.77219613,20.91142675,-10.99496587,-1
56.78219613,20.92142675,-10.99501596,-1
56.79219613,20.93142675,-10.99506555,-1
56.80219613,20.94142675,-10.99511465,-1
56.81219613,20.95142675,-10.99516326,-1
56.82219613,20.96142675,-10.99521139,-1
56.83219613,20.97142675,-10.99525903,-1
56.84219613,20.98142675,-10.99530621,-1
56.85219613,20.99142675,-10.99535291,-1
56.86219613,21.00142675,-10.99539915,-1
56.87219613,21.01142675,-10.99544493,-1
56.88219613,21.02142675,-10.99549025,-1
56.89219613,21.03142675,-10.99553513,-1
56.90219613,21.04142675,-10.99557955,-1
56.91219613,21.05142675,-10.99562354,-1
56.92219613,21.06142675,-10.99566708,-1
56.93219613,21.07142675,-10.9957102,-1
56.94219613,21.08142675,-10.99575288,-1
56.95219613,21.09142675,-10.99579514,-1
56.96219613,21.10142675,-10.99583698,-1
56.97219613,21.11142675,-10.9958784,-1
56.98219613,21.12142675,-10.99591941,-1
56.99219613,21.13142675,-10.99596002,-1
57.00219613,21.14142675,-10.99600021,-1
57.01219613,21.15142675,-10.99604001,-1
57.02219613,21.16142675,-10.99607942,-1
57.03219613,21.17142675,-10.99611843,-1
57.04219613,21.18142675,-10.99615705,-1
57.05219613,21.19142675,-10.99619529,-1
57.06219613,21.20142675,-10.99623314,-1
57.07219613,21.21142675,-10.99627062,-1
57.08219613,21.22142675,-10.99630773,-1
57.09219613,21.23142675,-10.99634447,-1
57.10219613,21.24142675,-10.99638084,-1
57.11219613,21.25142675,-10.99641686,-1
57.12219613,21.26142675,-10.99645251,-1
57.13219613,21.27142675,-10.99648781,-1
57.14219613,21.28142675,-10.99652275,-1
57.15219613,21.29142675,-10.99655735,-1
57.16219613,21.30142675,-10.99659161,-1
57.17219613,21.31142675,-10.99662552,-1
57.18219613,21.32142675,-10.9966591,-1
57.19219613,21.33142675,-10.99669234,-1
57.20219613,21.34142675,-10.99672525,-1
57.21219613,21.35142675,-10.99675784,-1
57.22219613,21.36142675,-10.9967901,-1
57.23219613,21.37142675,-10.99682204,-1
57.24219613,21.38142675,-10.99685366,-1
57.25219613,21.39142675,-10.99688496,-1
57.26219613,21.40142675,-10.99691596,-1
57.27219613,21.41142675,-10.99694665,-1
57.28219613,21.42142675,-10.99697703,-1
57.29219613,21.43142675,-10.99700711,-1
57.30219613,21.44142675,-10.99703689,-1
57.31219613,21.45142675,-10.99706637,-1
57.32219613,21.46142675,-10.99709556,-1
57.33219613,21.47142675,-10.99712446,-1
57.34219613,21.48142675,-10.99715307,-1
57.35219613,21.49142675,-10.9971814,-1
57.36219613,21.50142675,-10.99720944,-1
57.37219613,21.51142675,-10.99723721,-1
57.38219613,21.52142675,-10.9972647,-1
57.39219613,21.53142675,-10.99729192,-1
57.40219613,21.54142675,-10.99731886,-1
57.41219613,21.55142675,-10.99734554,-1
57.42219613,21.56142675,-10.99737195,-1
57.43219613,21.57142675,-10.9973981,-1
57.44219613,21.58142675,-10.99742399,-1
57.45219613,21.59142675,-10.99744962,-1
57.46219613,21.60142675,-10.997475,-1
57.47219613,21.61142675,-10.99750012,-1
57.48219613,21.62142675,-10.997525,-1
57.49219613,21.63142675,-10.99754963,-1
57.50219613,21.64142675,-10.99757401,-1
57.51219613,21.65142675,-10.99759815,-1
57.52219613,21.66142675,-10.99762205,-1
57.53219613,21.67142675,-10.99764571,-1
57.54219613,21.68142675,-10.99766913,-1
57.55219613,21.69142675,-10.99769232,-1
57.56219613,21.70142675,-10.99771529,-1
57.57219613,21.71142675,-10.99773802,-1
57.58219613,21.72142675,-10.99776053,-1
57.59219613,21.73142675,-10.99778281,-1
57.60219613,21.74142675,-10.99780487,-1
57.61219613,21.75142675,-10.99782671,-1
57.62219613,21.76142675,-10.99784834,-1
57.63219613,21.77142675,-10.99786975,-1
57.64219613,21.78142675,-10.99789094,-1
57.65219613,21.79142675,-10.99791193,-1
57.66219613,21.80142675,-10.99793271,-1
57.67219613,21.81142675,-10.99795328,-1
57.68219613,21.82142675,-10.99797364,-1
57.69219613,21.83142675,-10.9979938,-1
57.70219613,21.84142675,-10.99801377,-1
57.71219613,21.85142675,-10.99803353,-1
57.72219613,21.86142675,-10.9980531,-1
57.73219613,21.87142675,-10.99807247,-1
57.74219613,21.88142675,-10.99809165,-1
57.75219613,21.89142675,-10.99811063,-1
57.76219613,21.90142675,-10.99812943,-1
57.77219613,21.91142675,-10.99814805,-1
57.78219613,21.92142675,-10.99816647,-1
57.79219613,21.93142675,-10.99818472,-1
57.80219613,21.94142675,-10.99820278,-1
57.81219613,21.95142675,-10.99822066,-1
57.82219613,21.96142675,-10.99823837,-1
57.83219613,21.97142675,-10.9982559,-1
57.84219613,21.98142675,-10.99827325,-1
57.85219613,21.99142675,-10.99829043,-1
57.86219613,22.00142675,-10.99830744,-1
57.87219613,22.01142675,-10.99832428,-1
57.88219613,22.02142675,-10.99834096,-1
57.89219613,22.03142675,-10.99835746,-1
57.90219613,22.04142675,-10.99837381,-1
57.91219613,22.05142675,-10.99838999,-1
57.92219613,22.06142675,-10.99840601,-1
57.93219613,22.07142675,-10.99842187,-1
57.94219613,22.08142675,-10.99843757,-1
57.95219613,22.09142675,-10.99845312,-1
57.96219613,22.10142675,-10.99846851,-1
57.97219613,22.11142675,-10.99848375,-1
57.98219613,22.12142675,-10.99849884,-1
57.99219613,22.13142675,-10.99851377,-1
58.00219613,22.14142675,-10.99852856,-1
58.01219613,22.15142675,-10.9985432,-1
58.02219613,22.16142675,-10.9985577,-1
58.03219613,22.17142675,-10.99857205,-1
58.04219613,22.18142675,-10.99858626,-1
58.05219613,22.19142675,-10.99860032,-1
58.06219613,22.20142675,-10.99861425,-1
58.07219613,22.21142675,-10.99862804,-1
58.08219613,22.22142675,-10.99864169,-1
58.09219613,22.23142675,-10.99865521,-1
58.10219613,22.24142675,-10.99866859,-1
58.11219613,22.25142675,-10.99868183,-1
58.12219613,22.26142675,-10.99869495,-1
58.13219613,22.27142675,-10.99870794,-1
58.14219613,22.28142675,-10.99872079,-1
58.15219613,22.29142675,-10.99873352,-1
58.16219613,22.30142675,-10.99874612,-1
58.17219613,22.31142675,-10.9987586,-1
58.18219613,22.32142675,-10.99877095,-1
58.19219613,22.33142675,-10.99878318,-1
58.20219613,22.34142675,-10.99879529,-1
58.21219613,22.35142675,-10.99880727,-1
58.22219613,22.36142675,-10.99881914,-1
58.23219613,22.37142675,-10.99883089,-1
58.24219613,22.38142675,-10.99884253,-1
58.25219613,22.39142675,-10.99885404,-1
58.26219613,22.40142675,-10.99886544,-1
58.27219613,22.41142675,-10.99887673,-1
58.28219613,22.42142675,-10.99888791,-1
58.29219613,22.43142675,-10.99889898,-1
58.30219613,22.44142675,-10.99890993,-1
58.31219613,22.45142675,-10.99892078,-1
58.32219613,22.46142675,-10.99893152,-1
58.33219613,22.47142675,-10.99894215,-1
58.34219613,22.48142675,-10.99895267,-1
58.35219613,22.49142675,-10.99896309,-1
58.36219613,22.50142675,-10.99897341,-1
58.37219613,22.51142675,-10.99898363,-1
58.38219613,22.52142675,-10.99899374,-1
58.39219613,22.53142675,-10.99900375,-1
58.40219613,22.54142675,-10.99901366,-1
58.41219613,22.55142675,-10.99902348,-1
58.42219613,22.56142675,-10.9990332,-1
58.43219613,22.57142675,-10.99904282,-1
58.44219613,22.58142675,-10.99905234,-1
58.45219613,22.59142675,-10.99906177,-1
58.46219613,22.60142675,-10.9990711,-1
58.47219613,22.61142675,-10.99908035,-1
58.48219613,22.62142675,-10.9990895,-1
58.49219613,22.63142675,-10.99909856,-1
58.50219613,22.64142675,-10.99910753,-1
58.51219613,22.65142675,-10.99911641,-1
58.52219613,22.66142675,-10.9991252,-1
58.53219613,22.67142675,-10.9991339,-1
58.54219613,22.68142675,-10.99914252,-1
58.55219613,22.69142675,-10.99915105,-1
58.56219613,22.70142675,-10.9991595,-1
58.57219613,22.71142675,-10.99916786,-1
58.58219613,22.72142675,-10.99917614,-1
58.59219613,22.73142675,-10.99918434,-1
58.60219613,22.74142675,-10.99919246,-1
58.61219613,22.75142675,-10.99920049,-1
58.62219613,22.76142675,-10.99920845,-1
58.63219613,22.77142675,-10.99921632,-1
58.64219613,22.78142675,-10.99922412,-1
58.65219613,22.79142675,-10.99923184,-1
58.66219613,22.80142675,-10.99923948,-1
58.67219613,22.81142675,-10.99924705,-1
58.68219613,22.82142675,-10.99925454,-1
58.69219613,22.83142675,-10.99926196,-1
58.70219613,22.84142675,-10.9992693,-1
58.71219613,22.85142675,-10.99927658,-1
58.72219613,22.86142675,-10.99928377,-1
58.73219613,22.87142675,-10.9992909,-1
58.74219613,22.88142675,-10.99929796,-1
58.75219613,22.89142675,-10.99930494,-1
58.76219613,22.90142675,-10.99931186,-1
58.77219613,22.91142675,-10.9993187,-1
58.78219613,22.92142675,-10.99932548,-1
58.79219613,22.93142675,-10.9993322,-1
58.80219613,22.94142675,-10.99933884,-1
58.81219613,22.95142675,-10.99934542,-1
58.82219613,22.96142675,-10.99935193,-1
58.83219613,22.97142675,-10.99935838,-1
58.84219613,22.98142675,-10.99936476,-1
58.85219613,22.99142675,-10.99937108,-1
58.86219613,23.00142675,-10.99937734,-1
58.87219613,23.01142675,-10.99938354,-1
58.88219613,23.02142675,-10.99938967,-1
58.89219613,23.03142675,-10.99939575,-1
58.90219613,23.04142675,-10.99940176,-1
58.91219613,23.05142675,-10.99940771,-1
58.92219613,23.06142675,-10.9994136,-1
58.93219613,23.07142675,-10.99941944,-1
58.94219613,23.08142675,-10.99942521,-1
58.95219613,23.09142675,-10.99943093,-1
58.96219613,23.10142675,-10.9994366,-1
58.97219613,23.11142675,-10.9994422,-1
58.98219613,23.12142675,-10.99944775,-1
58.99219613,23.13142675,-10.99945325,-1
59.00219613,23.14142675,-10.99945869,-1
59.01219613,23.15142675,-10.99946407,-1
59.02219613,23.16142675,-10.99946941,-1
59.03219613,23.17142675,-10.99947469,-1
59.04219613,23.18142675,-10.99947991,-1
59.05219613,23.19142675,-10.99948509,-1
59.06219613,23.20142675,-10.99949021,-1
59.07219613,23.21142675,-10.99949528,-1
59.08219613,23.22142675,-10.99950031,-1
59.09219613,23.23142675,-10.99950528,-1
59.10219613,23.24142675,-10.9995102,-1
59.11219613,23.25142675,-10.99951507,-1
59.12219613,23.26142675,-10.9995199,-1
59.13219613,23.27142675,-10.99952468,-1
59.14219613,23.28142675,-10.99952941,-1
59.15219613,23.29142675,-10.99953409,-1
59.16219613,23.30142675,-10.99953872,-1
59.17219613,23.31142675,-10.99954331,-1
59.18219613,23.32142675,-10.99954786,-1
59.19219613,23.33142675,-10.99955236,-1
59.20219613,23.34142675,-10.99955681,-1
59.21219613,23.35142675,-10.99956122,-1
59.22219613,23.36142675,-10.99956559,-1
59.23219613,23.37142675,-10.99956991,-1
59.24219613,23.38142675,-10.99957419,-1
59.25219613,23.39142675,-10.99957843,-1
59.26219613,23.40142675,-10.99958262,-1
59.27219613,23.41142675,-10.99958677,-1
59.28219613,23.42142675,-10.99959089,-1
59.29219613,23.43142675,-10.99959496,-1
59.30219613,23.44142675,-10.99959899,-1
59.31219613,23.45142675,-10.99960298,-1
59.32219613,23.46142675,-10.99960693,-1
59.33219613,23.47142675,-10.99961084,-1
59.34219613,23.48142675,-10.99961471,-1
59.35219613,23.49142675,-10.99961854,-1
59.36219613,23.50142675,-10.99962234,-1
59.37219613,23.51142675,-10.9996261,-1
59.38219613,23.52142675,-10.99962982,-1
59.39219613,23.53142675,-10.9996335,-1
59.40219613,23.54142675,-10.99963715,-1
59.41219613,23.55142675,-10.99964076,-1
59.42219613,23.56142675,-10.99964433,-1
59.43219613,23.57142675,-10.99964787,-1
59.44219613,23.58142675,-10.99965138,-1
59.45219613,23.59142675,-10.99965484,-1
59.46219613,23.60142675,-10.99965828,-1
59.47219613,23.61142675,-10.99966168,-1
59.48219613,23.62142675,-10.99966505,-1
59.49219613,23.63142675,-10.99966838,-1
59.50219613,23.64142675,-10.99967168,-1
59.51219613,23.65142675,-10.99967494,-1
59.52219613,23.66142675,-10.99967818,-1
59.53219613,23.67142675,-10.99968138,-1
59.54219613,23.68142675,-10.99968455,-1
59.55219613,23.69142675,-10.99968769,-1
59.56219613,23.70142675,-10.9996908,-1
59.57219613,23.71142675,-10.99969387,-1
59.58219613,23.72142675,-10.99969692,-1
59.59219613,23.73142675,-10.99969994,-1
59.60219613,23.74142675,-10.99970292,-1
59.61219613,23.75142675,-10.99970588,-1
59.62219613,23.76142675,-10.9997088,-1
59.63219613,23.77142675,-10.9997117,-1
59.64219613,23.78142675,-10.99971457,-1
59.65219613,23.79142675,-10.99971741,-1
59.66219613,23.80142675,-10.99972022,-1
59.67219613,23.81142675,-10.99972301,-1
59.68219613,23.82142675,-10.99972576,-1
59.69219613,23.83142675,-10.99972849,-1
59.70219613,23.84142675,-10.99973119,-1
59.71219613,23.85142675,-10.99973387,-1
59.72219613,23.86142675,-10.99973652,-1
59.73219613,23.87142675,-10.99973914,-1
59.74219613,23.88142675,-10.99974173,-1
59.75219613,23.89142675,-10.9997443,-1
59.76219613,23.90142675,-10.99974685,-1
59.77219613,23.91142675,-10.99974937,-1
59.78219613,23.92142675,-10.99975186,-1
59.79219613,23.93142675,-10.99975433,-1
59.80219613,23.94142675,-10.99975677,-1
59.81219613,23.95142675,-10.99975919,-1
59.82219613,23.96142675,-10.99976159,-1
59.83219613,23.97142675,-10.99976396,-1
59.84219613,23.98142675,-10.99976631,-1
59.85219613,23.99142675,-10.99976864,-1
59.86219613,24.00142675,-10.99977094,-1
59.87219613,24.01142675,-10.99977322,-1
59.88219613,24.02142675,-10.99977547,-1
59.89219613,24.03142675,-10.99977771,-1
59.90219613,24.04142675,-10.99977992,-1
59.91219613,24.05142675,-10.99978211,-1
59.92219613,24.06142675,-10.99978428,-1
59.93219613,24.07142675,-10.99978642,-1
59.94219613,24.08142675,-10.99978855,-1
59.95219613,24.09142675,-10.99979065,-1
59.96219613,24.10142675,-10.99979274,-1
59.97219613,24.11142675,-10.9997948,-1
59.98219613,24.12142675,-10.99979684,-1
59.99219613,24.13142675,-10.99979886,-1
59.9955861,24.13481672,-10.99979954,-1
59.9955861,24.13481672,-10.99979954,-1
60.0055861,24.14481672,-10.99324204,-0.880598005
60.0155861,24.15481672,-10.9737463,-0.76238408
60.0255861,24.16481672,-10.94157042,-0.645346403
60.0355861,24.17481672,-10.89696869,-0.52947327
60.0455861,24.18481672,-10.84019157,-0.414753094
60.0555861,24.19481672,-10.77148576,-0.301174403
60.0655861,24.20481672,-10.69109428,-0.188725839
60.0755861,24.21481672,-10.59925647,-0.077396157
60.0855861,24.22481672,-10.49620808,0.032825777
60.0955861,24.23481672,-10.3821813,0.141950984
60.1055861,24.24481672,-10.2574048,0.249990376
60.1155861,24.25481672,-10.1221038,0.356954759
60.1255861,24.26481672,-9.976500084,0.462854829
60.1355861,24.27481672,-9.820812082,0.567701175
60.1455861,24.28481672,-9.655254888,0.671504283
60.1555861,24.29481672,-9.480040317,0.774274532
60.1655861,24.30481672,-9.295376946,0.876022201
60.1755861,24.31481672,-9.101470155,0.976757463
60.17790825,24.31713887,-9.055142133,1
60.17790825,24.31713887,-9.055142133,1
60.18790825,24.32713887,-8.855590135,1
60.19790825,24.33713887,-8.658023712,1
60.20790825,24.34713887,-8.462423108,1
60.21790825,24.35713887,-8.268768762,1
60.22790825,24.36713887,-8.07704131,1
60.23790825,24.37713887,-7.887221577,1
60.24790825,24.38713887,-7.699290582,1
60.25790825,24.39713887,-7.513229532,1
60.26790825,24.40713887,-7.329019821,1
60.27790825,24.41713887,-7.146643026,1
60.28790825,24.42713887,-6.966080911,1
60.29790825,24.43713887,-6.787315419,1
60.30790825,24.44713887,-6.610328674,1
60.31790825,24.45713887,-6.435102976,1
60.32790825,24.46713887,-6.261620803,1
60.33790825,24.47713887,-6.089864806,1
60.34790825,24.48713887,-5.91981781,1
60.35790825,24.49713887,-5.75146281,1
60.36790825,24.50713887,-5.58478297,1
60.37790825,24.51713887,-5.419761622,1
60.38790825,24.52713887,-5.256382264,1
60.39790825,24.53713887,-5.094628558,1
60.40790825,24.54713887,-4.934484328,1
60.41790825,24.55713887,-4.77593356,1
60.42790825,24.56713887,-4.618960398,1
60.43790825,24.57713887,-4.463549145,1
60.44790825,24.58713887,-4.309684261,1
60.45790825,24.59713887,-4.157350357,1
60.46790825,24.60713887,-4.006532201,1
60.47790825,24.61713887,-3.857214711,1
60.48790825,24.62713887,-3.709382954,1
60.49790825,24.63713887,-3.563022149,1
60.50790825,24.64713887,-3.418117657,1
60.51790825,24.65713887,-3.274654989,1
60.52790825,24.66713887,-3.132619799,1
60.53790825,24.67713887,-2.991997882,1
60.54790825,24.68713887,-2.852775177,1
60.55790825,24.69713887,-2.714937761,1
60.56790825,24.70713887,-2.57847185,1
60.57790825,24.71713887,-2.443363798,1
60.58790825,24.72713887,-2.309600093,1
60.59790825,24.73713887,-2.17716736,1
60.60790825,24.74713887,-2.046052354,1
60.61790825,24.75713887,-1.916241964,1
60.62790825,24.76713887,-1.787723209,1
60.63790825,24.77713887,-1.660483237,1
60.64790825,24.78713887,-1.534509324,1
60.65790825,24.79713887,-1.409788872,1
60.66790825,24.80713887,-1.28630941,1
60.67790825,24.81713887,-1.164058589,1
60.68790825,24.82713887,-1.043024184,1
60.69790825,24.83713887,-0.923194091,1
60.70790825,24.84713887,-0.804556327,1
60.71790825,24.85713887,-0.687099029,1
60.72790825,24.86713887,-0.570810451,1
60.73790825,24.87713887,-0.455678963,1
60.74790825,24.88713887,-0.341693053,1
60.75790825,24.89713887,-0.228841322,1
60.76790825,24.90713887,-0.117112484,1
60.77790825,24.91713887,-0.006495366,1
60.78790825,24.92713887,0.103021092,1
60.79790825,24.93713887,0.211447844,1
60.80790825,24.94713887,0.318795732,1
60.81790825,24.95713887,0.42507549,1
60.82790825,24.96713887,0.530297747,1
60.83790825,24.97713887,0.634473025,1
60.84790825,24.98713887,0.737611742,1
60.85790825,24.99713887,0.839724211,1
60.86790825,25.00713887,0.940820644,1
60.87790825,25.01713887,1.040911151,1
60.88790825,25.02713887,1.140005741,1
60.89790825,25.03713887,1.238114323,1
60.90790825,25.04713887,1.335246708,1
60.91790825,25.05713887,1.43141261,1
60.92790825,25.06713887,1.526621646,1
60.93790825,25.07713887,1.620883335,1
60.94790825,25.08713887,1.714207105,1
60.95790825,25.09713887,1.806602288,1
60.96790825,25.10713887,1.898078124,1
60.97790825,25.11713887,1.98864376,1
60.98790825,25.12713887,2.078308253,1
60.99790825,25.13713887,2.167080569,1
61.00790825,25.14713887,2.254969586,1
61.01790825,25.15713887,2.341984092,1
61.02790825,25.16713887,2.42813279,1
61.03790825,25.17713887,2.513424294,1
61.04790825,25.18713887,2.597867133,1
61.05790825,25.19713887,2.681469752,1
61.06790825,25.20713887,2.764240511,1
61.07790825,25.21713887,2.846187687,1
61.08790825,25.22713887,2.927319475,1
61.09790825,25.23713887,3.007643988,1
61.10790825,25.24713887,3.087169259,1
61.11790825,25.25713887,3.165903241,1
61.12790825,25.26713887,3.243853806,1
61.13790825,25.27713887,3.32102875,1
61.14790825,25.28713887,3.39743579,1
61.15790825,25.29713887,3.473082568,1
61.16790825,25.30713887,3.547976648,1
61.17790825,25.31713887,3.622125519,1
61.18790825,25.32713887,3.695536597,1
61.19790825,25.33713887,3.768217222,1
61.20790825,25.34713887,3.840174663,1
61.21790825,25.35713887,3.911416116,1
61.22790825,25.36713887,3.981948704,1
61.23790825,25.37713887,4.051779481,1
61.24790825,25.38713887,4.12091543,1
61.25790825,25.39713887,4.189363465,1
61.26790825,25.40713887,4.257130431,1
61.27790825,25.41713887,4.324223104,1
61.28790825,25.42713887,4.390648194,1
61.29790825,25.43713887,4.456412344,1
61.30790825,25.44713887,4.521522129,1
61.31790825,25.45713887,4.585984061,1
61.32790825,25.46713887,4.649804585,1
61.33790825,25.47713887,4.712990086,1
61.34790825,25.48713887,4.775546879,1
61.35790825,25.49713887,4.837481223,1
61.36790825,25.50713887,4.898799309,1
61.37790825,25.51713887,4.95950727,1
61.38790825,25.52713887,5.019611177,1
61.39790825,25.53713887,5.07911704,1
61.40790825,25.54713887,5.13803081,1
61.41790825,25.55713887,5.196358378,1
61.42790825,25.56713887,5.254105577,1
61.43790825,25.57713887,5.311278182,1
61.44790825,25.58713887,5.36788191,1
61.45790825,25.59713887,5.423922421,1
61.46790825,25.60713887,5.47940532,1
61.47790825,25.61713887,5.534336155,1
61.48790825,25.62713887,5.588720419,1
61.49790825,25.63713887,5.64256355,1
61.50790825,25.64713887,5.695870934,1
61.51790825,25.65713887,5.7486479,1
61.52790825,25.66713887,5.800899726,1
61.53790825,25.67713887,5.852631638,1
61.54790825,25.68713887,5.903848809,1
61.55790825,25.69713887,5.954556361,1
61.56790825,25.70713887,6.004759364,1
61.57790825,25.71713887,6.054462838,1
61.58790825,25.72713887,6.103671755,1
61.59790825,25.73713887,6.152391036,1
61.60790825,25.74713887,6.200625551,1
61.61790825,25.75713887,6.248380124,1
61.62790825,25.76713887,6.295659532,1
61.63790825,25.77713887,6.342468502,1
61.64790825,25.78713887,6.388811714,1
61.65790825,25.79713887,6.434693805,1
61.66790825,25.80713887,6.48011936,1
61.67790825,25.81713887,6.525092924,1
61.68790825,25.82713887,6.569618993,1
61.69790825,25.83713887,6.613702021,1
61.70790825,25.84713887,6.657346415,1
61.71790825,25.85713887,6.70055654,1
61.72790825,25.86713887,6.743336717,1
61.73790825,25.87713887,6.785691225,1
61.74790825,25.88713887,6.827624298,1
61.75790825,25.89713887,6.86914013,1
61.76790825,25.90713887,6.910242872,1
61.77790825,25.91713887,6.950936635,1
61.78790825,25.92713887,6.991225489,1
61.79790825,25.93713887,7.031113462,1
61.80790825,25.94713887,7.070604543,1
61.81790825,25.95713887,7.109702681,1
61.82790825,25.96713887,7.148411786,1
61.83790825,25.97713887,7.186735729,1
61.84790825,25.98713887,7.224678342,1
61.85790825,25.99713887,7.262243421,1
61.86790825,26.00713887,7.29943472,1
61.87790825,26.01713887,7.33625596,1
61.88790825,26.02713887,7.372710822,1
61.89790825,26.03713887,7.408802952,1
61.90790825,26.04713887,7.44453596,1
61.91790825,26.05713887,7.479913418,1
61.92790825,26.06713887,7.514938865,1
61.93790825,26.07713887,7.549615803,1
61.94790825,26.08713887,7.583947699,1
61.95790825,26.09713887,7.617937987,1
61.96790825,26.10713887,7.651590067,1
61.97790825,26.11713887,7.684907302,1
61.98790825,26.12713887,7.717893026,1
61.99790825,26.13713887,7.750550536,1
62.00790825,26.14713887,7.782883098,1
62.01790825,26.15713887,7.814893946,1
62.02790825,26.16713887,7.846586281,1
62.03790825,26.17713887,7.877963272,1
62.04790825,26.18713887,7.909028056,1
62.05790825,26.19713887,7.939783741,1
62.06790825,26.20713887,7.970233401,1
62.07790825,26.21713887,8.000380083,1
62.08790825,26.22713887,8.0302268,1
62.09790825,26.23713887,8.059776537,1
62.10790825,26.24713887,8.089032249,1
62.11790825,26.25713887,8.117996862,1
62.12790825,26.26713887,8.146673272,1
62.13790825,26.27713887,8.175064348,1
62.14790825,26.28713887,8.203172927,1
62.15790825,26.29713887,8.231001821,1
62.16790825,26.30713887,8.258553814,1
62.17790825,26.31713887,8.285831659,1
62.18790825,26.32713887,8.312838085,1
62.19790825,26.33713887,8.339575793,1
62.20790825,26.34713887,8.366047456,1
62.21790825,26.35713887,8.392255722,1
62.22790825,26.36713887,8.418203211,1
62.23790825,26.37713887,8.443892518,1
62.24790825,26.38713887,8.469326213,1
62.25790825,26.39713887,8.494506838,1
62.26790825,26.40713887,8.519436911,1
62.27790825,26.41713887,8.544118926,1
62.28790825,26.42713887,8.568555351,1
62.29790825,26.43713887,8.59274863,1
62.30790825,26.44713887,8.616701181,1
62.31790825,26.45713887,8.640415401,1
62.32790825,26.46713887,8.66389366,1
62.33790825,26.47713887,8.687138306,1
62.34790825,26.48713887,8.710151664,1
62.35790825,26.49713887,8.732936036,1
62.36790825,26.50713887,8.755493699,1
62.37790825,26.51713887,8.77782691,1
62.38790825,26.52713887,8.799937902,1
62.39790825,26.53713887,8.821828886,1
62.40790825,26.54713887,8.84350205,1
62.41790825,26.55713887,8.864959563,1
62.42790825,26.56713887,8.886203571,1
62.43790825,26.57713887,8.907236197,1
62.44790825,26.58713887,8.928059544,1
62.45790825,26.59713887,8.948675696,1
62.46790825,26.60713887,8.969086714,1
62.47790825,26.61713887,8.989294639,1
62.48790825,26.62713887,9.009301492,1
62.49790825,26.63713887,9.029109273,1
62.50790825,26.64713887,9.048719963,1
62.51790825,26.65713887,9.068135524,1
62.52790825,26.66713887,9.087357897,1
62.53790825,26.67713887,9.106389004,1
62.54790825,26.68713887,9.125230748,1
62.55790825,26.69713887,9.143885014,1
62.56790825,26.70713887,9.162353666,1
62.57790825,26.71713887,9.180638553,1
62.58790825,26.72713887,9.198741502,1
62.59790825,26.73713887,9.216664323,1
62.60790825,26.74713887,9.23440881,1
62.61790825,26.75713887,9.251976735,1
62.62790825,26.76713887,9.269369858,1
62.63790825,26.77713887,9.286589915,1
62.64790825,26.78713887,9.30363863,1
62.65790825,26.79713887,9.320517708,1
62.66790825,26.80713887,9.337228836,1
62.67790825,26.81713887,9.353773686,1
62.68790825,26.82713887,9.370153911,1
62.69790825,26.83713887,9.386371151,1
62.70790825,26.84713887,9.402427026,1
62.71790825,26.85713887,9.418323143,1
62.72790825,26.86713887,9.43406109,1
62.73790825,26.87713887,9.449642443,1
62.74790825,26.88713887,9.465068758,1
62.75790825,26.89713887,9.480341579,1
62.76790825,26.90713887,9.495462433,1
62.77790825,26.91713887,9.510432832,1
62.78790825,26.92713887,9.525254273,1
62.79790825,26.93713887,9.539928238,1
62.80790825,26.94713887,9.554456195,1
62.81790825,26.95713887,9.568839596,1
62.82790825,26.96713887,9.58307988,1
62.83790825,26.97713887,9.597178471,1
62.84790825,26.98713887,9.611136778,1
62.85790825,26.99713887,9.624956198,1
62.86790825,27.00713887,9.638638113,1
62.87790825,27.01713887,9.65218389,1
62.88790825,27.02713887,9.665594884,1
62.89790825,27.03713887,9.678872437,1
62.90790825,27.04713887,9.692017876,1
62.91790825,27.05713887,9.705032515,1
62.92790825,27.06713887,9.717917657,1
62.93790825,27.07713887,9.73067459,1
62.94790825,27.08713887,9.743304589,1
62.95790825,27.09713887,9.755808917,1
62.96790825,27.10713887,9.768188825,1
62.97790825,27.11713887,9.780445551,1
62.98790825,27.12713887,9.79258032,1
62.99790825,27.13713887,9.804594347,1
63.00790825,27.14713887,9.816488832,1
63.01790825,27.15713887,9.828264965,1
63.02790825,27.16713887,9.839923923,1
63.03790825,27.17713887,9.851466873,1
63.04790825,27.18713887,9.862894969,1
63.05790825,27.19713887,9.874209353,1
63.06790825,27.20713887,9.885411157,1
63.07790825,27.21713887,9.896501501,1
63.08790825,27.22713887,9.907481495,1
63.09790825,27.23713887,9.918352235,1
63.10790825,27.24713887,9.92911481,1
63.11790825,27.25713887,9.939770296,1
63.12790825,27.26713887,9.950319758,1
63.13790825,27.27713887,9.960764251,1
63.14790825,27.28713887,9.971104819,1
63.15790825,27.29713887,9.981342497,1
63.16790825,27.30713887,9.991478309,1
63.17790825,27.31713887,10.00151327,1
63.18790825,27.32713887,10.01144838,1
63.19790825,27.33713887,10.02128463,1
63.20790825,27.34713887,10.03102301,1
63.21790825,27.35713887,10.04066449,1
63.22790825,27.36713887,10.05021004,1
63.23790825,27.37713887,10.05966061,1
63.24790825,27.38713887,10.06901714,1
63.25790825,27.39713887,10.07828058,1
63.26790825,27.40713887,10.08745184,1
63.27790825,27.41713887,10.09653184,1
63.28790825,27.42713887,10.1055215,1
63.29790825,27.43713887,10.11442171,1
63.30790825,27.44713887,10.12323336,1
63.31790825,27.45713887,10.13195734,1
63.32790825,27.46713887,10.1405945,1
63.33790825,27.47713887,10.14914573,1
63.34790825,27.48713887,10.15761187,1
63.35790825,27.49713887,10.16599378,1
63.36790825,27.50713887,10.17429228,1
63.37790825,27.51713887,10.18250821,1
63.38790825,27.52713887,10.19064238,1
63.39790825,27.53713887,10.19869563,1
63.40790825,27.54713887,10.20666874,1
63.41790825,27.55713887,10.21456252,1
63.42790825,27.56713887,10.22237775,1
63.43790825,27.57713887,10.23011522,1
63.44790825,27.58713887,10.2377757,1
63.45790825,27.59713887,10.24535996,1
63.46790825,27.60713887,10.25286876,1
63.47790825,27.61713887,10.26030284,1
63.48790825,27.62713887,10.26766295,1
63.49790825,27.63713887,10.27494982,1
63.50790825,27.64713887,10.28216419,1
63.51790825,27.65713887,10.28930678,1
63.52790825,27.66713887,10.29637829,1
63.53790825,27.67713887,10.30337944,1
63.54790825,27.68713887,10.31031094,1
63.55790825,27.69713887,10.31717346,1
63.56790825,27.70713887,10.32396769,1
63.57790825,27.71713887,10.33069433,1
63.58790825,27.72713887,10.33735403,1
63.59790825,27.73713887,10.34394747,1
63.60790825,27.74713887,10.3504753,1
63.61790825,27.75713887,10.35693818,1
63.62790825,27.76713887,10.36333675,1
63.63790825,27.77713887,10.36967166,1
63.64790825,27.78713887,10.37594353,1
63.65790825,27.79713887,10.38215299,1
63.66790825,27.80713887,10.38830067,1
63.67790825,27.81713887,10.39438718,1
63.68790825,27.82713887,10.40041313,1
63.69790825,27.83713887,10.40637912,1
63.70790825,27.84713887,10.41228575,1
63.71790825,27.85713887,10.4181336,1
63.72790825,27.86713887,10.42392327,1
63.73790825,27.87713887,10.42965533,1
63.74790825,27.88713887,10.43533035,1
63.75790825,27.89713887,10.44094891,1
63.76790825,27.90713887,10.44651156,1
63.77790825,27.91713887,10.45201886,1
63.78790825,27.92713887,10.45747137,1
63.79790825,27.93713887,10.46286962,1
63.80790825,27.94713887,10.46821415,1
63.81790825,27.95713887,10.47350551,1
63.82790825,27.96713887,10.47874422,1
63.83790825,27.97713887,10.4839308,1
63.84790825,27.98713887,10.48906577,1
63.85790825,27.99713887,10.49414965,1
63.86790825,28.00713887,10.49918295,1
63.87790825,28.01713887,10.50416616,1
63.88790825,28.02713887,10.50909979,1
63.89790825,28.03713887,10.51398433,1
63.90790825,28.04713887,10.51882027,1
63.91790825,28.05713887,10.52360809,1
63.92790825,28.06713887,10.52834826,1
63.93790825,28.07713887,10.53304128,1
63.94790825,28.08713887,10.53768759,1
63.95790825,28.09713887,10.54228768,1
63.96790825,28.10713887,10.54684199,1
63.97790825,28.11713887,10.55135099,1
63.98790825,28.12713887,10.55581512,1
63.99790825,28.13713887,10.56023484,1
64.00790825,28.14713887,10.56461057,1
64.01790825,28.15713887,10.56894277,1
64.02790825,28.16713887,10.57323186,1
64.03790825,28.17713887,10.57747828,1
64.04790825,28.18713887,10.58168244,1
64.05790825,28.19713887,10.58584477,1
64.06790825,28.20713887,10.58996568,1
64.07790825,28.21713887,10.59404559,1
64.08790825,28.22713887,10.5980849,1
64.09790825,28.23713887,10.60208402,1
64.10790825,28.24713887,10.60604335,1
64.11790825,28.25713887,10.60996329,1
64.12790825,28.26713887,10.61384422,1
64.13790825,28.27713887,10.61768653,1
64.14790825,28.28713887,10.62149062,1
64.15790825,28.29713887,10.62525685,1
64.16790825,28.30713887,10.6289856,1
64.17790825,28.31713887,10.63267726,1
64.18790825,28.32713887,10.63633218,1
64.19790825,28.33713887,10.63995074,1
64.20790825,28.34713887,10.64353329,1
64.21790825,28.35713887,10.64708019,1
64.22790825,28.36713887,10.6505918,1
64.23790825,28.37713887,10.65406847,1
64.24790825,28.38713887,10.65751055,1
64.25790825,28.39713887,10.66091837,1
64.26790825,28.40713887,10.66429229,1
64.27790825,28.41713887,10.66763264,1
64.28790825,28.42713887,10.67093975,1
64.29790825,28.43713887,10.67421395,1
64.30790825,28.44713887,10.67745558,1
64.31790825,28.45713887,10.68066495,1
64.32790825,28.46713887,10.68384239,1
64.33790825,28.47713887,10.68698821,1
64.34790825,28.48713887,10.69010273,1
64.35790825,28.49713887,10.69318626,1
64.36790825,28.50713887,10.6962391,1
64.37790825,28.51713887,10.69926158,1
64.38790825,28.52713887,10.70225397,1
64.39790825,28.53713887,10.7052166,1
64.40790825,28.54713887,10.70814974,1
64.41790825,28.55713887,10.7110537,1
64.42790825,28.56713887,10.71392876,1
64.43790825,28.57713887,10.71677522,1
64.44790825,28.58713887,10.71959335,1
64.45790825,28.59713887,10.72238344,1
64.46790825,28.60713887,10.72514578,1
64.47790825,28.61713887,10.72788062,1
64.48790825,28.62713887,10.73058825,1
64.49790825,28.63713887,10.73326895,1
64.50790825,28.64713887,10.73592296,1
64.51790825,28.65713887,10.73855057,1
64.52790825,28.66713887,10.74115204,1
64.53790825,28.67713887,10.74372762,1
64.54790825,28.68713887,10.74627757,1
64.55790825,28.69713887,10.74880215,1
64.56790825,28.70713887,10.75130161,1
64.57790825,28.71713887,10.7537762,1
64.58790825,28.72713887,10.75622617,1
64.59790825,28.73713887,10.75865176,1
64.60790825,28.74713887,10.76105322,1
64.61790825,28.75713887,10.76343078,1
64.62790825,28.76713887,10.76578468,1
64.63790825,28.77713887,10.76811516,1
64.64790825,28.78713887,10.77042245,1
64.65790825,28.79713887,10.77270679,1
64.66790825,28.80713887,10.77496839,1
64.67790825,28.81713887,10.7772075,1
64.68790825,28.82713887,10.77942432,1
64.69790825,28.83713887,10.78161908,1
64.70790825,28.84713887,10.78379201,1
64.71790825,28.85713887,10.78594331,1
64.72790825,28.86713887,10.78807321,1
64.73790825,28.87713887,10.79018192,1
64.74790825,28.88713887,10.79226965,1
64.75790825,28.89713887,10.7943366,1
64.76790825,28.90713887,10.79638298,1
64.77790825,28.91713887,10.79840901,1
64.78790825,28.92713887,10.80041487,1
64.79790825,28.93713887,10.80240077,1
64.80790825,28.94713887,10.80436692,1
64.81790825,28.95713887,10.8063135,1
64.82790825,28.96713887,10.80824071,1
64.83790825,28.97713887,10.81014875,1
64.84790825,28.98713887,10.8120378,1
64.85790825,28.99713887,10.81390806,1
64.86790825,29.00713887,10.8157597,1
64.87790825,29.01713887,10.81759292,1
64.88790825,29.02713887,10.81940791,1
64.89790825,29.03713887,10.82120483,1
64.90790825,29.04713887,10.82298387,1
64.91790825,29.05713887,10.82474521,1
64.92790825,29.06713887,10.82648902,1
64.93790825,29.07713887,10.82821549,1
64.94790825,29.08713887,10.82992477,1
64.95790825,29.09713887,10.83161705,1
64.96790825,29.10713887,10.83329249,1
64.97790825,29.11713887,10.83495125,1
64.98790825,29.12713887,10.83659352,1
64.99790825,29.13713887,10.83821944,1
65.00790825,29.14713887,10.83982918,1
65.01790825,29.15713887,10.84142291,1
65.02790825,29.16713887,10.84300078,1
65.03790825,29.17713887,10.84456294,1
65.04790825,29.18713887,10.84610957,1
65.05790825,29.19713887,10.8476408,1
65.06790825,29.20713887,10.8491568,1
65.07790825,29.21713887,10.85065772,1
65.08790825,29.22713887,10.8521437,1
65.09790825,29.23713887,10.85361489,1
65.10790825,29.24713887,10.85507145,1
65.11790825,29.25713887,10.85651351,1
65.12790825,29.26713887,10.85794123,1
65.13790825,29.27713887,10.85935474,1
65.14790825,29.28713887,10.86075418,1
65.15790825,29.29713887,10.8621397,1
65.16790825,29.30713887,10.86351143,1
65.17790825,29.31713887,10.86486952,1
65.18790825,29.32713887,10.86621409,1
65.19790825,29.33713887,10.86754528,1
65.20790825,29.34713887,10.86886322,1
65.21790825,29.35713887,10.87016806,1
65.22790825,29.36713887,10.87145991,1
65.23790825,29.37713887,10.8727389,1
65.24790825,29.38713887,10.87400517,1
65.25790825,29.39713887,10.87525884,1
65.26790825,29.40713887,10.87650004,1
65.27790825,29.41713887,10.87772888,1
65.28790825,29.42713887,10.8789455,1
65.29790825,29.43713887,10.88015001,1
65.30790825,29.44713887,10.88134254,1
65.31790825,29.45713887,10.8825232,1
65.32790825,29.46713887,10.88369211,1
65.33790825,29.47713887,10.8848494,1
65.34790825,29.48713887,10.88599516,1
65.35790825,29.49713887,10.88712953,1
65.36790825,29.50713887,10.88825261,1
65.37790825,29.51713887,10.88936452,1
65.38790825,29.52713887,10.89046536,1
65.39790825,29.53713887,10.89155525,1
65.40790825,29.54713887,10.89263429,1
65.41790825,29.55713887,10.8937026,1
65.42790825,29.56713887,10.89476027,1
65.43790825,29.57713887,10.89580743,1
65.44790825,29.58713887,10.89684416,1
65.45790825,29.59713887,10.89787058,1
65.46790825,29.60713887,10.89888678,1
65.47790825,29.61713887,10.89989287,1
65.48790825,29.62713887,10.90088896,1
65.49790825,29.63713887,10.90187513,1
65.50790825,29.64713887,10.90285149,1
65.51790825,29.65713887,10.90381813,1
65.52790825,29.66713887,10.90477516,1
65.53790825,29.67713887,10.90572266,1
65.54790825,29.68713887,10.90666074,1
65.55790825,29.69713887,10.90758948,1
65.56790825,29.70713887,10.90850898,1
65.57790825,29.71713887,10.90941933,1
65.58790825,29.72713887,10.91032062,1
65.59790825,29.73713887,10.91121294,1
65.60790825,29.74713887,10.91209639,1
65.61790825,29.75713887,10.91297105,1
65.62790825,29.76713887,10.913837,1
65.63790825,29.77713887,10.91469433,1
65.64790825,29.78713887,10.91554314,1
65.65790825,29.79713887,10.9163835,1
65.66790825,29.80713887,10.9172155,1
65.67790825,29.81713887,10.91803922,1
65.68790825,29.82713887,10.91885474,1
65.69790825,29.83713887,10.91966215,1
65.70790825,29.84713887,10.92046153,1
65.71790825,29.85713887,10.92125295,1
65.72790825,29.86713887,10.92203649,1
65.73790825,29.87713887,10.92281224,1
65.74790825,29.88713887,10.92358027,1
65.75790825,29.89713887,10.92434066,1
65.76790825,29.90713887,10.92509349,1
65.77790825,29.91713887,10.92583882,1
65.78790825,29.92713887,10.92657673,1
65.79790825,29.93713887,10.92730731,1
65.80790825,29.94713887,10.92803061,1
65.81790825,29.95713887,10.92874672,1
65.82790825,29.96713887,10.9294557,1
65.83790825,29.97713887,10.93015763,1
65.84790825,29.98713887,10.93085257,1
65.85790825,29.99713887,10.9315406,1
65.86790825,30.00713887,10.93222178,1
65.87790825,30.01713887,10.93289619,1
65.88790825,30.02713887,10.93356388,1
65.89790825,30.03713887,10.93422493,1
65.90790825,30.04713887,10.9348794,1
65.91790825,30.05713887,10.93552737,1
65.92790825,30.06713887,10.93616888,1
65.93790825,30.07713887,10.93680401,1
65.94790825,30.08713887,10.93743282,1
65.95790825,30.09713887,10.93805537,1
65.96790825,30.10713887,10.93867173,1
65.97790825,30.11713887,10.93928196,1
65.98790825,30.12713887,10.93988611,1
65.99790825,30.13713887,10.94048426,1
66.00790825,30.14713887,10.94107645,1
66.01790825,30.15713887,10.94166275,1
66.02790825,30.16713887,10.94224321,1
66.03790825,30.17713887,10.9428179,1
66.04790825,30.18713887,10.94338687,1
66.05790825,30.19713887,10.94395018,1
66.06790825,30.20713887,10.94450789,1
66.07790825,30.21713887,10.94506004,1
66.08790825,30.22713887,10.94560671,1
66.09790825,30.23713887,10.94614793,1
66.10790825,30.24713887,10.94668377,1
66.11790825,30.25713887,10.94721427,1
66.12790825,30.26713887,10.9477395,1
66.13790825,30.27713887,10.9482595,1
66.14790825,30.28713887,10.94877433,1
66.15790825,30.29713887,10.94928403,1
66.16790825,30.30713887,10.94978866,1
66.17790825,30.31713887,10.95028827,1
66.18790825,30.32713887,10.95078291,1
66.19790825,30.33713887,10.95127263,1
66.20790825,30.34713887,10.95175748,1
66.21790825,30.35713887,10.9522375,1
66.22790825,30.36713887,10.95271274,1
66.23790825,30.37713887,10.95318326,1
66.24790825,30.38713887,10.95364909,1
66.25790825,30.39713887,10.95411029,1
66.26790825,30.40713887,10.9545669,1
66.27790825,30.41713887,10.95501897,1
66.28790825,30.42713887,10.95546654,1
66.29790825,30.43713887,10.95590965,1
66.30790825,30.44713887,10.95634836,1
66.31790825,30.45713887,10.9567827,1
66.32790825,30.46713887,10.95721272,1
66.33790825,30.47713887,10.95763846,1
66.34790825,30.48713887,10.95805996,1
66.35790825,30.49713887,10.95847728,1
66.36790825,30.50713887,10.95889043,1
66.37790825,30.51713887,10.95929948,1
66.38790825,30.52713887,10.95970446,1
66.39790825,30.53713887,10.9601054,1
66.40790825,30.54713887,10.96050236,1
66.41790825,30.55713887,10.96089537,1
66.42790825,30.56713887,10.96128447,1
66.43790825,30.57713887,10.96166969,1
66.44790825,30.58713887,10.96205109,1
66.45790825,30.59713887,10.96242868,1
66.46790825,30.60713887,10.96280253,1
66.47790825,30.61713887,10.96317265,1
66.48790825,30.62713887,10.96353908,1
66.49790825,30.63713887,10.96390188,1
66.50790825,30.64713887,10.96426106,1
66.51790825,30.65713887,10.96461667,1
66.52790825,30.66713887,10.96496874,1
66.53790825,30.67713887,10.9653173,1
66.54790825,30.68713887,10.9656624,1
66.55790825,30.69713887,10.96600407,1
66.56790825,30.70713887,10.96634233,1
66.57790825,30.71713887,10.96667723,1
66.58790825,30.72713887,10.9670088,1
66.59790825,30.73713887,10.96733707,1
66.60790825,30.74713887,10.96766207,1
66.61790825,30.75713887,10.96798384,1
66.62790825,30.76713887,10.9683024,1
66.63790825,30.77713887,10.9686178,1
66.64790825,30.78713887,10.96893006,1
66.65790825,30.79713887,10.96923921,1
66.66790825,30.80713887,10.96954528,1
66.67790825,30.81713887,10.96984831,1
66.68790825,30.82713887,10.97014833,1
66.69790825,30.83713887,10.97044536,1
66.70790825,30.84713887,10.97073943,1
66.71790825,30.85713887,10.97103058,1
66.72790825,30.86713887,10.97131883,1
66.73790825,30.87713887,10.97160421,1
66.74790825,30.88713887,10.97188675,1
66.75790825,30.89713887,10.97216649,1
66.76790825,30.90713887,10.97244343,1
66.77790825,30.91713887,10.97271763,1
66.78790825,30.92713887,10.97298909,1
66.79790825,30.93713887,10.97325785,1
66.80790825,30.94713887,10.97352394,1
66.81790825,30.95713887,10.97378738,1
66.82790825,30.96713887,10.9740482,1
66.83790825,30.97713887,10.97430643,1
66.84790825,30.98713887,10.97456208,1
66.85790825,30.99713887,10.97481519,1
66.86790825,31.00713887,10.97506579,1
66.87790825,31.01713887,10.97531389,1
66.88790825,31.02713887,10.97555952,1
66.89790825,31.03713887,10.9758027,1
66.90790825,31.04713887,10.97604347,1
66.91790825,31.05713887,10.97628184,1
66.92790825,31.06713887,10.97651784,1
66.93790825,31.07713887,10.97675149,1
66.94790825,31.08713887,10.97698282,1
66.95790825,31.09713887,10.97721185,1
66.96790825,31.10713887,10.97743859,1
66.97790825,31.11713887,10.97766308,1
66.98790825,31.12713887,10.97788534,1
66.99790825,31.13713887,10.97810538,1
67.00790825,31.14713887,10.97832324,1
67.01790825,31.15713887,10.97853892,1
67.02790825,31.16713887,10.97875247,1
67.03790825,31.17713887,10.97896388,1
67.04790825,31.18713887,10.97917319,1
67.05790825,31.19713887,10.97938043,1
67.06790825,31.20713887,10.97958559,1
67.07790825,31.21713887,10.97978872,1
67.08790825,31.22713887,10.97998983,1
67.09790825,31.23713887,10.98018893,1
67.10790825,31.24713887,10.98038605,1
67.11790825,31.25713887,10.98058122,1
67.12790825,31.26713887,10.98077444,1
67.13790825,31.27713887,10.98096573,1
67.14790825,31.28713887,10.98115513,1
67.15790825,31.29713887,10.98134264,1
67.16790825,31.30713887,10.98152828,1
67.17790825,31.31713887,10.98171208,1
67.18790825,31.32713887,10.98189405,1
67.19790825,31.33713887,10.9820742,1
67.20790825,31.34713887,10.98225257,1
67.21790825,31.35713887,10.98242916,1
67.22790825,31.36713887,10.98260399,1
67.23790825,31.37713887,10.98277708,1
67.24790825,31.38713887,10.98294845,1
67.25790825,31.39713887,10.98311812,1
67.26790825,31.40713887,10.9832861,1
67.27790825,31.41713887,10.9834524,1
67.28790825,31.42713887,10.98361705,1
67.29790825,31.43713887,10.98378007,1
67.30790825,31.44713887,10.98394146,1
67.31790825,31.45713887,10.98410124,1
67.32790825,31.46713887,10.98425944,1
67.33790825,31.47713887,10.98441606,1
67.34790825,31.48713887,10.98457112,1
67.35790825,31.49713887,10.98472464,1
67.36790825,31.50713887,10.98487664,1
67.37790825,31.51713887,10.98502712,1
67.38790825,31.52713887,10.9851761,1
67.39790825,31.53713887,10.9853236,1
67.40790825,31.54713887,10.98546963,1
67.41790825,31.55713887,10.98561421,1
67.42790825,31.56713887,10.98575735,1
67.43790825,31.57713887,10.98589907,1
67.44790825,31.58713887,10.98603938,1
67.45790825,31.59713887,10.98617829,1
67.46790825,31.60713887,10.98631581,1
67.47790825,31.61713887,10.98645197,1
67.48790825,31.62713887,10.98658678,1
67.49790825,31.63713887,10.98672024,1
67.50790825,31.64713887,10.98685238,1
67.51790825,31.65713887,10.9869832,1
67.52790825,31.66713887,10.98711272,1
67.53790825,31.67713887,10.98724095,1
67.54790825,31.68713887,10.9873679,1
67.55790825,31.69713887,10.9874936,1
67.56790825,31.70713887,10.98761804,1
67.57790825,31.71713887,10.98774124,1
67.58790825,31.72713887,10.98786322,1
67.59790825,31.73713887,10.98798398,1
67.60790825,31.74713887,10.98810354,1
67.61790825,31.75713887,10.98822191,1
67.62790825,31.76713887,10.98833911,1
67.63790825,31.77713887,10.98845513,1
67.64790825,31.78713887,10.98857001,1
67.65790825,31.79713887,10.98868374,1
67.66790825,31.80713887,10.98879634,1
67.67790825,31.81713887,10.98890781,1
67.68790825,31.82713887,10.98901818,1
67.69790825,31.83713887,10.98912745,1
67.70790825,31.84713887,10.98923564,1
67.71790825,31.85713887,10.98934275,1
67.72790825,31.86713887,10.98944879,1
67.73790825,31.87713887,10.98955377,1
67.74790825,31.88713887,10.98965771,1
67.75790825,31.89713887,10.98976062,1
67.76790825,31.90713887,10.98986251,1
67.77790825,31.91713887,10.98996338,1
67.78790825,31.92713887,10.99006324,1
67.79790825,31.93713887,10.99016211,1
67.80790825,31.94713887,10.99026,1
67.81790825,31.95713887,10.99035692,1
67.82790825,31.96713887,10.99045287,1
67.83790825,31.97713887,10.99054786,1
67.84790825,31.98713887,10.99064191,1
67.85790825,31.99713887,10.99073503,1
67.86790825,32.00713887,10.99082722,1
67.87790825,32.01713887,10.99091849,1
67.88790825,32.02713887,10.99100885,1
67.89790825,32.03713887,10.99109831,1
67.90790825,32.04713887,10.99118689,1
67.91790825,32.05713887,10.99127458,1
67.92790825,32.06713887,10.9913614,1
67.93790825,32.07713887,10.99144735,1
67.94790825,32.08713887,10.99153245,1
67.95790825,32.09713887,10.99161671,1
67.96790825,32.10713887,10.99170012,1
67.97790825,32.11713887,10.99178271,1
67.98790825,32.12713887,10.99186447,1
67.99790825,32.13713887,10.99194542,1
68.00790825,32.14713887,10.99202556,1
68.01790825,32.15713887,10.99210491,1
68.02790825,32.16713887,10.99218347,1
68.03790825,32.17713887,10.99226124,1
68.04790825,32.18713887,10.99233825,1
68.05790825,32.19713887,10.99241448,1
68.06790825,32.20713887,10.99248996,1
68.07790825,32.21713887,10.99256469,1
68.08790825,32.22713887,10.99263867,1
68.09790825,32.23713887,10.99271191,1
68.10790825,32.24713887,10.99278443,1
68.11790825,32.25713887,10.99285623,1
68.12790825,32.26713887,10.99292731,1
68.13790825,32.27713887,10.99299768,1
68.14790825,32.28713887,10.99306736,1
68.15790825,32.29713887,10.99313634,1
68.16790825,32.30713887,10.99320463,1
68.17790825,32.31713887,10.99327225,1
68.18790825,32.32713887,10.99333919,1
68.19790825,32.33713887,10.99340547,1
68.20790825,32.34713887,10.99347108,1
68.21790825,32.35713887,10.99353605,1
68.22790825,32.36713887,10.99360037,1
68.23790825,32.37713887,10.99366404,1
68.24790825,32.38713887,10.99372709,1
68.25790825,32.39713887,10.9937895,1
68.26790825,32.40713887,10.9938513,1
68.27790825,32.41713887,10.99391248,1
68.28790825,32.42713887,10.99397305,1
68.29790825,32.43713887,10.99403302,1
68.30790825,32.44713887,10.99409239,1
68.31790825,32.45713887,10.99415117,1
68.32790825,32.46713887,10.99420937,1
68.33790825,32.47713887,10.99426699,1
68.34790825,32.48713887,10.99432403,1
68.35790825,32.49713887,10.99438051,1
68.36790825,32.50713887,10.99443643,1
68.37790825,32.51713887,10.99449178,1
68.38790825,32.52713887,10.99454659,1
68.39790825,32.53713887,10.99460085,1
68.40790825,32.54713887,10.99465458,1
68.41790825,32.55713887,10.99470776,1
68.42790825,32.56713887,10.99476042,1
68.43790825,32.57713887,10.99481256,1
68.44790825,32.58713887,10.99486417,1
68.45790825,32.59713887,10.99491528,1
68.46790825,32.60713887,10.99496587,1
68.47790825,32.61713887,10.99501596,1
68.48790825,32.62713887,10.99506555,1
68.49790825,32.63713887,10.99511465,1
68.50790825,32.64713887,10.99516326,1
68.51790825,32.65713887,10.99521139,1
68.52790825,32.66713887,10.99525903,1
68.53790825,32.67713887,10.99530621,1
68.54790825,32.68713887,10.99535291,1
68.55790825,32.69713887,10.99539915,1
68.56790825,32.70713887,10.99544493,1
68.57790825,32.71713887,10.99549025,1
68.58790825,32.72713887,10.99553513,1
68.59790825,32.73713887,10.99557955,1
68.60790825,32.74713887,10.99562354,1
68.61790825,32.75713887,10.99566708,1
68.62790825,32.76713887,10.9957102,1
68.63790825,32.77713887,10.99575288,1
68.64790825,32.78713887,10.99579514,1
68.65790825,32.79713887,10.99583698,1
68.66790825,32.80713887,10.9958784,1
68.67790825,32.81713887,10.99591941,1
68.68790825,32.82713887,10.99596002,1
68.69790825,32.83713887,10.99600021,1
68.70790825,32.84713887,10.99604001,1
68.71790825,32.85713887,10.99607942,1
68.72790825,32.86713887,10.99611843,1
68.73790825,32.87713887,10.99615705,1
68.74790825,32.88713887,10.99619529,1
68.75790825,32.89713887,10.99623314,1
68.76790825,32.90713887,10.99627062,1
68.77790825,32.91713887,10.99630773,1
68.78790825,32.92713887,10.99634447,1
68.79790825,32.93713887,10.99638084,1
68.80790825,32.94713887,10.99641686,1
68.81790825,32.95713887,10.99645251,1
68.82790825,32.96713887,10.99648781,1
68.83790825,32.97713887,10.99652275,1
68.84790825,32.98713887,10.99655735,1
68.85790825,32.99713887,10.99659161,1
68.86790825,33.00713887,10.99662552,1
68.87790825,33.01713887,10.9966591,1
68.88790825,33.02713887,10.99669234,1
68.89790825,33.03713887,10.99672525,1
68.90790825,33.04713887,10.99675784,1
68.91790825,33.05713887,10.9967901,1
68.92790825,33.06713887,10.99682204,1
68.93790825,33.07713887,10.99685366,1
68.94790825,33.08713887,10.99688496,1
68.95790825,33.09713887,10.99691596,1
68.96790825,33.10713887,10.99694665,1
68.97790825,33.11713887,10.99697703,1
68.98790825,33.12713887,10.99700711,1
68.99790825,33.13713887,10.99703689,1
69.00790825,33.14713887,10.99706637,1
69.01790825,33.15713887,10.99709556,1
69.02790825,33.16713887,10.99712446,1
69.03790825,33.17713887,10.99715307,1
69.04790825,33.18713887,10.9971814,1
69.05790825,33.19713887,10.99720944,1
69.06790825,33.20713887,10.99723721,1
69.07790825,33.21713887,10.9972647,1
69.08790825,33.22713887,10.99729192,1
69.09790825,33.23713887,10.99731886,1
69.10790825,33.24713887,10.99734554,1
69.11790825,33.25713887,10.99737195,1
69.12790825,33.26713887,10.9973981,1
69.13790825,33.27713887,10.99742399,1
69.14790825,33.28713887,10.99744962,1
69.15790825,33.29713887,10.997475,1
69.16790825,33.30713887,10.99750012,1
69.17790825,33.31713887,10.997525,1
69.18790825,33.32713887,10.99754963,1
69.19790825,33.33713887,10.99757401,1
69.20790825,33.34713887,10.99759815,1
69.21790825,33.35713887,10.99762205,1
69.22790825,33.36713887,10.99764571,1
69.23790825,33.37713887,10.99766913,1
69.24790825,33.38713887,10.99769232,1
69.25790825,33.39713887,10.99771529,1
69.26790825,33.40713887,10.99773802,1
69.27790825,33.41713887,10.99776053,1
69.28790825,33.42713887,10.99778281,1
69.29790825,33.43713887,10.99780487,1
69.30790825,33.44713887,10.99782671,1
69.31790825,33.45713887,10.99784834,1
69.32790825,33.46713887,10.99786975,1
69.33790825,33.47713887,10.99789094,1
69.34790825,33.48713887,10.99791193,1
69.35790825,33.49713887,10.99793271,1
69.36790825,33.50713887,10.99795328,1
69.37790825,33.51713887,10.99797364,1
69.38790825,33.52713887,10.9979938,1
69.39790825,33.53713887,10.99801377,1
69.40790825,33.54713887,10.99803353,1
69.41790825,33.55713887,10.9980531,1
69.42790825,33.56713887,10.99807247,1
69.43790825,33.57713887,10.99809165,1
69.44790825,33.58713887,10.99811063,1
69.45790825,33.59713887,10.99812943,1
69.46790825,33.60713887,10.99814805,1
69.47790825,33.61713887,10.99816647,1
69.48790825,33.62713887,10.99818472,1
69.49790825,33.63713887,10.99820278,1
69.50790825,33.64713887,10.99822066,1
69.51790825,33.65713887,10.99823837,1
69.52790825,33.66713887,10.9982559,1
69.53790825,33.67713887,10.99827325,1
69.54790825,33.68713887,10.99829043,1
69.55790825,33.69713887,10.99830744,1
69.56790825,33.70713887,10.99832428,1
69.57790825,33.71713887,10.99834096,1
69.58790825,33.72713887,10.99835746,1
69.59790825,33.73713887,10.99837381,1
69.60790825,33.74713887,10.99838999,1
69.61790825,33.75713887,10.99840601,1
69.62790825,33.76713887,10.99842187,1
69.63790825,33.77713887,10.99843757,1
69.64790825,33.78713887,10.99845312,1
69.65790825,33.79713887,10.99846851,1
69.66790825,33.80713887,10.99848375,1
69.67790825,33.81713887,10.99849884,1
69.68790825,33.82713887,10.99851377,1
69.69790825,33.83713887,10.99852856,1
69.70790825,33.84713887,10.9985432,1
69.71790825,33.85713887,10.9985577,1
69.72790825,33.86713887,10.99857205,1
69.73790825,33.87713887,10.99858626,1
69.74790825,33.88713887,10.99860032,1
69.75790825,33.89713887,10.99861425,1
69.76790825,33.90713887,10.99862804,1
69.77790825,33.91713887,10.99864169,1
69.78790825,33.92713887,10.99865521,1
69.79790825,33.93713887,10.99866859,1
69.80790825,33.94713887,10.99868183,1
69.81790825,33.95713887,10.99869495,1
69.82790825,33.96713887,10.99870794,1
69.83790825,33.97713887,10.99872079,1
69.84790825,33.98713887,10.99873352,1
69.85790825,33.99713887,10.99874612,1
69.86790825,34.00713887,10.9987586,1
69.87790825,34.01713887,10.99877095,1
69.88790825,34.02713887,10.99878318,1
69.89790825,34.03713887,10.99879529,1
69.90790825,34.04713887,10.99880727,1
69.91790825,34.05713887,10.99881914,1
69.92790825,34.06713887,10.99883089,1
69.93790825,34.07713887,10.99884253,1
69.94790825,34.08713887,10.99885404,1
69.95790825,34.09713887,10.99886544,1
69.96790825,34.10713887,10.99887673,1
69.97790825,34.11713887,10.99888791,1
69.98790825,34.12713887,10.99889898,1
69.99790825,34.13713887,10.99890993,1
70.00790825,34.14713887,10.99892078,1
70.01790825,34.15713887,10.99893152,1
70.02790825,34.16713887,10.99894215,1
70.03790825,34.17713887,10.99895267,1
70.04790825,34.18713887,10.99896309,1
70.05790825,34.19713887,10.99897341,1
70.06790825,34.20713887,10.99898363,1
70.07790825,34.21713887,10.99899374,1
70.08790825,34.22713887,10.99900375,1
70.09790825,34.23713887,10.99901366,1
70.10790825,34.24713887,10.99902348,1
70.11790825,34.25713887,10.9990332,1
70.12790825,34.26713887,10.99904282,1
70.13790825,34.27713887,10.99905234,1
70.14790825,34.28713887,10.99906177,1
70.15790825,34.29713887,10.9990711,1
70.16790825,34.30713887,10.99908035,1
70.17790825,34.31713887,10.9990895,1
70.18790825,34.32713887,10.99909856,1
70.19790825,34.33713887,10.99910753,1
70.20790825,34.34713887,10.99911641,1
70.21790825,34.35713887,10.9991252,1
70.22790825,34.36713887,10.9991339,1
70.23790825,34.37713887,10.99914252,1
70.24790825,34.38713887,10.99915105,1
70.25790825,34.39713887,10.9991595,1
70.26790825,34.40713887,10.99916786,1
70.27790825,34.41713887,10.99917614,1
70.28790825,34.42713887,10.99918434,1
70.29790825,34.43713887,10.99919246,1
70.30790825,34.44713887,10.99920049,1
70.31790825,34.45713887,10.99920845,1
70.32790825,34.46713887,10.99921632,1
70.33790825,34.47713887,10.99922412,1
70.34790825,34.48713887,10.99923184,1
70.35790825,34.49713887,10.99923948,1
70.36790825,34.50713887,10.99924705,1
70.37790825,34.51713887,10.99925454,1
70.38790825,34.52713887,10.99926196,1
70.39790825,34.53713887,10.9992693,1
70.40790825,34.54713887,10.99927658,1
70.41790825,34.55713887,10.99928377,1
70.42790825,34.56713887,10.9992909,1
70.43790825,34.57713887,10.99929796,1
70.44790825,34.58713887,10.99930494,1
70.45790825,34.59713887,10.99931186,1
70.46790825,34.60713887,10.9993187,1
70.47790825,34.61713887,10.99932548,1
70.48790825,34.62713887,10.9993322,1
70.49790825,34.63713887,10.99933884,1
70.50790825,34.64713887,10.99934542,1
70.51790825,34.65713887,10.99935193,1
70.52790825,34.66713887,10.99935838,1
70.53790825,34.67713887,10.99936476,1
70.54790825,34.68713887,10.99937108,1
70.55790825,34.69713887,10.99937734,1
70.56790825,34.70713887,10.99938354,1
70.57790825,34.71713887,10.99938967,1
70.58790825,34.72713887,10.99939575,1
70.59790825,34.73713887,10.99940176,1
70.60790825,34.74713887,10.99940771,1
70.61790825,34.75713887,10.9994136,1
70.62790825,34.76713887,10.99941944,1
70.63790825,34.77713887,10.99942521,1
70.64790825,34.78713887,10.99943093,1
70.65790825,34.79713887,10.9994366,1
70.66790825,34.80713887,10.9994422,1
70.67790825,34.81713887,10.99944775,1
70.68790825,34.82713887,10.99945325,1
70.69790825,34.83713887,10.99945869,1
70.70790825,34.84713887,10.99946407,1
70.71790825,34.85713887,10.99946941,1
70.72790825,34.86713887,10.99947469,1
70.73790825,34.87713887,10.99947991,1
70.74790825,34.88713887,10.99948509,1
70.75790825,34.89713887,10.99949021,1
70.76790825,34.90713887,10.99949528,1
70.77790825,34.91713887,10.99950031,1
70.78790825,34.92713887,10.99950528,1
70.79790825,34.93713887,10.9995102,1
70.80790825,34.94713887,10.99951507,1
70.81790825,34.95713887,10.9995199,1
70.82790825,34.96713887,10.99952468,1
70.83790825,34.97713887,10.99952941,1
70.84790825,34.98713887,10.99953409,1
70.85790825,34.99713887,10.99953872,1
70.86790825,35.00713887,10.99954331,1
70.87790825,35.01713887,10.99954786,1
70.88790825,35.02713887,10.99955236,1
70.89790825,35.03713887,10.99955681,1
70.90790825,35.04713887,10.99956122,1
70.91790825,35.05713887,10.99956559,1
70.92790825,35.06713887,10.99956991,1
70.93790825,35.07713887,10.99957419,1
70.94790825,35.08713887,10.99957843,1
70.95790825,35.09713887,10.99958262,1
70.96790825,35.10713887,10.99958677,1
70.97790825,35.11713887,10.99959089,1
70.98790825,35.12713887,10.99959496,1
70.99790825,35.13713887,10.99959899,1
71.00790825,35.14713887,10.99960298,1
71.01790825,35.15713887,10.99960693,1
71.02790825,35.16713887,10.99961084,1
71.03790825,35.17713887,10.99961471,1
71.04790825,35.18713887,10.99961854,1
71.05790825,35.19713887,10.99962234,1
71.06790825,35.20713887,10.9996261,1
71.07790825,35.21713887,10.99962982,1
71.08790825,35.22713887,10.9996335,1
71.09790825,35.23713887,10.99963715,1
71.10790825,35.24713887,10.99964076,1
71.11790825,35.25713887,10.99964433,1
71.12790825,35.26713887,10.99964787,1
71.13790825,35.27713887,10.99965138,1
71.14790825,35.28713887,10.99965484,1
71.15790825,35.29713887,10.99965828,1
71.16790825,35.30713887,10.99966168,1
71.17790825,35.31713887,10.99966505,1
71.18790825,35.32713887,10.99966838,1
71.19790825,35.33713887,10.99967168,1
71.20790825,35.34713887,10.99967494,1
71.21790825,35.35713887,10.99967818,1
71.22790825,35.36713887,10.99968138,1
71.23790825,35.37713887,10.99968455,1
71.24790825,35.38713887,10.99968769,1
71.25790825,35.39713887,10.9996908,1
71.26790825,35.40713887,10.99969387,1
71.27790825,35.41713887,10.99969692,1
71.28790825,35.42713887,10.99969994,1
71.29790825,35.43713887,10.99970292,1
71.30790825,35.44713887,10.99970588,1
71.31790825,35.45713887,10.9997088,1
71.32790825,35.46713887,10.9997117,1
71.33790825,35.47713887,10.99971457,1
71.34790825,35.48713887,10.99971741,1
71.35790825,35.49713887,10.99972022,1
71.36790825,35.50713887,10.99972301,1
71.37790825,35.51713887,10.99972576,1
71.38790825,35.52713887,10.99972849,1
71.39790825,35.53713887,10.99973119,1
71.40790825,35.54713887,10.99973387,1
71.41790825,35.55713887,10.99973652,1
71.42790825,35.56713887,10.99973914,1
71.43790825,35.57713887,10.99974173,1
71.44790825,35.58713887,10.9997443,1
71.45790825,35.59713887,10.99974685,1
71.46790825,35.60713887,10.99974937,1
71.47790825,35.61713887,10.99975186,1
71.48790825,35.62713887,10.99975433,1
71.49790825,35.63713887,10.99975677,1
71.50790825,35.64713887,10.99975919,1
71.51790825,35.65713887,10.99976159,1
71.52790825,35.66713887,10.99976396,1
71.53790825,35.67713887,10.99976631,1
71.54790825,35.68713887,10.99976864,1
71.55790825,35.69713887,10.99977094,1
71.56790825,35.70713887,10.99977322,1
71.57790825,35.71713887,10.99977547,1
71.58790825,35.72713887,10.99977771,1
71.59790825,35.73713887,10.99977992,1
71.60790825,35.74713887,10.99978211,1
71.61790825,35.75713887,10.99978428,1
71.62790825,35.76713887,10.99978642,1
71.63790825,35.77713887,10.99978855,1
71.64790825,35.78713887,10.99979065,1
71.65790825,35.79713887,10.99979274,1
71.66790825,35.80713887,10.9997948,1
71.67790825,35.81713887,10.99979684,1
71.68790825,35.82713887,10.99979886,1
71.69129823,35.83052884,10.99979954,1
71.69129823,35.83052884,10.99979954,1
71.70129823,35.84052884,10.99324204,0.880598005
71.71129823,35.85052884,10.9737463,0.76238408
71.72129823,35.86052884,10.94157042,0.645346403
71.73129823,35.87052884,10.89696869,0.52947327
71.74129823,35.88052884,10.84019157,0.414753094
71.75129823,35.89052884,10.77148576,0.301174403
71.76129823,35.90052884,10.69109428,0.188725839
71.77129823,35.91052884,10.59925647,0.077396157
71.78129823,35.92052884,10.49620808,-0.032825777
71.79129823,35.93052884,10.3821813,-0.141950984
71.80129823,35.94052884,10.2574048,-0.249990376
71.81129823,35.95052884,10.1221038,-0.356954759
71.82129823,35.96052884,9.976500084,-0.462854829
71.83129823,35.97052884,9.820812082,-0.567701175
71.84129823,35.98052884,9.655254888,-0.671504283
71.85129823,35.99052884,9.480040317,-0.774274532
71.86129823,36.00052884,9.295376946,-0.876022201
71.87129823,36.01052884,9.101470155,-0.976757463
71.87362038,36.01285099,9.055142134,-1
71.87362038,36.01285099,9.055142134,-1
71.88362038,36.02285099,8.855590135,-1
71.89362038,36.03285099,8.658023712,-1
71.90362038,36.04285099,8.462423108,-1
71.91362038,36.05285099,8.268768763,-1
71.92362038,36.06285099,8.07704131,-1
71.93362038,36.07285099,7.887221577,-1
71.94362038,36.08285099,7.699290583,-1
71.95362038,36.09285099,7.513229533,-1
71.96362038,36.10285099,7.329019821,-1
71.97362038,36.11285099,7.146643026,-1
71.98362038,36.12285099,6.966080911,-1
71.99362038,36.13285099,6.787315419,-1
72.00362038,36.14285099,6.610328674,-1
72.01362038,36.15285099,6.435102976,-1
72.02362038,36.16285099,6.261620803,-1
72.03362038,36.17285099,6.089864806,-1
72.04362038,36.18285099,5.91981781,-1
72.05362038,36.19285099,5.75146281,-1
72.06362038,36.20285099,5.58478297,-1
72.07362038,36.21285099,5.419761622,-1
72.08362038,36.22285099,5.256382264,-1
72.09362038,36.23285099,5.094628558,-1
72.10362038,36.24285099,4.934484328,-1
72.11362038,36.25285099,4.77593356,-1
72.12362038,36.26285099,4.618960398,-1
72.13362038,36.27285099,4.463549146,-1
72.14362038,36.28285099,4.309684261,-1
72.15362038,36.29285099,4.157350357,-1
72.16362038,36.30285099,4.006532201,-1
72.17362038,36.31285099,3.857214711,-1
72.18362038,36.32285099,3.709382954,-1
72.19362038,36.33285099,3.563022149,-1
72.20362038,36.34285099,3.418117657,-1
72.21362038,36.35285099,3.274654989,-1
72.22362038,36.36285099,3.132619799,-1
72.23362038,36.37285099,2.991997883,-1
72.24362038,36.38285099,2.852775177,-1
72.25362038,36.39285099,2.714937761,-1
72.26362038,36.40285099,2.578471851,-1
72.27362038,36.41285099,2.443363798,-1
72.28362038,36.42285099,2.309600093,-1
72.29362038,36.43285099,2.17716736,-1
72.30362038,36.44285099,2.046052354,-1
72.31362038,36.45285099,1.916241964,-1
72.32362038,36.46285099,1.787723209,-1
72.33362038,36.47285099,1.660483237,-1
72.34362038,36.48285099,1.534509324,-1
72.35362038,36.49285099,1.409788873,-1
72.36362038,36.50285099,1.28630941,-1
72.37362038,36.51285099,1.164058589,-1
72.38362038,36.52285099,1.043024184,-1
72.39362038,36.53285099,0.923194091,-1
72.40362038,36.54285099,0.804556327,-1
72.41362038,36.55285099,0.687099029,-1
72.42362038,36.56285099,0.570810451,-1
72.43362038,36.57285099,0.455678963,-1
72.44362038,36.58285099,0.341693053,-1
72.45362038,36.59285099,0.228841322,-1
72.46362038,36.60285099,0.117112484,-1
72.47362038,36.61285099,0.006495366,-1
72.48362038,36.62285099,-0.103021092,-1
72.49362038,36.63285099,-0.211447844,-1
72.50362038,36.64285099,-0.318795732,-1
72.51362038,36.65285099,-0.42507549,-1
72.52362038,36.66285099,-0.530297747,-1
72.53362038,36.67285099,-0.634473025,-1
72.54362038,36.68285099,-0.737611742,-1
72.55362038,36.69285099,-0.839724211,-1
72.56362038,36.70285099,-0.940820644,-1
72.57362038,36.71285099,-1.040911151,-1
72.58362038,36.72285099,-1.140005741,-1
72.59362038,36.73285099,-1.238114323,-1
72.60362038,36.74285099,-1.335246708,-1
72.61362038,36.75285099,-1.43141261,-1
72.62362038,36.76285099,-1.526621646,-1
72.63362038,36.77285099,-1.620883335,-1
72.64362038,36.78285099,-1.714207105,-1
72.65362038,36.79285099,-1.806602288,-1
72.66362038,36.80285099,-1.898078124,-1
72.67362038,36.81285099,-1.98864376,-1
72.68362038,36.82285099,-2.078308253,-1
72.69362038,36.83285099,-2.167080569,-1
72.70362038,36.84285099,-2.254969586,-1
72.71362038,36.85285099,-2.341984092,-1
72.72362038,36.86285099,-2.42813279,-1
72.73362038,36.87285099,-2.513424294,-1
72.74362038,36.88285099,-2.597867133,-1
72.75362038,36.89285099,-2.681469752,-1
72.76362038,36.90285099,-2.764240511,-1
72.77362038,36.91285099,-2.846187687,-1
72.78362038,36.92285099,-2.927319475,-1
72.79362038,36.93285099,-3.007643988,-1
72.80362038,36.94285099,-3.087169259,-1
72.81362038,36.95285099,-3.165903241,-1
72.82362038,36.96285099,-3.243853806,-1
72.83362038,36.97285099,-3.32102875,-1
72.84362038,36.98285099,-3.39743579,-1
72.85362038,36.99285099,-3.473082568,-1
72.86362038,37.00285099,-3.547976648,-1
72.87362038,37.01285099,-3.622125519,-1
72.88362038,37.02285099,-3.695536597,-1
72.89362038,37.03285099,-3.768217222,-1
72.90362038,37.04285099,-3.840174663,-1
72.91362038,37.05285099,-3.911416116,-1
72.92362038,37.06285099,-3.981948704,-1
72.93362038,37.07285099,-4.051779481,-1
72.94362038,37.08285099,-4.12091543,-1
72.95362038,37.09285099,-4.189363465,-1
72.96362038,37.10285099,-4.257130431,-1
72.97362038,37.11285099,-4.324223104,-1
72.98362038,37.12285099,-4.390648194,-1
72.99362038,37.13285099,-4.456412344,-1
73.00362038,37.14285099,-4.521522129,-1
73.01362038,37.15285099,-4.58598406,-1
73.02362038,37.16285099,-4.649804585,-1
73.03362038,37.17285099,-4.712990086,-1
73.04362038,37.18285099,-4.775546879,-1
73.05362038,37.19285099,-4.837481223,-1
73.06362038,37.20285099,-4.898799309,-1
73.07362038,37.21285099,-4.95950727,-1
73.08362038,37.22285099,-5.019611177,-1
73.09362038,37.23285099,-5.07911704,-1
73.10362038,37.24285099,-5.13803081,-1
73.11362038,37.25285099,-5.196358378,-1
73.12362038,37.26285099,-5.254105577,-1
73.13362038,37.27285099,-5.311278182,-1
73.14362038,37.28285099,-5.36788191,-1
73.15362038,37.29285099,-5.423922421,-1
73.16362038,37.30285099,-5.47940532,-1
73.17362038,37.31285099,-5.534336155,-1
73.18362038,37.32285099,-5.588720419,-1
73.19362038,37.33285099,-5.64256355,-1
73.20362038,37.34285099,-5.695870934,-1
73.21362038,37.35285099,-5.7486479,-1
73.22362038,37.36285099,-5.800899726,-1
73.23362038,37.37285099,-5.852631638,-1
73.24362038,37.38285099,-5.903848809,-1
73.25362038,37.39285099,-5.954556361,-1
73.26362038,37.40285099,-6.004759364,-1
73.27362038,37.41285099,-6.054462838,-1
73.28362038,37.42285099,-6.103671755,-1
73.29362038,37.43285099,-6.152391035,-1
73.30362038,37.44285099,-6.200625551,-1
73.31362038,37.45285099,-6.248380124,-1
73.32362038,37.46285099,-6.295659532,-1
73.33362038,37.47285099,-6.342468502,-1
73.34362038,37.48285099,-6.388811714,-1
73.35362038,37.49285099,-6.434693805,-1
73.36362038,37.50285099,-6.48011936,-1
73.37362038,37.51285099,-6.525092924,-1
73.38362038,37.52285099,-6.569618993,-1
73.39362038,37.53285099,-6.613702021,-1
73.40362038,37.54285099,-6.657346415,-1
73.41362038,37.55285099,-6.70055654,-1
73.42362038,37.56285099,-6.743336717,-1
73.43362038,37.57285099,-6.785691225,-1
73.44362038,37.58285099,-6.827624298,-1
73.45362038,37.59285099,-6.86914013,-1
73.46362038,37.60285099,-6.910242872,-1
73.47362038,37.61285099,-6.950936635,-1
73.48362038,37.62285099,-6.991225489,-1
73.49362038,37.63285099,-7.031113462,-1
73.50362038,37.64285099,-7.070604543,-1
73.51362038,37.65285099,-7.109702681,-1
73.52362038,37.66285099,-7.148411786,-1
73.53362038,37.67285099,-7.186735729,-1
73.54362038,37.68285099,-7.224678342,-1
73.55362038,37.69285099,-7.262243421,-1
73.56362038,37.70285099,-7.29943472,-1
73.57362038,37.71285099,-7.33625596,-1
73.58362038,37.72285099,-7.372710822,-1
73.59362038,37.73285099,-7.408802952,-1
73.60362038,37.74285099,-7.44453596,-1
73.61362038,37.75285099,-7.479913418,-1
73.62362038,37.76285099,-7.514938865,-1
73.63362038,37.77285099,-7.549615803,-1
73.64362038,37.78285099,-7.583947699,-1
73.65362038,37.79285099,-7.617937987,-1
73.66362038,37.80285099,-7.651590067,-1
73.67362038,37.81285099,-7.684907302,-1
73.68362038,37.82285099,-7.717893026,-1
73.69362038,37.83285099,-7.750550536,-1
73.70362038,37.84285099,-7.782883098,-1
73.71362038,37.85285099,-7.814893946,-1
73.72362038,37.86285099,-7.846586281,-1
73.73362038,37.87285099,-7.877963272,-1
73.74362038,37.88285099,-7.909028056,-1
73.75362038,37.89285099,-7.939783741,-1
73.76362038,37.90285099,-7.970233401,-1
73.77362038,37.91285099,-8.000380083,-1
73.78362038,37.92285099,-8.0302268,-1
73.79362038,37.93285099,-8.059776537,-1
73.80362038,37.94285099,-8.089032249,-1
73.81362038,37.95285099,-8.117996862,-1
73.82362038,37.96285099,-8.146673272,-1
73.83362038,37.97285099,-8.175064348,-1
73.84362038,37.98285099,-8.203172927,-1
73.85362038,37.99285099,-8.231001821,-1
73.86362038,38.00285099,-8.258553814,-1
73.87362038,38.01285099,-8.285831659,-1
73.88362038,38.02285099,-8.312838085,-1
73.89362038,38.03285099,-8.339575793,-1
73.90362038,38.04285099,-8.366047456,-1
73.91362038,38.05285099,-8.392255722,-1
73.92362038,38.06285099,-8.418203211,-1
73.93362038,38.07285099,-8.443892518,-1
73.94362038,38.08285099,-8.469326213,-1
73.95362038,38.09285099,-8.494506838,-1
73.96362038,38.10285099,-8.519436911,-1
73.97362038,38.11285099,-8.544118926,-1
73.98362038,38.12285099,-8.568555351,-1
73.99362038,38.13285099,-8.59274863,-1
74.00362038,38.14285099,-8.616701181,-1
74.01362038,38.15285099,-8.640415401,-1
74.02362038,38.16285099,-8.66389366,-1
74.03362038,38.17285099,-8.687138306,-1
74.04362038,38.18285099,-8.710151664,-1
74.05362038,38.19285099,-8.732936036,-1
74.06362038,38.20285099,-8.755493699,-1
74.07362038,38.21285099,-8.77782691,-1
74.08362038,38.22285099,-8.799937902,-1
74.09362038,38.23285099,-8.821828886,-1
74.10362038,38.24285099,-8.84350205,-1
74.11362038,38.25285099,-8.864959563,-1
74.12362038,38.26285099,-8.886203571,-1
74.13362038,38.27285099,-8.907236197,-1
74.14362038,38.28285099,-8.928059544,-1
74.15362038,38.29285099,-8.948675696,-1
74.16362038,38.30285099,-8.969086714,-1
74.17362038,38.31285099,-8.989294639,-1
74.18362038,38.32285099,-9.009301492,-1
74.19362038,38.33285099,-9.029109273,-1
74.20362038,38.34285099,-9.048719963,-1
74.21362038,38.35285099,-9.068135524,-1
74.22362038,38.36285099,-9.087357897,-1
74.23362038,38.37285099,-9.106389004,-1
74.24362038,38.38285099,-9.125230748,-1
74.25362038,38.39285099,-9.143885013,-1
74.26362038,38.40285099,-9.162353666,-1
74.27362038,38.41285099,-9.180638553,-1
74.28362038,38.42285099,-9.198741502,-1
74.29362038,38.43285099,-9.216664323,-1
74.30362038,38.44285099,-9.23440881,-1
74.31362038,38.45285099,-9.251976735,-1
74.32362038,38.46285099,-9.269369858,-1
74.33362038,38.47285099,-9.286589915,-1
74.34362038,38.48285099,-9.30363863,-1
74.35362038,38.49285099,-9.320517708,-1
74.36362038,38.50285099,-9.337228836,-1
74.37362038,38.51285099,-9.353773686,-1
74.38362038,38.52285099,-9.370153911,-1
74.39362038,38.53285099,-9.386371151,-1
74.40362038,38.54285099,-9.402427026,-1
74.41362038,38.55285099,-9.418323143,-1
74.42362038,38.56285099,-9.43406109,-1
74.43362038,38.57285099,-9.449642443,-1
74.44362038,38.58285099,-9.465068758,-1
74.45362038,38.59285099,-9.480341579,-1
74.46362038,38.60285099,-9.495462433,-1
74.47362038,38.61285099,-9.510432832,-1
74.48362038,38.62285099,-9.525254273,-1
74.49362038,38.63285099,-9.539928238,-1
74.50362038,38.64285099,-9.554456195,-1
74.51362038,38.65285099,-9.568839596,-1
74.52362038,38.66285099,-9.58307988,-1
74.53362038,38.67285099,-9.597178471,-1
74.54362038,38.68285099,-9.611136778,-1
74.55362038,38.69285099,-9.624956198,-1
74.56362038,38.70285099,-9.638638113,-1
74.57362038,38.71285099,-9.65218389,-1
74.58362038,38.72285099,-9.665594884,-1
74.59362038,38.73285099,-9.678872437,-1
74.60362038,38.74285099,-9.692017876,-1
74.61362038,38.75285099,-9.705032515,-1
74.62362038,38.76285099,-9.717917657,-1
74.63362038,38.77285099,-9.73067459,-1
74.64362038,38.78285099,-9.743304589,-1
74.65362038,38.79285099,-9.755808917,-1
74.66362038,38.80285099,-9.768188825,-1
74.67362038,38.81285099,-9.780445551,-1
74.68362038,38.82285099,-9.79258032,-1
74.69362038,38.83285099,-9.804594347,-1
74.70362038,38.84285099,-9.816488832,-1
74.71362038,38.85285099,-9.828264965,-1
74.72362038,38.86285099,-9.839923923,-1
74.73362038,38.87285099,-9.851466873,-1
74.74362038,38.88285099,-9.862894969,-1
74.75362038,38.89285099,-9.874209353,-1
74.76362038,38.90285099,-9.885411157,-1
74.77362038,38.91285099,-9.896501501,-1
74.78362038,38.92285099,-9.907481495,-1
74.79362038,38.93285099,-9.918352235,-1
74.80362038,38.94285099,-9.92911481,-1
74.81362038,38.95285099,-9.939770296,-1
74.82362038,38.96285099,-9.950319758,-1
74.83362038,38.97285099,-9.960764251,-1
74.84362038,38.98285099,-9.971104819,-1
74.85362038,38.99285099,-9.981342497,-1
74.86362038,39.00285099,-9.991478309,-1
74.87362038,39.01285099,-10.00151327,-1
74.88362038,39.02285099,-10.01144838,-1
74.89362038,39.03285099,-10.02128463,-1
74.90362038,39.04285099,-10.03102301,-1
74.91362038,39.05285099,-10.04066449,-1
74.92362038,39.06285099,-10.05021004,-1
74.93362038,39.07285099,-10.05966061,-1
74.94362038,39.08285099,-10.06901714,-1
74.95362038,39.09285099,-10.07828058,-1
74.96362038,39.10285099,-10.08745184,-1
74.97362038,39.11285099,-10.09653184,-1
74.98362038,39.12285099,-10.1055215,-1
74.99362038,39.13285099,-10.11442171,-1
75.00362038,39.14285099,-10.12323336,-1
75.01362038,39.15285099,-10.13195734,-1
75.02362038,39.16285099,-10.1405945,-1
75.03362038,39.17285099,-10.14914573,-1
75.04362038,39.18285099,-10.15761187,-1
75.05362038,39.19285099,-10.16599378,-1
75.06362038,39.20285099,-10.17429228,-1
75.07362038,39.21285099,-10.18250821,-1
75.08362038,39.22285099,-10.19064238,-1
75.09362038,39.23285099,-10.19869563,-1
75.10362038,39.24285099,-10.20666874,-1
75.11362038,39.25285099,-10.21456252,-1
75.12362038,39.26285099,-10.22237775,-1
75.13362038,39.27285099,-10.23011522,-1
75.14362038,39.28285099,-10.2377757,-1
75.15362038,39.29285099,-10.24535996,-1
75.16362038,39.30285099,-10.25286876,-1
75.17362038,39.31285099,-10.26030284,-1
75.18362038,39.32285099,-10.26766295,-1
75.19362038,39.33285099,-10.27494982,-1
75.20362038,39.34285099,-10.28216419,-1
75.21362038,39.35285099,-10.28930678,-1
75.22362038,39.36285099,-10.29637829,-1
75.23362038,39.37285099,-10.30337944,-1
75.24362038,39.38285099,-10.31031094,-1
75.25362038,39.39285099,-10.31717346,-1
75.26362038,39.40285099,-10.32396769,-1
75.27362038,39.41285099,-10.33069433,-1
75.28362038,39.42285099,-10.33735403,-1
75.29362038,39.43285099,-10.34394747,-1
75.30362038,39.44285099,-10.3504753,-1
75.31362038,39.45285099,-10.35693818,-1
75.32362038,39.46285099,-10.36333675,-1
75.33362038,39.47285099,-10.36967166,-1
75.34362038,39.48285099,-10.37594353,-1
75.35362038,39.49285099,-10.38215299,-1
75.36362038,39.50285099,-10.38830067,-1
75.37362038,39.51285099,-10.39438718,-1
75.38362038,39.52285099,-10.40041313,-1
75.39362038,39.53285099,-10.40637912,-1
75.40362038,39.54285099,-10.41228575,-1
75.41362038,39.55285099,-10.4181336,-1
75.42362038,39.56285099,-10.42392327,-1
75.43362038,39.57285099,-10.42965533,-1
75.44362038,39.58285099,-10.43533035,-1
75.45362038,39.59285099,-10.44094891,-1
75.46362038,39.60285099,-10.44651156,-1
75.47362038,39.61285099,-10.45201886,-1
75.48362038,39.62285099,-10.45747137,-1
75.49362038,39.63285099,-10.46286962,-1
75.50362038,39.64285099,-10.46821415,-1
75.51362038,39.65285099,-10.47350551,-1
75.52362038,39.66285099,-10.47874422,-1
75.53362038,39.67285099,-10.4839308,-1
75.54362038,39.68285099,-10.48906577,-1
75.55362038,39.69285099,-10.49414965,-1
75.56362038,39.70285099,-10.49918295,-1
75.57362038,39.71285099,-10.50416616,-1
75.58362038,39.72285099,-10.50909979,-1
75.59362038,39.73285099,-10.51398433,-1
75.60362038,39.74285099,-10.51882027,-1
75.61362038,39.75285099,-10.52360809,-1
75.62362038,39.76285099,-10.52834826,-1
75.63362038,39.77285099,-10.53304128,-1
75.64362038,39.78285099,-10.53768759,-1
75.65362038,39.79285099,-10.54228768,-1
75.66362038,39.80285099,-10.54684199,-1
75.67362038,39.81285099,-10.55135099,-1
75.68362038,39.82285099,-10.55581512,-1
75.69362038,39.83285099,-10.56023484,-1
75.70362038,39.84285099,-10.56461057,-1
75.71362038,39.85285099,-10.56894277,-1
75.72362038,39.86285099,-10.57323186,-1
75.73362038,39.87285099,-10.57747828,-1
75.74362038,39.88285099,-10.58168244,-1
75.75362038,39.89285099,-10.58584477,-1
75.76362038,39.90285099,-10.58996568,-1
75.77362038,39.91285099,-10.59404559,-1
75.78362038,39.92285099,-10.5980849,-1
75.79362038,39.93285099,-10.60208402,-1
75.80362038,39.94285099,-10.60604335,-1
75.81362038,39.95285099,-10.60996329,-1
75.82362038,39.96285099,-10.61384422,-1
75.83362038,39.97285099,-10.61768653,-1
75.84362038,39.98285099,-10.62149062,-1
75.85362038,39.99285099,-10.62525685,-1
75.86362038,40.00285099,-10.6289856,-1
75.87362038,40.01285099,-10.63267726,-1
75.88362038,40.02285099,-10.63633218,-1
75.89362038,40.03285099,-10.63995074,-1
75.90362038,40.04285099,-10.64353329,-1
75.91362038,40.05285099,-10.64708019,-1
75.92362038,40.06285099,-10.6505918,-1
75.93362038,40.07285099,-10.65406847,-1
75.94362038,40.08285099,-10.65751055,-1
75.95362038,40.09285099,-10.66091837,-1
75.96362038,40.10285099,-10.66429229,-1
75.97362038,40.11285099,-10.66763264,-1
75.98362038,40.12285099,-10.67093975,-1
75.99362038,40.13285099,-10.67421395,-1
76.00362038,40.14285099,-10.67745558,-1
76.01362038,40.15285099,-10.68066495,-1
76.02362038,40.16285099,-10.68384239,-1
76.03362038,40.17285099,-10.68698821,-1
76.04362038,40.18285099,-10.69010273,-1
76.05362038,40.19285099,-10.69318626,-1
76.06362038,40.20285099,-10.6962391,-1
76.07362038,40.21285099,-10.69926158,-1
76.08362038,40.22285099,-10.70225397,-1
76.09362038,40.23285099,-10.7052166,-1
76.10362038,40.24285099,-10.70814974,-1
76.11362038,40.25285099,-10.7110537,-1
76.12362038,40.26285099,-10.71392876,-1
76.13362038,40.27285099,-10.71677522,-1
76.14362038,40.28285099,-10.71959335,-1
76.15362038,40.29285099,-10.72238344,-1
76.16362038,40.30285099,-10.72514578,-1
76.17362038,40.31285099,-10.72788062,-1
76.18362038,40.32285099,-10.73058825,-1
76.19362038,40.33285099,-10.73326895,-1
76.20362038,40.34285099,-10.73592296,-1
76.21362038,40.35285099,-10.73855057,-1
76.22362038,40.36285099,-10.74115204,-1
76.23362038,40.37285099,-10.74372762,-1
76.24362038,40.38285099,-10.74627757,-1
76.25362038,40.39285099,-10.74880215,-1
76.26362038,40.40285099,-10.75130161,-1
76.27362038,40.41285099,-10.7537762,-1
76.28362038,40.42285099,-10.75622617,-1
76.29362038,40.43285099,-10.75865176,-1
76.30362038,40.44285099,-10.76105322,-1
76.31362038,40.45285099,-10.76343078,-1
76.32362038,40.46285099,-10.76578468,-1
76.33362038,40.47285099,-10.76811516,-1
76.34362038,40.48285099,-10.77042245,-1
76.35362038,40.49285099,-10.77270679,-1
76.36362038,40.50285099,-10.77496839,-1
76.37362038,40.51285099,-10.7772075,-1
76.38362038,40.52285099,-10.77942432,-1
76.39362038,40.53285099,-10.78161908,-1
76.40362038,40.54285099,-10.78379201,-1
76.41362038,40.55285099,-10.78594331,-1
76.42362038,40.56285099,-10.78807321,-1
76.43362038,40.57285099,-10.79018192,-1
76.44362038,40.58285099,-10.79226965,-1
76.45362038,40.59285099,-10.7943366,-1
76.46362038,40.60285099,-10.79638298,-1
76.47362038,40.61285099,-10.79840901,-1
76.48362038,40.62285099,-10.80041487,-1
76.49362038,40.63285099,-10.80240077,-1
76.50362038,40.64285099,-10.80436692,-1
76.51362038,40.65285099,-10.8063135,-1
76.52362038,40.66285099,-10.80824071,-1
76.53362038,40.67285099,-10.81014875,-1
76.54362038,40.68285099,-10.8120378,-1
76.55362038,40.69285099,-10.81390806,-1
76.56362038,40.70285099,-10.8157597,-1
76.57362038,40.71285099,-10.81759292,-1
76.58362038,40.72285099,-10.81940791,-1
76.59362038,40.73285099,-10.82120483,-1
76.60362038,40.74285099,-10.82298387,-1
76.61362038,40.75285099,-10.82474521,-1
76.62362038,40.76285099,-10.82648902,-1
76.63362038,40.77285099,-10.82821549,-1
76.64362038,40.78285099,-10.82992477,-1
76.65362038,40.79285099,-10.83161705,-1
76.66362038,40.80285099,-10.83329249,-1
76.67362038,40.81285099,-10.83495125,-1
76.68362038,40.82285099,-10.83659352,-1
76.69362038,40.83285099,-10.83821944,-1
76.70362038,40.84285099,-10.83982918,-1
76.71362038,40.85285099,-10.84142291,-1
76.72362038,40.86285099,-10.84300078,-1
76.73362038,40.87285099,-10.84456294,-1
76.74362038,40.88285099,-10.84610957,-1
76.75362038,40.89285099,-10.8476408,-1
76.76362038,40.90285099,-10.8491568,-1
76.77362038,40.91285099,-10.85065772,-1
76.78362038,40.92285099,-10.8521437,-1
76.79362038,40.93285099,-10.85361489,-1
76.80362038,40.94285099,-10.85507145,-1
76.81362038,40.95285099,-10.85651351,-1
76.82362038,40.96285099,-10.85794123,-1
76.83362038,40.97285099,-10.85935474,-1
76.84362038,40.98285099,-10.86075418,-1
76.85362038,40.99285099,-10.8621397,-1
76.86362038,41.00285099,-10.86351143,-1
76.87362038,41.01285099,-10.86486952,-1
76.88362038,41.02285099,-10.86621409,-1
76.89362038,41.03285099,-10.86754528,-1
76.90362038,41.04285099,-10.86886322,-1
76.91362038,41.05285099,-10.87016806,-1
76.92362038,41.06285099,-10.87145991,-1
76.93362038,41.07285099,-10.8727389,-1
76.94362038,41.08285099,-10.87400517,-1
76.95362038,41.09285099,-10.87525884,-1
76.96362038,41.10285099,-10.87650004,-1
76.97362038,41.11285099,-10.87772888,-1
76.98362038,41.12285099,-10.8789455,-1
76.99362038,41.13285099,-10.88015001,-1
77.00362038,41.14285099,-10.88134254,-1
77.01362038,41.15285099,-10.8825232,-1
77.02362038,41.16285099,-10.88369211,-1
77.03362038,41.17285099,-10.8848494,-1
77.04362038,41.18285099,-10.88599516,-1
77.05362038,41.19285099,-10.88712953,-1
77.06362038,41.20285099,-10.88825261,-1
77.07362038,41.21285099,-10.88936452,-1
77.08362038,41.22285099,-10.89046536,-1
77.09362038,41.23285099,-10.89155525,-1
77.10362038,41.24285099,-10.89263429,-1
77.11362038,41.25285099,-10.8937026,-1
77.12362038,41.26285099,-10.89476027,-1
77.13362038,41.27285099,-10.89580743,-1
77.14362038,41.28285099,-10.89684416,-1
77.15362038,41.29285099,-10.89787058,-1
77.16362038,41.30285099,-10.89888678,-1
77.17362038,41.31285099,-10.89989287,-1
77.18362038,41.32285099,-10.90088896,-1
77.19362038,41.33285099,-10.90187513,-1
77.20362038,41.34285099,-10.90285149,-1
77.21362038,41.35285099,-10.90381813,-1
77.22362038,41.36285099,-10.90477516,-1
77.23362038,41.37285099,-10.90572266,-1
77.24362038,41.38285099,-10.90666074,-1
77.25362038,41.39285099,-10.90758948,-1
77.26362038,41.40285099,-10.90850898,-1
77.27362038,41.41285099,-10.90941933,-1
77.28362038,41.42285099,-10.91032062,-1
77.29362038,41.43285099,-10.91121294,-1
77.30362038,41.44285099,-10.91209639,-1
77.31362038,41.45285099,-10.91297105,-1
77.32362038,41.46285099,-10.913837,-1
77.33362038,41.47285099,-10.91469433,-1
77.34362038,41.48285099,-10.91554314,-1
77.35362038,41.49285099,-10.9163835,-1
77.36362038,41.50285099,-10.9172155,-1
77.37362038,41.51285099,-10.91803922,-1
77.38362038,41.52285099,-10.91885474,-1
77.39362038,41.53285099,-10.91966215,-1
77.40362038,41.54285099,-10.92046153,-1
77.41362038,41.55285099,-10.92125295,-1
77.42362038,41.56285099,-10.92203649,-1
77.43362038,41.57285099,-10.92281224,-1
77.44362038,41.58285099,-10.92358027,-1
77.45362038,41.59285099,-10.92434066,-1
77.46362038,41.60285099,-10.92509349,-1
77.47362038,41.61285099,-10.92583882,-1
77.48362038,41.62285099,-10.92657673,-1
77.49362038,41.63285099,-10.92730731,-1
77.50362038,41.64285099,-10.92803061,-1
77.51362038,41.65285099,-10.92874672,-1
77.52362038,41.66285099,-10.9294557,-1
77.53362038,41.67285099,-10.93015763,-1
77.54362038,41.68285099,-10.93085257,-1
77.55362038,41.69285099,-10.9315406,-1
77.56362038,41.70285099,-10.93222178,-1
77.57362038,41.71285099,-10.93289619,-1
77.58362038,41.72285099,-10.93356388,-1
77.59362038,41.73285099,-10.93422493,-1
77.60362038,41.74285099,-10.9348794,-1
77.61362038,41.75285099,-10.93552737,-1
77.62362038,41.76285099,-10.93616888,-1
77.63362038,41.77285099,-10.93680401,-1
77.64362038,41.78285099,-10.93743282,-1
77.65362038,41.79285099,-10.93805537,-1
77.66362038,41.80285099,-10.93867173,-1
77.67362038,41.81285099,-10.93928196,-1
77.68362038,41.82285099,-10.93988611,-1
77.69362038,41.83285099,-10.94048426,-1
77.70362038,41.84285099,-10.94107645,-1
77.71362038,41.85285099,-10.94166275,-1
77.72362038,41.86285099,-10.94224321,-1
77.73362038,41.87285099,-10.9428179,-1
77.74362038,41.88285099,-10.94338687,-1
77.75362038,41.89285099,-10.94395018,-1
77.76362038,41.90285099,-10.94450789,-1
77.77362038,41.91285099,-10.94506004,-1
77.78362038,41.92285099,-10.94560671,-1
77.79362038,41.93285099,-10.94614793,-1
77.80362038,41.94285099,-10.94668377,-1
77.81362038,41.95285099,-10.94721427,-1
77.82362038,41.96285099,-10.9477395,-1
77.83362038,41.97285099,-10.9482595,-1
77.84362038,41.98285099,-10.94877433,-1
77.85362038,41.99285099,-10.94928403,-1
77.86362038,42.00285099,-10.94978866,-1
77.87362038,42.01285099,-10.95028827,-1
77.88362038,42.02285099,-10.95078291,-1
77.89362038,42.03285099,-10.95127263,-1
77.90362038,42.04285099,-10.95175748,-1
77.91362038,42.05285099,-10.9522375,-1
77.92362038,42.06285099,-10.95271274,-1
77.93362038,42.07285099,-10.95318326,-1
77.94362038,42.08285099,-10.95364909,-1
77.95362038,42.09285099,-10.95411029,-1
77.96362038,42.10285099,-10.9545669,-1
77.97362038,42.11285099,-10.95501897,-1
77.98362038,42.12285099,-10.95546654,-1
77.99362038,42.13285099,-10.95590965,-1
78.00362038,42.14285099,-10.95634836,-1
78.01362038,42.15285099,-10.9567827,-1
78.02362038,42.16285099,-10.95721272,-1
78.03362038,42.17285099,-10.95763846,-1
78.04362038,42.18285099,-10.95805996,-1
78.05362038,42.19285099,-10.95847728,-1
78.06362038,42.20285099,-10.95889043,-1
78.07362038,42.21285099,-10.95929948,-1
78.08362038,42.22285099,-10.95970446,-1
78.09362038,42.23285099,-10.9601054,-1
78.10362038,42.24285099,-10.96050236,-1
78.11362038,42.25285099,-10.96089537,-1
78.12362038,42.26285099,-10.96128447,-1
78.13362038,42.27285099,-10.96166969,-1
78.14362038,42.28285099,-10.96205109,-1
78.15362038,42.29285099,-10.96242868,-1
78.16362038,42.30285099,-10.96280253,-1
78.17362038,42.31285099,-10.96317265,-1
78.18362038,42.32285099,-10.96353908,-1
78.19362038,42.33285099,-10.96390188,-1
78.20362038,42.34285099,-10.96426106,-1
78.21362038,42.35285099,-10.96461667,-1
78.22362038,42.36285099,-10.96496874,-1
78.23362038,42.37285099,-10.9653173,-1
78.24362038,42.38285099,-10.9656624,-1
78.25362038,42.39285099,-10.96600407,-1
78.26362038,42.40285099,-10.96634233,-1
78.27362038,42.41285099,-10.96667723,-1
78.28362038,42.42285099,-10.9670088,-1
78.29362038,42.43285099,-10.96733707,-1
78.30362038,42.44285099,-10.96766207,-1
78.31362038,42.45285099,-10.96798384,-1
78.32362038,42.46285099,-10.9683024,-1
78.33362038,42.47285099,-10.9686178,-1
78.34362038,42.48285099,-10.96893006,-1
78.35362038,42.49285099,-10.96923921,-1
78.36362038,42.50285099,-10.96954528,-1
78.37362038,42.51285099,-10.96984831,-1
78.38362038,42.52285099,-10.97014833,-1
78.39362038,42.53285099,-10.97044536,-1
78.40362038,42.54285099,-10.97073943,-1
78.41362038,42.55285099,-10.97103058,-1
78.42362038,42.56285099,-10.97131883,-1
78.43362038,42.57285099,-10.97160421,-1
78.44362038,42.58285099,-10.97188675,-1
78.45362038,42.59285099,-10.97216649,-1
78.46362038,42.60285099,-10.97244343,-1
78.47362038,42.61285099,-10.97271763,-1
78.48362038,42.62285099,-10.97298909,-1
78.49362038,42.63285099,-10.97325785,-1
78.50362038,42.64285099,-10.97352394,-1
78.51362038,42.65285099,-10.97378738,-1
78.52362038,42.66285099,-10.9740482,-1
78.53362038,42.67285099,-10.97430643,-1
78.54362038,42.68285099,-10.97456208,-1
78.55362038,42.69285099,-10.97481519,-1
78.56362038,42.70285099,-10.97506579,-1
78.57362038,42.71285099,-10.97531389,-1
78.58362038,42.72285099,-10.97555952,-1
78.59362038,42.73285099,-10.9758027,-1
78.60362038,42.74285099,-10.97604347,-1
78.61362038,42.75285099,-10.97628184,-1
78.62362038,42.76285099,-10.97651784,-1
78.63362038,42.77285099,-10.97675149,-1
78.64362038,42.78285099,-10.97698282,-1
78.65362038,42.79285099,-10.97721185,-1
78.66362038,42.80285099,-10.97743859,-1
78.67362038,42.81285099,-10.97766308,-1
78.68362038,42.82285099,-10.97788534,-1
78.69362038,42.83285099,-10.97810538,-1
78.70362038,42.84285099,-10.97832324,-1
78.71362038,42.85285099,-10.97853892,-1
78.72362038,42.86285099,-10.97875247,-1
78.73362038,42.87285099,-10.97896388,-1
78.74362038,42.88285099,-10.97917319,-1
78.75362038,42.89285099,-10.97938043,-1
78.76362038,42.90285099,-10.97958559,-1
78.77362038,42.91285099,-10.97978872,-1
78.78362038,42.92285099,-10.97998983,-1
78.79362038,42.93285099,-10.98018893,-1
78.80362038,42.94285099,-10.98038605,-1
78.81362038,42.95285099,-10.98058122,-1
78.82362038,42.96285099,-10.98077444,-1
78.83362038,42.97285099,-10.98096573,-1
78.84362038,42.98285099,-10.98115513,-1
78.85362038,42.99285099,-10.98134264,-1
78.86362038,43.00285099,-10.98152828,-1
78.87362038,43.01285099,-10.98171208,-1
78.88362038,43.02285099,-10.98189405,-1
78.89362038,43.03285099,-10.9820742,-1
78.90362038,43.04285099,-10.98225257,-1
78.91362038,43.05285099,-10.98242916,-1
78.92362038,43.06285099,-10.98260399,-1
78.93362038,43.07285099,-10.98277708,-1
78.94362038,43.08285099,-10.98294845,-1
78.95362038,43.09285099,-10.98311812,-1
78.96362038,43.10285099,-10.9832861,-1
78.97362038,43.11285099,-10.9834524,-1
78.98362038,43.12285099,-10.98361705,-1
78.99362038,43.13285099,-10.98378007,-1
79.00362038,43.14285099,-10.98394146,-1
79.01362038,43.15285099,-10.98410124,-1
79.02362038,43.16285099,-10.98425944,-1
79.03362038,43.17285099,-10.98441606,-1
79.04362038,43.18285099,-10.98457112,-1
79.05362038,43.19285099,-10.98472464,-1
79.06362038,43.20285099,-10.98487664,-1
79.07362038,43.21285099,-10.98502712,-1
79.08362038,43.22285099,-10.9851761,-1
79.09362038,43.23285099,-10.9853236,-1
79.10362038,43.24285099,-10.98546963,-1
79.11362038,43.25285099,-10.98561421,-1
79.12362038,43.26285099,-10.98575735,-1
79.13362038,43.27285099,-10.98589907,-1
79.14362038,43.28285099,-10.98603938,-1
79.15362038,43.29285099,-10.98617829,-1
79.16362038,43.30285099,-10.98631581,-1
79.17362038,43.31285099,-10.98645197,-1
79.18362038,43.32285099,-10.98658678,-1
79.19362038,43.33285099,-10.98672024,-1
79.20362038,43.34285099,-10.98685238,-1
79.21362038,43.35285099,-10.9869832,-1
79.22362038,43.36285099,-10.98711272,-1
79.23362038,43.37285099,-10.98724095,-1
79.24362038,43.38285099,-10.9873679,-1
79.25362038,43.39285099,-10.9874936,-1
79.26362038,43.40285099,-10.98761804,-1
79.27362038,43.41285099,-10.98774124,-1
79.28362038,43.42285099,-10.98786322,-1
79.29362038,43.43285099,-10.98798398,-1
79.30362038,43.44285099,-10.98810354,-1
79.31362038,43.45285099,-10.98822191,-1
79.32362038,43.46285099,-10.98833911,-1
79.33362038,43.47285099,-10.98845513,-1
79.34362038,43.48285099,-10.98857001,-1
79.35362038,43.49285099,-10.98868374,-1
79.36362038,43.50285099,-10.98879634,-1
79.37362038,43.51285099,-10.98890781,-1
79.38362038,43.52285099,-10.98901818,-1
79.39362038,43.53285099,-10.98912745,-1
79.40362038,43.54285099,-10.98923564,-1
79.41362038,43.55285099,-10.98934275,-1
79.42362038,43.56285099,-10.98944879,-1
79.43362038,43.57285099,-10.98955377,-1
79.44362038,43.58285099,-10.98965771,-1
79.45362038,43.59285099,-10.98976062,-1
79.46362038,43.60285099,-10.98986251,-1
79.47362038,43.61285099,-10.98996338,-1
79.48362038,43.62285099,-10.99006324,-1
79.49362038,43.63285099,-10.99016211,-1
79.50362038,43.64285099,-10.99026,-1
79.51362038,43.65285099,-10.99035692,-1
79.52362038,43.66285099,-10.99045287,-1
79.53362038,43.67285099,-10.99054786,-1
79.54362038,43.68285099,-10.99064191,-1
79.55362038,43.69285099,-10.99073503,-1
79.56362038,43.70285099,-10.99082722,-1
79.57362038,43.71285099,-10.99091849,-1
79.58362038,43.72285099,-10.99100885,-1
79.59362038,43.73285099,-10.99109831,-1
79.60362038,43.74285099,-10.99118689,-1
79.61362038,43.75285099,-10.99127458,-1
79.62362038,43.76285099,-10.9913614,-1
79.63362038,43.77285099,-10.99144735,-1
79.64362038,43.78285099,-10.99153245,-1
79.65362038,43.79285099,-10.99161671,-1
79.66362038,43.80285099,-10.99170012,-1
79.67362038,43.81285099,-10.99178271,-1
79.68362038,43.82285099,-10.99186447,-1
79.69362038,43.83285099,-10.99194542,-1
79.70362038,43.84285099,-10.99202556,-1
79.71362038,43.85285099,-10.99210491,-1
79.72362038,43.86285099,-10.99218347,-1
79.73362038,43.87285099,-10.99226124,-1
79.74362038,43.88285099,-10.99233825,-1
79.75362038,43.89285099,-10.99241448,-1
79.76362038,43.90285099,-10.99248996,-1
79.77362038,43.91285099,-10.99256469,-1
79.78362038,43.92285099,-10.99263867,-1
79.79362038,43.93285099,-10.99271191,-1
79.80362038,43.94285099,-10.99278443,-1
79.81362038,43.95285099,-10.99285623,-1
79.82362038,43.96285099,-10.99292731,-1
79.83362038,43.97285099,-10.99299768,-1
79.84362038,43.98285099,-10.99306736,-1
79.85362038,43.99285099,-10.99313634,-1
79.86362038,44.00285099,-10.99320463,-1
79.87362038,44.01285099,-10.99327225,-1
79.88362038,44.02285099,-10.99333919,-1
79.89362038,44.03285099,-10.99340547,-1
79.90362038,44.04285099,-10.99347108,-1
79.91362038,44.05285099,-10.99353605,-1
79.92362038,44.06285099,-10.99360037,-1
79.93362038,44.07285099,-10.99366404,-1
79.94362038,44.08285099,-10.99372709,-1
79.95362038,44.09285099,-10.9937895,-1
79.96362038,44.10285099,-10.9938513,-1
79.97362038,44.11285099,-10.99391248,-1
79.98362038,44.12285099,-10.99397305,-1
79.99362038,44.13285099,-10.99403302,-1
80.00362038,44.14285099,-10.99409239,-1
80.01362038,44.15285099,-10.99415117,-1
80.02362038,44.16285099,-10.99420937,-1
80.03362038,44.17285099,-10.99426699,-1
80.04362038,44.18285099,-10.99432403,-1
80.05362038,44.19285099,-10.99438051,-1
80.06362038,44.20285099,-10.99443643,-1
80.07362038,44.21285099,-10.99449178,-1
80.08362038,44.22285099,-10.99454659,-1
80.09362038,44.23285099,-10.99460085,-1
80.10362038,44.24285099,-10.99465458,-1
80.11362038,44.25285099,-10.99470776,-1
80.12362038,44.26285099,-10.99476042,-1
80.13362038,44.27285099,-10.99481256,-1
80.14362038,44.28285099,-10.99486417,-1
80.15362038,44.29285099,-10.99491528,-1
80.16362038,44.30285099,-10.99496587,-1
80.17362038,44.31285099,-10.99501596,-1
80.18362038,44.32285099,-10.99506555,-1
80.19362038,44.33285099,-10.99511465,-1
80.20362038,44.34285099,-10.99516326,-1
80.21362038,44.35285099,-10.99521139,-1
80.22362038,44.36285099,-10.99525903,-1
80.23362038,44.37285099,-10.99530621,-1
80.24362038,44.38285099,-10.99535291,-1
80.25362038,44.39285099,-10.99539915,-1
80.26362038,44.40285099,-10.99544493,-1
80.27362038,44.41285099,-10.99549025,-1
80.28362038,44.42285099,-10.99553513,-1
80.29362038,44.43285099,-10.99557955,-1
80.30362038,44.44285099,-10.99562354,-1
80.31362038,44.45285099,-10.99566708,-1
80.32362038,44.46285099,-10.9957102,-1
80.33362038,44.47285099,-10.99575288,-1
80.34362038,44.48285099,-10.99579514,-1
80.35362038,44.49285099,-10.99583698,-1
80.36362038,44.50285099,-10.9958784,-1
80.37362038,44.51285099,-10.99591941,-1
80.38362038,44.52285099,-10.99596002,-1
80.39362038,44.53285099,-10.99600021,-1
80.40362038,44.54285099,-10.99604001,-1
80.41362038,44.55285099,-10.99607942,-1
80.42362038,44.56285099,-10.99611843,-1
80.43362038,44.57285099,-10.99615705,-1
80.44362038,44.58285099,-10.99619529,-1
80.45362038,44.59285099,-10.99623314,-1
80.46362038,44.60285099,-10.99627062,-1
80.47362038,44.61285099,-10.99630773,-1
80.48362038,44.62285099,-10.99634447,-1
80.49362038,44.63285099,-10.99638084,-1
80.50362038,44.64285099,-10.99641686,-1
80.51362038,44.65285099,-10.99645251,-1
80.52362038,44.66285099,-10.99648781,-1
80.53362038,44.67285099,-10.99652275,-1
80.54362038,44.68285099,-10.99655735,-1
80.55362038,44.69285099,-10.99659161,-1
80.56362038,44.70285099,-10.99662552,-1
80.57362038,44.71285099,-10.9966591,-1
80.58362038,44.72285099,-10.99669234,-1
80.59362038,44.73285099,-10.99672525,-1
80.60362038,44.74285099,-10.99675784,-1
80.61362038,44.75285099,-10.9967901,-1
80.62362038,44.76285099,-10.99682204,-1
80.63362038,44.77285099,-10.99685366,-1
80.64362038,44.78285099,-10.99688496,-1
80.65362038,44.79285099,-10.99691596,-1
80.66362038,44.80285099,-10.99694665,-1
80.67362038,44.81285099,-10.99697703,-1
80.68362038,44.82285099,-10.99700711,-1
80.69362038,44.83285099,-10.99703689,-1
80.70362038,44.84285099,-10.99706637,-1
80.71362038,44.85285099,-10.99709556,-1
80.72362038,44.86285099,-10.99712446,-1
80.73362038,44.87285099,-10.99715307,-1
80.74362038,44.88285099,-10.9971814,-1
80.75362038,44.89285099,-10.99720944,-1
80.76362038,44.90285099,-10.99723721,-1
80.77362038,44.91285099,-10.9972647,-1
80.78362038,44.92285099,-10.99729192,-1
80.79362038,44.93285099,-10.99731886,-1
80.80362038,44.94285099,-10.99734554,-1
80.81362038,44.95285099,-10.99737195,-1
80.82362038,44.96285099,-10.9973981,-1
80.83362038,44.97285099,-10.99742399,-1
80.84362038,44.98285099,-10.99744962,-1
80.85362038,44.99285099,-10.997475,-1
80.86362038,45.00285099,-10.99750012,-1
80.87362038,45.01285099,-10.997525,-1
80.88362038,45.02285099,-10.99754963,-1
80.89362038,45.03285099,-10.99757401,-1
80.90362038,45.04285099,-10.99759815,-1
80.91362038,45.05285099,-10.99762205,-1
80.92362038,45.06285099,-10.99764571,-1
80.93362038,45.07285099,-10.99766913,-1
80.94362038,45.08285099,-10.99769232,-1
80.95362038,45.09285099,-10.99771529,-1
80.96362038,45.10285099,-10.99773802,-1
80.97362038,45.11285099,-10.99776053,-1
80.98362038,45.12285099,-10.99778281,-1
80.99362038,45.13285099,-10.99780487,-1
81.00362038,45.14285099,-10.99782671,-1
81.01362038,45.15285099,-10.99784834,-1
81.02362038,45.16285099,-10.99786975,-1
81.03362038,45.17285099,-10.99789094,-1
81.04362038,45.18285099,-10.99791193,-1
81.05362038,45.19285099,-10.99793271,-1
81.06362038,45.20285099,-10.99795328,-1
81.07362038,45.21285099,-10.99797364,-1
81.08362038,45.22285099,-10.9979938,-1
81.09362038,45.23285099,-10.99801377,-1
81.10362038,45.24285099,-10.99803353,-1
81.11362038,45.25285099,-10.9980531,-1
81.12362038,45.26285099,-10.99807247,-1
81.13362038,45.27285099,-10.99809165,-1
81.14362038,45.28285099,-10.99811063,-1
81.15362038,45.29285099,-10.99812943,-1
81.16362038,45.30285099,-10.99814805,-1
81.17362038,45.31285099,-10.99816647,-1
81.18362038,45.32285099,-10.99818472,-1
81.19362038,45.33285099,-10.99820278,-1
81.20362038,45.34285099,-10.99822066,-1
81.21362038,45.35285099,-10.99823837,-1
81.22362038,45.36285099,-10.9982559,-1
81.23362038,45.37285099,-10.99827325,-1
81.24362038,45.38285099,-10.99829043,-1
81.25362038,45.39285099,-10.99830744,-1
81.26362038,45.40285099,-10.99832428,-1
81.27362038,45.41285099,-10.99834096,-1
81.28362038,45.42285099,-10.99835746,-1
81.29362038,45.43285099,-10.99837381,-1
81.30362038,45.44285099,-10.99838999,-1
81.31362038,45.45285099,-10.99840601,-1
81.32362038,45.46285099,-10.99842187,-1
81.33362038,45.47285099,-10.99843757,-1
81.34362038,45.48285099,-10.99845312,-1
81.35362038,45.49285099,-10.99846851,-1
81.36362038,45.50285099,-10.99848375,-1
81.37362038,45.51285099,-10.99849884,-1
81.38362038,45.52285099,-10.99851377,-1
81.39362038,45.53285099,-10.99852856,-1
81.40362038,45.54285099,-10.9985432,-1
81.41362038,45.55285099,-10.9985577,-1
81.42362038,45.56285099,-10.99857205,-1
81.43362038,45.57285099,-10.99858626,-1
81.44362038,45.58285099,-10.99860032,-1
81.45362038,45.59285099,-10.99861425,-1
81.46362038,45.60285099,-10.99862804,-1
81.47362038,45.61285099,-10.99864169,-1
81.48362038,45.62285099,-10.99865521,-1
81.49362038,45.63285099,-10.99866859,-1
81.50362038,45.64285099,-10.99868183,-1
81.51362038,45.65285099,-10.99869495,-1
81.52362038,45.66285099,-10.99870794,-1
81.53362038,45.67285099,-10.99872079,-1
81.54362038,45.68285099,-10.99873352,-1
81.55362038,45.69285099,-10.99874612,-1
81.56362038,45.70285099,-10.9987586,-1
81.57362038,45.71285099,-10.99877095,-1
81.58362038,45.72285099,-10.99878318,-1
81.59362038,45.73285099,-10.99879529,-1
81.60362038,45.74285099,-10.99880727,-1
81.61362038,45.75285099,-10.99881914,-1
81.62362038,45.76285099,-10.99883089,-1
81.63362038,45.77285099,-10.99884253,-1
81.64362038,45.78285099,-10.99885404,-1
81.65362038,45.79285099,-10.99886544,-1
81.66362038,45.80285099,-10.99887673,-1
81.67362038,45.81285099,-10.99888791,-1
81.68362038,45.82285099,-10.99889898,-1
81.69362038,45.83285099,-10.99890993,-1
81.70362038,45.84285099,-10.99892078,-1
81.71362038,45.85285099,-10.99893152,-1
81.72362038,45.86285099,-10.99894215,-1
81.73362038,45.87285099,-10.99895267,-1
81.74362038,45.88285099,-10.99896309,-1
81.75362038,45.89285099,-10.99897341,-1
81.76362038,45.90285099,-10.99898363,-1
81.77362038,45.91285099,-10.99899374,-1
81.78362038,45.92285099,-10.99900375,-1
81.79362038,45.93285099,-10.99901366,-1
81.80362038,45.94285099,-10.99902348,-1
81.81362038,45.95285099,-10.9990332,-1
81.82362038,45.96285099,-10.99904282,-1
81.83362038,45.97285099,-10.99905234,-1
81.84362038,45.98285099,-10.99906177,-1
81.85362038,45.99285099,-10.9990711,-1
81.86362038,46.00285099,-10.99908035,-1
81.87362038,46.01285099,-10.9990895,-1
81.88362038,46.02285099,-10.99909856,-1
81.89362038,46.03285099,-10.99910753,-1
81.90362038,46.04285099,-10.99911641,-1
81.91362038,46.05285099,-10.9991252,-1
81.92362038,46.06285099,-10.9991339,-1
81.93362038,46.07285099,-10.99914252,-1
81.94362038,46.08285099,-10.99915105,-1
81.95362038,46.09285099,-10.9991595,-1
81.96362038,46.10285099,-10.99916786,-1
81.97362038,46.11285099,-10.99917614,-1
81.98362038,46.12285099,-10.99918434,-1
81.99362038,46.13285099,-10.99919246,-1
82.00362038,46.14285099,-10.99920049,-1
82.01362038,46.15285099,-10.99920845,-1
82.02362038,46.16285099,-10.99921632,-1
82.03362038,46.17285099,-10.99922412,-1
82.04362038,46.18285099,-10.99923184,-1
82.05362038,46.19285099,-10.99923948,-1
82.06362038,46.20285099,-10.99924705,-1
82.07362038,46.21285099,-10.99925454,-1
82.08362038,46.22285099,-10.99926196,-1
82.09362038,46.23285099,-10.9992693,-1
82.10362038,46.24285099,-10.99927658,-1
82.11362038,46.25285099,-10.99928377,-1
82.12362038,46.26285099,-10.9992909,-1
82.13362038,46.27285099,-10.99929796,-1
82.14362038,46.28285099,-10.99930494,-1
82.15362038,46.29285099,-10.99931186,-1
82.16362038,46.30285099,-10.9993187,-1
82.17362038,46.31285099,-10.99932548,-1
82.18362038,46.32285099,-10.9993322,-1
82.19362038,46.33285099,-10.99933884,-1
82.20362038,46.34285099,-10.99934542,-1
82.21362038,46.35285099,-10.99935193,-1
82.22362038,46.36285099,-10.99935838,-1
82.23362038,46.37285099,-10.99936476,-1
82.24362038,46.38285099,-10.99937108,-1
82.25362038,46.39285099,-10.99937734,-1
82.26362038,46.40285099,-10.99938354,-1
82.27362038,46.41285099,-10.99938967,-1
82.28362038,46.42285099,-10.99939575,-1
82.29362038,46.43285099,-10.99940176,-1
82.30362038,46.44285099,-10.99940771,-1
82.31362038,46.45285099,-10.9994136,-1
82.32362038,46.46285099,-10.99941944,-1
82.33362038,46.47285099,-10.99942521,-1
82.34362038,46.48285099,-10.99943093,-1
82.35362038,46.49285099,-10.9994366,-1
82.36362038,46.50285099,-10.9994422,-1
82.37362038,46.51285099,-10.99944775,-1
82.38362038,46.52285099,-10.99945325,-1
82.39362038,46.53285099,-10.99945869,-1
82.40362038,46.54285099,-10.99946407,-1
82.41362038,46.55285099,-10.99946941,-1
82.42362038,46.56285099,-10.99947469,-1
82.43362038,46.57285099,-10.99947991,-1
82.44362038,46.58285099,-10.99948509,-1
82.45362038,46.59285099,-10.99949021,-1
82.46362038,46.60285099,-10.99949528,-1
82.47362038,46.61285099,-10.99950031,-1
82.48362038,46.62285099,-10.99950528,-1
82.49362038,46.63285099,-10.9995102,-1
82.50362038,46.64285099,-10.99951507,-1
82.51362038,46.65285099,-10.9995199,-1
82.52362038,46.66285099,-10.99952468,-1
82.53362038,46.67285099,-10.99952941,-1
82.54362038,46.68285099,-10.99953409,-1
82.55362038,46.69285099,-10.99953872,-1
82.56362038,46.70285099,-10.99954331,-1
82.57362038,46.71285099,-10.99954786,-1
82.58362038,46.72285099,-10.99955236,-1
82.59362038,46.73285099,-10.99955681,-1
82.60362038,46.74285099,-10.99956122,-1
82.61362038,46.75285099,-10.99956559,-1
82.62362038,46.76285099,-10.99956991,-1
82.63362038,46.77285099,-10.99957419,-1
82.64362038,46.78285099,-10.99957843,-1
82.65362038,46.79285099,-10.99958262,-1
82.66362038,46.80285099,-10.99958677,-1
82.67362038,46.81285099,-10.99959089,-1
82.68362038,46.82285099,-10.99959496,-1
82.69362038,46.83285099,-10.99959899,-1
82.70362038,46.84285099,-10.99960298,-1
82.71362038,46.85285099,-10.99960693,-1
82.72362038,46.86285099,-10.99961084,-1
82.73362038,46.87285099,-10.99961471,-1
82.74362038,46.88285099,-10.99961854,-1
82.75362038,46.89285099,-10.99962234,-1
82.76362038,46.90285099,-10.9996261,-1
82.77362038,46.91285099,-10.99962982,-1
82.78362038,46.92285099,-10.9996335,-1
82.79362038,46.93285099,-10.99963715,-1
82.80362038,46.94285099,-10.99964076,-1
82.81362038,46.95285099,-10.99964433,-1
82.82362038,46.96285099,-10.99964787,-1
82.83362038,46.97285099,-10.99965138,-1
82.84362038,46.98285099,-10.99965484,-1
82.85362038,46.99285099,-10.99965828,-1
82.86362038,47.00285099,-10.99966168,-1
82.87362038,47.01285099,-10.99966505,-1
82.88362038,47.02285099,-10.99966838,-1
82.89362038,47.03285099,-10.99967168,-1
82.90362038,47.04285099,-10.99967494,-1
82.91362038,47.05285099,-10.99967818,-1
82.92362038,47.06285099,-10.99968138,-1
82.93362038,47.07285099,-10.99968455,-1
82.94362038,47.08285099,-10.99968769,-1
82.95362038,47.09285099,-10.9996908,-1
82.96362038,47.10285099,-10.99969387,-1
82.97362038,47.11285099,-10.99969692,-1
82.98362038,47.12285099,-10.99969994,-1
82.99362038,47.13285099,-10.99970292,-1
83.00362038,47.14285099,-10.99970588,-1
83.01362038,47.15285099,-10.9997088,-1
83.02362038,47.16285099,-10.9997117,-1
83.03362038,47.17285099,-10.99971457,-1
83.04362038,47.18285099,-10.99971741,-1
83.05362038,47.19285099,-10.99972022,-1
83.06362038,47.20285099,-10.99972301,-1
83.07362038,47.21285099,-10.99972576,-1
83.08362038,47.22285099,-10.99972849,-1
83.09362038,47.23285099,-10.99973119,-1
83.10362038,47.24285099,-10.99973387,-1
83.11362038,47.25285099,-10.99973652,-1
83.12362038,47.26285099,-10.99973914,-1
83.13362038,47.27285099,-10.99974173,-1
83.14362038,47.28285099,-10.9997443,-1
83.15362038,47.29285099,-10.99974685,-1
83.16362038,47.30285099,-10.99974937,-1
83.17362038,47.31285099,-10.99975186,-1
83.18362038,47.32285099,-10.99975433,-1
83.19362038,47.33285099,-10.99975677,-1
83.20362038,47.34285099,-10.99975919,-1
83.21362038,47.35285099,-10.99976159,-1
83.22362038,47.36285099,-10.99976396,-1
83.23362038,47.37285099,-10.99976631,-1
83.24362038,47.38285099,-10.99976864,-1
83.25362038,47.39285099,-10.99977094,-1
83.26362038,47.40285099,-10.99977322,-1
83.27362038,47.41285099,-10.99977547,-1
83.28362038,47.42285099,-10.99977771,-1
83.29362038,47.43285099,-10.99977992,-1
83.30362038,47.44285099,-10.99978211,-1
83.31362038,47.45285099,-10.99978428,-1
83.32362038,47.46285099,-10.99978642,-1
83.33362038,47.47285099,-10.99978855,-1
83.34362038,47.48285099,-10.99979065,-1
83.35362038,47.49285099,-10.99979274,-1
83.36362038,47.50285099,-10.9997948,-1
83.37362038,47.51285099,-10.99979684,-1
83.38362038,47.52285099,-10.99979886,-1
83.38701035,47.52624097,-10.99979954,-1

==> figures/output3.csv <==
t_raw,t,sat
100.2403975,0,-0.012559682
100.2503975,0.01,-0.063203548
100.2603975,0.02,-0.113941194
100.2703975,0.03,-0.164753193
100.2803975,0.04,-0.215619721
100.2903975,0.05,-0.266520571
100.3003975,0.06,-0.31743517
100.3103975,0.07,-0.368342599
100.3203975,0.08,-0.419221603
100.3303975,0.09,-0.470050613
100.3403975,0.1,-0.52080776
100.3503975,0.11,-0.571470891
100.3603975,0.12,-0.622017588
100.3703975,0.13,-0.672425182
100.3803975,0.14,-0.722670769
100.3903975,0.15,-0.77273123
100.4003975,0.16,-0.822583244
100.4103975,0.17,-0.872203306
100.4203975,0.18,-0.921567743
100.4303975,0.19,-0.970652731
100.4364058,0.196008281,-1
100.4364058,0.196008281,-1
100.4464058,0.206008281,-1
100.4564058,0.216008281,-1
100.4664058,0.226008281,-1
100.4764058,0.236008281,-1
100.4864058,0.246008281,-1
100.4964058,0.256008281,-1
100.5064058,0.266008281,-1
100.5164058,0.276008281,-1
100.5264058,0.286008281,-1
100.5364058,0.296008281,-1
100.5464058,0.306008281,-1
100.5564058,0.316008281,-1
100.5664058,0.326008281,-1
100.5764058,0.336008281,-1
100.5864058,0.346008281,-1
100.5964058,0.356008281,-1
100.6064058,0.366008281,-1
100.6164058,0.376008281,-1
100.6264058,0.386008281,-1
100.6364058,0.396008281,-1
100.6464058,0.406008281,-1
100.6564058,0.416008281,-1
100.6664058,0.426008281,-1
100.6764058,0.436008281,-1
100.6864058,0.446008281,-1
100.6964058,0.456008281,-1
100.7064058,0.466008281,-1
100.7164058,0.476008281,-1
100.7264058,0.486008281,-1
100.7364058,0.496008281,-1
100.7464058,0.506008281,-1
100.7564058,0.516008281,-1
100.7664058,0.526008281,-1
100.7764058,0.536008281,-1
100.7864058,0.546008281,-1
100.7964058,0.556008281,-1
100.8064058,0.566008281,-1
100.8164058,0.576008281,-1
100.8264058,0.586008281,-1
100.8364058,0.596008281,-1
100.8464058,0.606008281,-1
100.8564058,0.616008281,-1
100.8664058,0.626008281,-1
100.8764058,0.636008281,-1
100.8864058,0.646008281,-1
100.8964058,0.656008281,-1
100.9064058,0.666008281,-1
100.9164058,0.676008281,-1
100.9264058,0.686008281,-1
100.9364058,0.696008281,-1
100.9464058,0.706008281,-1
100.9564058,0.716008281,-1
100.9589058,0.718508281,-1
100.9689058,0.728508281,-1
100.9789058,0.738508281,-1
100.9889058,0.748508281,-1
100.9989058,0.758508281,-1
101.0089058,0.768508281,-1
101.0189058,0.778508281,-1
101.0289058,0.788508281,-1
101.0389058,0.798508281,-1
101.0489058,0.808508281,-1
101.0589058,0.818508281,-1
101.0689058,0.828508281,-1
101.0789058,0.838508281,-1
101.0889058,0.848508281,-1
101.0989058,0.858508281,-1
101.1089058,0.868508281,-1
101.1189058,0.878508281,-1
101.1239058,0.883508281,-1
101.1339058,0.893508281,-1
101.1439058,0.903508281,-1
101.1539058,0.913508281,-1
101.1639058,0.923508281,-1
101.1739058,0.933508281,-1
101.1839058,0.943508281,-1
101.1939058,0.953508281,-1
101.2039058,0.963508281,-1
101.2139058,0.973508281,-1
101.2239058,0.983508281,-1
101.2339058,0.993508281,-1
101.2439058,1.003508281,-1
101.2539058,1.013508281,-1
101.2639058,1.023508281,-1
101.2739058,1.033508281,-1
101.2839058,1.043508281,-1
101.2939058,1.053508281,-1
101.3039058,1.063508281,-1
101.3139058,1.073508281,-1
101.3239058,1.083508281,-1
101.3339058,1.093508281,-1
101.3439058,1.103508281,-1
101.3539058,1.113508281,-1
101.3639058,1.123508281,-1
101.3739058,1.133508281,-1
101.3839058,1.143508281,-1
101.3939058,1.153508281,-1
101.4039058,1.163508281,-1
101.4139058,1.173508281,-1
101.4239058,1.183508281,-1
101.4339058,1.193508281,-1
101.4439058,1.203508281,-1
101.4539058,1.213508281,-1
101.4639058,1.223508281,-1
101.4739058,1.233508281,-1
101.4839058,1.243508281,-1
101.4939058,1.253508281,-1
101.5039058,1.263508281,-1
101.5139058,1.273508281,-1
101.5239058,1.283508281,-1
101.5339058,1.293508281,-1
101.5439058,1.303508281,-1
101.5539058,1.313508281,-1
101.5639058,1.323508281,-1
101.5739058,1.333508281,-1
101.5839058,1.343508281,-1
101.5939058,1.353508281,-1
101.6039058,1.363508281,-1
101.6139058,1.373508281,-1
101.6239058,1.383508281,-1
101.6339058,1.393508281,-1
101.6439058,1.403508281,-1
101.6539058,1.413508281,-1
101.6639058,1.423508281,-1
101.6739058,1.433508281,-1
101.6839058,1.443508281,-1
101.6939058,1.453508281,-1
101.7039058,1.463508281,-1
101.7139058,1.473508281,-1
101.7239058,1.483508281,-1
101.7339058,1.493508281,-1
101.7439058,1.503508281,-1
101.7539058,1.513508281,-1
101.7639058,1.523508281,-1
101.7739058,1.533508281,-1
101.7839058,1.543508281,-1
101.7939058,1.553508281,-1
101.8039058,1.563508281,-1
101.8139058,1.573508281,-1
101.8239058,1.583508281,-1
101.8339058,1.593508281,-1
101.8439058,1.603508281,-1
101.8539058,1.613508281,-1
101.8606482,1.620250661,-1
101.8606482,1.620250661,-1
101.8706482,1.630250661,-0.95493264
101.8806482,1.640250661,-0.90948479
101.8906482,1.650250661,-0.863663681
101.9006482,1.660250661,-0.817477294
101.9106482,1.670250661,-0.770934343
101.9206482,1.680250661,-0.724044258
101.9306482,1.690250661,-0.676817169
101.9406482,1.700250661,-0.629263883
101.9506482,1.710250661,-0.581395874
101.9606482,1.720250661,-0.533225263
101.9706482,1.730250661,-0.4847648
101.9806482,1.740250661,-0.436027848
101.9906482,1.750250661,-0.387028368
102.0006482,1.760250661,-0.337780899
102.0106482,1.770250661,-0.288300544
102.0206482,1.780250661,-0.238602951
102.0306482,1.790250661,-0.1887043
102.0406482,1.800250661,-0.138621284
102.0506482,1.810250661,-0.088371091
102.0606482,1.820250661,-0.037971391
102.0706482,1.830250661,0.012559682
102.0806482,1.840250661,0.063203548
102.0906482,1.850250661,0.113941194
102.1006482,1.860250661,0.164753193
102.1106482,1.870250661,0.215619721
102.1206482,1.880250661,0.266520571
102.1306482,1.890250661,0.31743517
102.1406482,1.900250661,0.368342599
102.1506482,1.910250661,0.419221603
102.1606482,1.920250661,0.470050613
102.1706482,1.930250661,0.52080776
102.1806482,1.940250661,0.571470891
102.1906482,1.950250661,0.622017588
102.2006482,1.960250661,0.672425182
102.2106482,1.970250661,0.722670769
102.2206482,1.980250661,0.77273123
102.2306482,1.990250661,0.822583244
102.2406482,2.000250661,0.872203306
102.2506482,2.010250661,0.921567743
102.2606482,2.020250661,0.970652731
102.2666565,2.026258943,1
102.2666565,2.026258943,1
102.2766565,2.036258943,1
102.2866565,2.046258943,1
102.2966565,2.056258943,1
102.3066565,2.066258943,1
102.3166565,2.076258943,1
102.3266565,2.086258943,1
102.3366565,2.096258943,1
102.3466565,2.106258943,1
102.3566565,2.116258943,1
102.3666565,2.126258943,1
102.3766565,2.136258943,1
102.3866565,2.146258943,1
102.3966565,2.156258943,1
102.4066565,2.166258943,1
102.4166565,2.176258943,1
102.4266565,2.186258943,1
102.4366565,2.196258943,1
102.4466565,2.206258943,1
102.4566565,2.216258943,1
102.4666565,2.226258943,1
102.4766565,2.236258943,1
102.4866565,2.246258943,1
102.4966565,2.256258943,1
102.5066565,2.266258943,1
102.5166565,2.276258943,1
102.5266565,2.286258943,1
102.5366565,2.296258943,1
102.5466565,2.306258943,1
102.5566565,2.316258943,1
102.5666565,2.326258943,1
102.5766565,2.336258943,1
102.5866565,2.346258943,1
102.5966565,2.356258943,1
102.6066565,2.366258943,1
102.6166565,2.376258943,1
102.6266565,2.386258943,1
102.6366565,2.396258943,1
102.6466565,2.406258943,1
102.6566565,2.416258943,1
102.6666565,2.426258943,1
102.6766565,2.436258943,1
102.6866565,2.446258943,1
102.6966565,2.456258943,1
102.7066565,2.466258943,1
102.7166565,2.476258943,1
102.7266565,2.486258943,1
102.7366565,2.496258943,1
102.7466565,2.506258943,1
102.7566565,2.516258943,1
102.7666565,2.526258943,1
102.7766565,2.536258943,1
102.7866565,2.546258943,1
102.7891565,2.548758943,1
102.7991565,2.558758943,1
102.8091565,2.568758943,1
102.8191565,2.578758943,1
102.8291565,2.588758943,1
102.8391565,2.598758943,1
102.8491565,2.608758943,1
102.8591565,2.618758943,1
102.8691565,2.628758943,1
102.8791565,2.638758943,1
102.8891565,2.648758943,1
102.8991565,2.658758943,1
102.9091565,2.668758943,1
102.9191565,2.678758943,1
102.9291565,2.688758943,1
102.9391565,2.698758943,1
102.9491565,2.708758943,1
102.9541565,2.713758943,1
102.9641565,2.723758943,1
102.9741565,2.733758943,1
102.9841565,2.743758943,1
102.9941565,2.753758943,1
103.0041565,2.763758943,1
103.0141565,2.773758943,1
103.0241565,2.783758943,1
103.0341565,2.793758943,1
103.0441565,2.803758943,1
103.0541565,2.813758943,1
103.0641565,2.823758943,1
103.0741565,2.833758943,1
103.0841565,2.843758943,1
103.0941565,2.853758943,1
103.1041565,2.863758943,1
103.1141565,2.873758943,1
103.1241565,2.883758943,1
103.1341565,2.893758943,1
103.1441565,2.903758943,1
103.1541565,2.913758943,1
103.1641565,2.923758943,1
103.1741565,2.933758943,1
103.1841565,2.943758943,1
103.1941565,2.953758943,1
103.2041565,2.963758943,1
103.2141565,2.973758943,1
103.2241565,2.983758943,1
103.2341565,2.993758943,1
103.2441565,3.003758943,1
103.2541565,3.013758943,1
103.2641565,3.023758943,1
103.2741565,3.033758943,1
103.2841565,3.043758943,1
103.2941565,3.053758943,1
103.3041565,3.063758943,1
103.3141565,3.073758943,1
103.3241565,3.083758943,1
103.3341565,3.093758943,1
103.3441565,3.103758943,1
103.3541565,3.113758943,1
103.3641565,3.123758943,1
103.3741565,3.133758943,1
103.3841565,3.143758943,1
103.3941565,3.153758943,1
103.4041565,3.163758943,1
103.4141565,3.173758943,1
103.4241565,3.183758943,1
103.4341565,3.193758943,1
103.4441565,3.203758943,1
103.4541565,3.213758943,1
103.4641565,3.223758943,1
103.4741565,3.233758943,1
103.4841565,3.243758943,1
103.4941565,3.253758943,1
103.5041565,3.263758943,1
103.5141565,3.273758943,1
103.5241565,3.283758943,1
103.5341565,3.293758943,1
103.5441565,3.303758943,1
103.5541565,3.313758943,1
103.5641565,3.323758943,1
103.5741565,3.333758943,1
103.5841565,3.343758943,1
103.5941565,3.353758943,1
103.6041565,3.363758943,1
103.6141565,3.373758943,1
103.6241565,3.383758943,1
103.6341565,3.393758943,1
103.6441565,3.403758943,1
103.6541565,3.413758943,1
103.6641565,3.423758943,1
103.6741565,3.433758943,1
103.6841565,3.443758943,1
103.6908988,3.450501322,1
103.6908988,3.450501322,1
103.7008988,3.460501322,0.95493264
103.7108988,3.470501322,0.90948479
103.7208988,3.480501322,0.863663681
103.7308988,3.490501322,0.817477294
103.7408988,3.500501322,0.770934343
103.7508988,3.510501322,0.724044258
103.7608988,3.520501322,0.676817169
103.7708988,3.530501322,0.629263883
103.7808988,3.540501322,0.581395874
103.7908988,3.550501322,0.533225263
103.8008988,3.560501322,0.4847648
103.8108988,3.570501322,0.436027848
103.8208988,3.580501322,0.387028368
103.8308988,3.590501322,0.337780899
103.8408988,3.600501322,0.288300544
103.8508988,3.610501322,0.238602951
103.8608988,3.620501322,0.1887043
103.8708988,3.630501322,0.138621284
103.8808988,3.640501322,0.088371091
103.8908988,3.650501322,0.037971391
103.9008988,3.660501322,-0.012559682
103.9108988,3.670501322,-0.063203548
103.9208988,3.680501322,-0.113941194
103.9308988,3.690501322,-0.164753193
103.9408988,3.700501322,-0.215619721
103.9508988,3.710501322,-0.266520571
103.9608988,3.720501322,-0.31743517
103.9708988,3.730501322,-0.368342599
103.9808988,3.740501322,-0.419221603
103.9908988,3.750501322,-0.470050613
104.0008988,3.760501322,-0.52080776
104.0108988,3.770501322,-0.571470891
104.0208988,3.780501322,-0.622017588
104.0308988,3.790501322,-0.672425182
104.0408988,3.800501322,-0.722670769
104.0508988,3.810501322,-0.77273123
104.0608988,3.820501322,-0.822583244
104.0708988,3.830501322,-0.872203306
104.0808988,3.840501322,-0.921567743
104.0908988,3.850501322,-0.970652731
104.0969071,3.856509604,-1
104.0969071,3.856509604,-1
104.1069071,3.866509604,-1
104.1169071,3.876509604,-1
104.1269071,3.886509604,-1
104.1369071,3.896509604,-1
104.1469071,3.906509604,-1
104.1569071,3.916509604,-1
104.1669071,3.926509604,-1
104.1769071,3.936509604,-1
104.1869071,3.946509604,-1
104.1969071,3.956509604,-1
104.2069071,3.966509604,-1
104.2169071,3.976509604,-1
104.2269071,3.986509604,-1
104.2369071,3.996509604,-1
104.2469071,4.006509604,-1
104.2569071,4.016509604,-1
104.2669071,4.026509604,-1
104.2769071,4.036509604,-1
104.2869071,4.046509604,-1
104.2969071,4.056509604,-1
104.3069071,4.066509604,-1
104.3169071,4.076509604,-1
104.3269071,4.086509604,-1
104.3369071,4.096509604,-1
104.3469071,4.106509604,-1
104.3569071,4.116509604,-1
104.3669071,4.126509604,-1
104.3769071,4.136509604,-1
104.3869071,4.146509604,-1
104.3969071,4.156509604,-1
104.4069071,4.166509604,-1
104.4169071,4.176509604,-1
104.4269071,4.186509604,-1
104.4369071,4.196509604,-1
104.4469071,4.206509604,-1
104.4569071,4.216509604,-1
104.4669071,4.226509604,-1
104.4769071,4.236509604,-1
104.4869071,4.246509604,-1
104.4969071,4.256509604,-1
104.5069071,4.266509604,-1
104.5169071,4.276509604,-1
104.5269071,4.286509604,-1
104.5369071,4.296509604,-1
104.5469071,4.306509604,-1
104.5569071,4.316509604,-1
104.5669071,4.326509604,-1
104.5769071,4.336509604,-1
104.5869071,4.346509604,-1
104.5969071,4.356509604,-1
104.6069071,4.366509604,-1
104.6169071,4.376509604,-1
104.6194071,4.379009604,-1
104.6294071,4.389009604,-1
104.6394071,4.399009604,-1
104.6494071,4.409009604,-1
104.6594071,4.419009604,-1
104.6694071,4.429009604,-1
104.6794071,4.439009604,-1
104.6894071,4.449009604,-1
104.6994071,4.459009604,-1
104.7094071,4.469009604,-1
104.7194071,4.479009604,-1
104.7294071,4.489009604,-1
104.7394071,4.499009604,-1
104.7494071,4.509009604,-1
104.7594071,4.519009604,-1
104.7694071,4.529009604,-1
104.7794071,4.539009604,-1
104.7844071,4.544009604,-1
104.7944071,4.554009604,-1
104.8044071,4.564009604,-1
104.8144071,4.574009604,-1
104.8244071,4.584009604,-1
104.8344071,4.594009604,-1
104.8444071,4.604009604,-1
104.8544071,4.614009604,-1
104.8644071,4.624009604,-1
104.8744071,4.634009604,-1
104.8844071,4.644009604,-1
104.8944071,4.654009604,-1
104.9044071,4.664009604,-1
104.9144071,4.674009604,-1
104.9244071,4.684009604,-1
104.9344071,4.694009604,-1
104.9444071,4.704009604,-1
104.9544071,4.714009604,-1
104.9644071,4.724009604,-1
104.9744071,4.734009604,-1
104.9844071,4.744009604,-1
104.9944071,4.754009604,-1
105.0044071,4.764009604,-1
105.0144071,4.774009604,-1
105.0244071,4.784009604,-1
105.0344071,4.794009604,-1
105.0444071,4.804009604,-1
105.0544071,4.814009604,-1
105.0644071,4.824009604,-1
105.0744071,4.834009604,-1
105.0844071,4.844009604,-1
105.0944071,4.854009604,-1
105.1044071,4.864009604,-1
105.1144071,4.874009604,-1
105.1244071,4.884009604,-1
105.1344071,4.894009604,-1
105.1444071,4.904009604,-1
105.1544071,4.914009604,-1
105.1644071,4.924009604,-1
105.1744071,4.934009604,-1
105.1844071,4.944009604,-1
105.1944071,4.954009604,-1
105.2044071,4.964009604,-1
105.2144071,4.974009604,-1
105.2244071,4.984009604,-1
105.2344071,4.994009604,-1
105.2444071,5.004009604,-1
105.2544071,5.014009604,-1
105.2644071,5.024009604,-1
105.2744071,5.034009604,-1
105.2844071,5.044009604,-1
105.2944071,5.054009604,-1
105.3044071,5.064009604,-1
105.3144071,5.074009604,-1
105.3244071,5.084009604,-1
105.3344071,5.094009604,-1
105.3444071,5.104009604,-1
105.3544071,5.114009604,-1
105.3644071,5.124009604,-1
105.3744071,5.134009604,-1
105.3844071,5.144009604,-1
105.3944071,5.154009604,-1
105.4044071,5.164009604,-1
105.4144071,5.174009604,-1
105.4244071,5.184009604,-1
105.4344071,5.194009604,-1
105.4444071,5.204009604,-1
105.4544071,5.214009604,-1
105.4644071,5.224009604,-1
105.4744071,5.234009604,-1
105.4844071,5.244009604,-1
105.4944071,5.254009604,-1
105.5044071,5.264009604,-1
105.5144071,5.274009604,-1
105.5211495,5.280751984,-1
105.5211495,5.280751984,-1
105.5311495,5.290751984,-0.95493264
105.5411495,5.300751984,-0.90948479
105.5511495,5.310751984,-0.863663681
105.5611495,5.320751984,-0.817477294
105.5711495,5.330751984,-0.770934343
105.5811495,5.340751984,-0.724044258
105.5911495,5.350751984,-0.676817169
105.6011495,5.360751984,-0.629263883
105.6111495,5.370751984,-0.581395874
105.6211495,5.380751984,-0.533225263
105.6311495,5.390751984,-0.4847648
105.6411495,5.400751984,-0.436027848
105.6511495,5.410751984,-0.387028368
105.6611495,5.420751984,-0.337780899
105.6711495,5.430751984,-0.288300544
105.6811495,5.440751984,-0.238602951
105.6911495,5.450751984,-0.1887043
105.7011495,5.460751984,-0.138621284
105.7111495,5.470751984,-0.088371091
105.7211495,5.480751984,-0.037971391
105.7311495,5.490751984,0.012559682
105.7411495,5.500751984,0.063203548
105.7511495,5.510751984,0.113941194
105.7611495,5.520751984,0.164753193
105.7711495,5.530751984,0.215619721
105.7811495,5.540751984,0.266520571
105.7911495,5.550751984,0.31743517
105.8011495,5.560751984,0.368342599
105.8111495,5.570751984,0.419221603
105.8211495,5.580751984,0.470050613
105.8311495,5.590751984,0.52080776
105.8411495,5.600751984,0.571470891
105.8511495,5.610751984,0.622017588
105.8611495,5.620751984,0.672425182
105.8711495,5.630751984,0.722670769
105.8811495,5.640751984,0.77273123
105.8911495,5.650751984,0.822583244
105.9011495,5.660751984,0.872203306
105.9111495,5.670751984,0.921567743
105.9211495,5.680751984,0.970652731
105.9271578,5.686760265,1
105.9271578,5.686760265,1
105.9371578,5.696760265,1
105.9471578,5.706760265,1
105.9571578,5.716760265,1
105.9671578,5.726760265,1
105.9771578,5.736760265,1
105.9871578,5.746760265,1
105.9971578,5.756760265,1
106.0071578,5.766760265,1
106.0171578,5.776760265,1
106.0271578,5.786760265,1
106.0371578,5.796760265,1
106.0471578,5.806760265,1
106.0571578,5.816760265,1
106.0671578,5.826760265,1
106.0771578,5.836760265,1
106.0871578,5.846760265,1
106.0971578,5.856760265,1
106.1071578,5.866760265,1
106.1171578,5.876760265,1
106.1271578,5.886760265,1
106.1371578,5.896760265,1
106.1471578,5.906760265,1
106.1571578,5.916760265,1
106.1671578,5.926760265,1
106.1771578,5.936760265,1
106.1871578,5.946760265,1
106.1971578,5.956760265,1
106.2071578,5.966760265,1
106.2171578,5.976760265,1
106.2271578,5.986760265,1
106.2371578,5.996760265,1
106.2471578,6.006760265,1
106.2571578,6.016760265,1
106.2671578,6.026760265,1
106.2771578,6.036760265,1
106.2871578,6.046760265,1
106.2971578,6.056760265,1
106.3071578,6.066760265,1
106.3171578,6.076760265,1
106.3271578,6.086760265,1
106.3371578,6.096760265,1
106.3471578,6.106760265,1
106.3571578,6.116760265,1
106.3671578,6.126760265,1
106.3771578,6.136760265,1
106.3871578,6.146760265,1
106.3971578,6.156760265,1
106.4071578,6.166760265,1
106.4171578,6.176760265,1
106.4271578,6.186760265,1
106.4371578,6.196760265,1
106.4471578,6.206760265,1
106.4496578,6.209260265,1
106.4596578,6.219260265,1
106.4696578,6.229260265,1
106.4796578,6.239260265,1
106.4896578,6.249260265,1
106.4996578,6.259260265,1
106.5096578,6.269260265,1
106.5196578,6.279260265,1
106.5296578,6.289260265,1
106.5396578,6.299260265,1
106.5496578,6.309260265,1
106.5596578,6.319260265,1
106.5696578,6.329260265,1
106.5796578,6.339260265,1
106.5896578,6.349260265,1
106.5996578,6.359260265,1
106.6096578,6.369260265,1
106.6146578,6.374260265,1
106.6246578,6.384260265,1
106.6346578,6.394260265,1
106.6446578,6.404260265,1
106.6546578,6.414260265,1
106.6646578,6.424260265,1
106.6746578,6.434260265,1
106.6846578,6.444260265,1
106.6946578,6.454260265,1
106.7046578,6.464260265,1
106.7146578,6.474260265,1
106.7246578,6.484260265,1
106.7346578,6.494260265,1
106.7446578,6.504260265,1
106.7546578,6.514260265,1
106.7646578,6.524260265,1
106.7746578,6.534260265,1
106.7846578,6.544260265,1
106.7946578,6.554260265,1
106.8046578,6.564260265,1
106.8146578,6.574260265,1
106.8246578,6.584260265,1
106.8346578,6.594260265,1
106.8446578,6.604260265,1
106.8546578,6.614260265,1
106.8646578,6.624260265,1
106.8746578,6.634260265,1
106.8846578,6.644260265,1
106.8946578,6.654260265,1
106.9046578,6.664260265,1
106.9146578,6.674260265,1
106.9246578,6.684260265,1
106.9346578,6.694260265,1
106.9446578,6.704260265,1
106.9546578,6.714260265,1
106.9646578,6.724260265,1
106.9746578,6.734260265,1
106.9846578,6.744260265,1
106.9946578,6.754260265,1
107.0046578,6.764260265,1
107.0146578,6.774260265,1
107.0246578,6.784260265,1
107.0346578,6.794260265,1
107.0446578,6.804260265,1
107.0546578,6.814260265,1
107.0646578,6.824260265,1
107.0746578,6.834260265,1
107.0846578,6.844260265,1
107.0946578,6.854260265,1
107.1046578,6.864260265,1
107.1146578,6.874260265,1
107.1246578,6.884260265,1
107.1346578,6.894260265,1
107.1446578,6.904260265,1
107.1546578,6.914260265,1
107.1646578,6.924260265,1
107.1746578,6.934260265,1
107.1846578,6.944260265,1
107.1946578,6.954260265,1
107.2046578,6.964260265,1
107.2146578,6.974260265,1
107.2246578,6.984260265,1
107.2346578,6.994260265,1
107.2446578,7.004260265,1
107.2546578,7.014260265,1
107.2646578,7.024260265,1
107.2746578,7.034260265,1
107.2846578,7.044260265,1
107.2946578,7.054260265,1
107.3046578,7.064260265,1
107.3146578,7.074260265,1
107.3246578,7.084260265,1
107.3346578,7.094260265,1
107.3446578,7.104260265,1
107.3514002,7.111002645,1
107.3514002,7.111002645,1
107.3614002,7.121002645,0.95493264
107.3714002,7.131002645,0.90948479
107.3814002,7.141002645,0.863663681
107.3914002,7.151002645,0.817477294
107.4014002,7.161002645,0.770934343
107.4114002,7.171002645,0.724044258
107.4214002,7.181002645,0.676817169
107.4314002,7.191002645,0.629263883
107.4414002,7.201002645,0.581395874
107.4514002,7.211002645,0.533225263
107.4614002,7.221002645,0.4847648
107.4714002,7.231002645,0.436027848
107.4814002,7.241002645,0.387028368
107.4914002,7.251002645,0.337780899
107.5014002,7.261002645,0.288300544
107.5114002,7.271002645,0.238602951
107.5214002,7.281002645,0.1887043
107.5314002,7.291002645,0.138621284
107.5414002,7.301002645,0.088371091
107.5514002,7.311002645,0.037971391
107.5614002,7.321002645,-0.012559682
107.5714002,7.331002645,-0.063203548

==> figures/output4.csv <==
t_raw,t,sat
100.3797967,0,-0.013994898
100.3897967,0.01,-0.117949328
100.3997967,0.02,-0.222218586
100.4097967,0.03,-0.326756342
100.4197967,0.04,-0.431513752
100.4297967,0.05,-0.536439535
100.4397967,0.06,-0.641480055
100.4497967,0.07,-0.746579401
100.4499529,0.07015625,-0.748221739
100.4599529,0.08015625,-0.853321344
100.4699529,0.09015625,-0.958360492
100.47392,0.09412334,-1
100.47392,0.09412334,-1
100.48392,0.10412334,-1
100.49392,0.11412334,-1
100.50392,0.12412334,-1
100.51392,0.13412334,-1
100.52392,0.14412334,-1
100.53392,0.15412334,-1
100.54392,0.16412334,-1
100.55392,0.17412334,-1
100.56392,0.18412334,-1
100.57392,0.19412334,-1
100.58392,0.20412334,-1
100.59392,0.21412334,-1
100.60392,0.22412334,-1
100.61392,0.23412334,-1
100.62392,0.24412334,-1
100.63392,0.25412334,-1
100.64392,0.26412334,-1
100.65392,0.27412334,-1
100.66392,0.28412334,-1
100.67392,0.29412334,-1
100.68392,0.30412334,-1
100.69392,0.31412334,-1
100.70392,0.32412334,-1
100.71392,0.33412334,-1
100.72392,0.34412334,-1
100.73392,0.35412334,-1
100.74392,0.36412334,-1
100.75392,0.37412334,-1
100.76392,0.38412334,-1
100.77392,0.39412334,-1
100.78392,0.40412334,-1
100.79392,0.41412334,-1
100.80392,0.42412334,-1
100.81392,0.43412334,-1
100.82392,0.44412334,-1
100.83392,0.45412334,-1
100.84392,0.46412334,-1
100.85392,0.47412334,-1
100.86392,0.48412334,-1
100.87392,0.49412334,-1
100.88392,0.50412334,-1
100.89392,0.51412334,-1
100.90392,0.52412334,-1
100.91392,0.53412334,-1
100.92392,0.54412334,-1
100.93392,0.55412334,-1
100.94392,0.56412334,-1
100.95392,0.57412334,-1
100.96392,0.58412334,-1
100.97392,0.59412334,-1
100.98392,0.60412334,-1
100.99392,0.61412334,-1
101.00392,0.62412334,-1
101.01392,0.63412334,-1
101.02392,0.64412334,-1
101.03392,0.65412334,-1
101.04392,0.66412334,-1
101.05392,0.67412334,-1
101.06392,0.68412334,-1
101.07392,0.69412334,-1
101.08392,0.70412334,-1
101.08642,0.70662334,-1
101.09642,0.71662334,-1
101.10642,0.72662334,-1
101.11642,0.73662334,-1
101.12642,0.74662334,-1
101.13642,0.75662334,-1
101.14642,0.76662334,-1
101.15642,0.77662334,-1
101.16642,0.78662334,-1
101.17642,0.79662334,-1
101.18642,0.80662334,-1
101.19642,0.81662334,-1
101.20642,0.82662334,-1
101.21642,0.83662334,-1
101.22642,0.84662334,-1
101.23642,0.85662334,-1
101.24642,0.86662334,-1
101.25642,0.87662334,-1
101.26642,0.88662334,-1
101.27642,0.89662334,-1
101.28642,0.90662334,-1
101.29642,0.91662334,-1
101.30642,0.92662334,-1
101.31642,0.93662334,-1
101.32642,0.94662334,-1
101.33642,0.95662334,-1
101.34642,0.96662334,-1
101.35642,0.97662334,-1
101.36642,0.98662334,-1
101.37642,0.99662334,-1
101.38642,1.00662334,-1
101.39642,1.01662334,-1
101.40642,1.02662334,-1
101.41642,1.03662334,-1
101.42642,1.04662334,-1
101.43642,1.05662334,-1
101.44642,1.06662334,-1
101.45642,1.07662334,-1
101.46642,1.08662334,-1
101.47642,1.09662334,-1
101.48642,1.10662334,-1
101.49642,1.11662334,-1
101.50642,1.12662334,-1
101.51642,1.13662334,-1
101.52642,1.14662334,-1
101.53642,1.15662334,-1
101.54642,1.16662334,-1
101.55642,1.17662334,-1
101.56642,1.18662334,-1
101.57642,1.19662334,-1
101.58642,1.20662334,-1
101.59642,1.21662334,-1
101.60642,1.22662334,-1
101.61642,1.23662334,-1
101.62642,1.24662334,-1
101.63642,1.25662334,-1
101.64642,1.26662334,-1
101.65642,1.27662334,-1
101.66642,1.28662334,-1
101.67642,1.29662334,-1
101.68642,1.30662334,-1
101.69642,1.31662334,-1
101.70642,1.32662334,-1
101.71642,1.33662334,-1
101.72642,1.34662334,-1
101.73642,1.35662334,-1
101.74642,1.36662334,-1
101.75642,1.37662334,-1
101.76642,1.38662334,-1
101.77642,1.39662334,-1
101.78642,1.40662334,-1
101.79642,1.41662334,-1
101.80642,1.42662334,-1
101.81642,1.43662334,-1
101.82642,1.44662334,-1
101.83642,1.45662334,-1
101.84642,1.46662334,-1
101.85642,1.47662334,-1
101.86642,1.48662334,-1
101.87642,1.49662334,-1
101.88642,1.50662334,-1
101.89642,1.51662334,-1
101.90642,1.52662334,-1
101.91642,1.53662334,-1
101.92642,1.54662334,-1
101.93642,1.55662334,-1
101.94642,1.56662334,-1
101.95642,1.57662334,-1
101.96642,1.58662334,-1
101.97642,1.59662334,-1
101.98642,1.60662334,-1
101.99642,1.61662334,-1
102.00642,1.62662334,-1
102.01642,1.63662334,-1
102.02642,1.64662334,-1
102.03642,1.65662334,-1
102.04642,1.66662334,-1
102.05642,1.67662334,-1
102.06642,1.68662334,-1
102.07642,1.69662334,-1
102.08642,1.70662334,-1
102.09642,1.71662334,-1
102.10642,1.72662334,-1
102.11642,1.73662334,-1
102.1166936,1.736896933,-1
102.1166936,1.736896933,-1
102.1266936,1.746896933,-0.9011314
102.1366936,1.756896933,-0.801640627
102.1466936,1.766896933,-0.701544449
102.1566936,1.776896933,-0.600862956
102.1666936,1.786896933,-0.499619473
102.1766936,1.796896933,-0.397840484
102.1866936,1.806896933,-0.295555549
102.1966936,1.816896933,-0.192797222
102.2066936,1.826896933,-0.089600972
102.2166936,1.836896933,0.013994898
102.2266936,1.846896933,0.117949328
102.2366936,1.856896933,0.222218586
102.2466936,1.866896933,0.326756342
102.2566936,1.876896933,0.431513752
102.2666936,1.886896933,0.536439535
102.2766936,1.896896933,0.641480055
102.2866936,1.906896933,0.746579401
102.2868499,1.907053183,0.748221739
102.2968499,1.917053183,0.853321344
102.3068499,1.927053183,0.958360492
102.310817,1.931020273,1
102.310817,1.931020273,1
102.320817,1.941020273,1
102.330817,1.951020273,1
102.340817,1.961020273,1
102.350817,1.971020273,1
102.360817,1.981020273,1
102.370817,1.991020273,1
102.380817,2.001020273,1
102.390817,2.011020273,1
102.400817,2.021020273,1
102.410817,2.031020273,1
102.420817,2.041020273,1
102.430817,2.051020273,1
102.440817,2.061020273,1
102.450817,2.071020273,1
102.460817,2.081020273,1
102.470817,2.091020273,1
102.480817,2.101020273,1
102.490817,2.111020273,1
102.500817,2.121020273,1
102.510817,2.131020273,1
102.520817,2.141020273,1
102.530817,2.151020273,1
102.540817,2.161020273,1
102.550817,2.171020273,1
102.560817,2.181020273,1
102.570817,2.191020273,1
102.580817,2.201020273,1
102.590817,2.211020273,1
102.600817,2.221020273,1
102.610817,2.231020273,1
102.620817,2.241020273,1
102.630817,2.251020273,1
102.640817,2.261020273,1
102.650817,2.271020273,1
102.660817,2.281020273,1
102.670817,2.291020273,1
102.680817,2.301020273,1
102.690817,2.311020273,1
102.700817,2.321020273,1
102.710817,2.331020273,1
102.720817,2.341020273,1
102.730817,2.351020273,1
102.740817,2.361020273,1
102.750817,2.371020273,1
102.760817,2.381020273,1
102.770817,2.391020273,1
102.780817,2.401020273,1
102.790817,2.411020273,1
102.800817,2.421020273,1
102.810817,2.431020273,1
102.820817,2.441020273,1
102.830817,2.451020273,1
102.840817,2.461020273,1
102.850817,2.471020273,1
102.860817,2.481020273,1
102.870817,2.491020273,1
102.880817,2.501020273,1
102.890817,2.511020273,1
102.900817,2.521020273,1
102.910817,2.531020273,1
102.920817,2.541020273,1
102.923317,2.543520273,1
102.933317,2.553520273,1
102.943317,2.563520273,1
102.953317,2.573520273,1
102.963317,2.583520273,1
102.973317,2.593520273,1
102.983317,2.603520273,1
102.993317,2.613520273,1
103.003317,2.623520273,1
103.013317,2.633520273,1
103.023317,2.643520273,1
103.033317,2.653520273,1
103.043317,2.663520273,1
103.053317,2.673520273,1
103.063317,2.683520273,1
103.073317,2.693520273,1
103.083317,2.703520273,1
103.093317,2.713520273,1
103.103317,2.723520273,1
103.113317,2.733520273,1
103.123317,2.743520273,1
103.133317,2.753520273,1
103.143317,2.763520273,1
103.153317,2.773520273,1
103.163317,2.783520273,1
103.173317,2.793520273,1
103.183317,2.803520273,1
103.193317,2.813520273,1
103.203317,2.823520273,1
103.213317,2.833520273,1
103.223317,2.843520273,1
103.233317,2.853520273,1
103.243317,2.863520273,1
103.253317,2.873520273,1
103.263317,2.883520273,1
103.273317,2.893520273,1
103.283317,2.903520273,1
103.293317,2.913520273,1
103.303317,2.923520273,1
103.313317,2.933520273,1
103.323317,2.943520273,1
103.333317,2.953520273,1
103.343317,2.963520273,1
103.353317,2.973520273,1
103.363317,2.983520273,1
103.373317,2.993520273,1
103.383317,3.003520273,1
103.393317,3.013520273,1
103.403317,3.023520273,1
103.413317,3.033520273,1
103.423317,3.043520273,1
103.433317,3.053520273,1
103.443317,3.063520273,1
103.453317,3.073520273,1
103.463317,3.083520273,1
103.473317,3.093520273,1
103.483317,3.103520273,1
103.493317,3.113520273,1
103.503317,3.123520273,1
103.513317,3.133520273,1
103.523317,3.143520273,1
103.533317,3.153520273,1
103.543317,3.163520273,1
103.553317,3.173520273,1
103.563317,3.183520273,1
103.573317,3.193520273,1
103.583317,3.203520273,1
103.593317,3.213520273,1
103.603317,3.223520273,1
103.613317,3.233520273,1
103.623317,3.243520273,1
103.633317,3.253520273,1
103.643317,3.263520273,1
103.653317,3.273520273,1
103.663317,3.283520273,1
103.673317,3.293520273,1
103.683317,3.303520273,1
103.693317,3.313520273,1
103.703317,3.323520273,1
103.713317,3.333520273,1
103.723317,3.343520273,1
103.733317,3.353520273,1
103.743317,3.363520273,1
103.753317,3.373520273,1
103.763317,3.383520273,1
103.773317,3.393520273,1
103.783317,3.403520273,1
103.793317,3.413520273,1
103.803317,3.423520273,1
103.813317,3.433520273,1
103.823317,3.443520273,1
103.833317,3.453520273,1
103.843317,3.463520273,1
103.853317,3.473520273,1
103.863317,3.483520273,1
103.873317,3.493520273,1
103.883317,3.503520273,1
103.893317,3.513520273,1
103.903317,3.523520273,1
103.913317,3.533520273,1
103.923317,3.543520273,1
103.933317,3.553520273,1
103.943317,3.563520273,1
103.953317,3.573520273,1
103.9535906,3.573793867,1
103.9535906,3.573793867,1
103.9635906,3.583793867,0.9011314
103.9735906,3.593793867,0.801640627
103.9835906,3.603793867,0.701544449
103.9935906,3.613793867,0.600862956
104.0035906,3.623793867,0.499619473
104.0135906,3.633793867,0.397840484
104.0235906,3.643793867,0.295555549
104.0335906,3.653793867,0.192797222
104.0435906,3.663793867,0.089600972
104.0535906,3.673793867,-0.013994898
104.0635906,3.683793867,-0.117949328
104.0735906,3.693793867,-0.222218586
104.0835906,3.703793867,-0.326756342
104.0935906,3.713793867,-0.431513752
104.1035906,3.723793867,-0.536439535
104.1135906,3.733793867,-0.641480055
104.1235906,3.743793867,-0.746579401
104.1237468,3.743950117,-0.748221739
104.1337468,3.753950117,-0.853321344
104.1437468,3.763950117,-0.958360492
104.1477139,3.767917207,-1
104.1477139,3.767917207,-1
104.1577139,3.777917207,-1
104.1677139,3.787917207,-1
104.1777139,3.797917207,-1
104.1877139,3.807917207,-1
104.1977139,3.817917207,-1
104.2077139,3.827917207,-1
104.2177139,3.837917207,-1
104.2277139,3.847917207,-1
104.2377139,3.857917207,-1
104.2477139,3.867917207,-1
104.2577139,3.877917207,-1
104.2677139,3.887917207,-1
104.2777139,3.897917207,-1
104.2877139,3.907917207,-1
104.2977139,3.917917207,-1
104.3077139,3.927917207,-1
104.3177139,3.937917207,-1
104.3277139,3.947917207,-1
104.3377139,3.957917207,-1
104.3477139,3.967917207,-1
104.3577139,3.977917207,-1
104.3677139,3.987917207,-1
104.3777139,3.997917207,-1
104.3877139,4.007917207,-1
104.3977139,4.017917207,-1
104.4077139,4.027917207,-1
104.4177139,4.037917207,-1
104.4277139,4.047917207,-1
104.4377139,4.057917207,-1
104.4477139,4.067917207,-1
104.4577139,4.077917207,-1
104.4677139,4.087917207,-1
104.4777139,4.097917207,-1
104.4877139,4.107917207,-1
104.4977139,4.117917207,-1
104.5077139,4.127917207,-1
104.5177139,4.137917207,-1
104.5277139,4.147917207,-1
104.5377139,4.157917207,-1
104.5477139,4.167917207,-1
104.5577139,4.177917207,-1
104.5677139,4.187917207,-1
104.5777139,4.197917207,-1
104.5877139,4.207917207,-1
104.5977139,4.217917207,-1
104.6077139,4.227917207,-1
104.6177139,4.237917207,-1
104.6277139,4.247917207,-1
104.6377139,4.257917207,-1
104.6477139,4.267917207,-1
104.6577139,4.277917207,-1
104.6677139,4.287917207,-1
104.6777139,4.297917207,-1
104.6877139,4.307917207,-1
104.6977139,4.317917207,-1
104.7077139,4.327917207,-1
104.7177139,4.337917207,-1
104.7277139,4.347917207,-1
104.7377139,4.357917207,-1
104.7477139,4.367917207,-1
104.7577139,4.377917207,-1
104.7602139,4.380417207,-1
104.7702139,4.390417207,-1
104.7802139,4.400417207,-1
104.7902139,4.410417207,-1
104.8002139,4.420417207,-1
104.8102139,4.430417207,-1
104.8202139,4.440417207,-1
104.8302139,4.450417207,-1
104.8402139,4.460417207,-1
104.8502139,4.470417207,-1
104.8602139,4.480417207,-1
104.8702139,4.490417207,-1
104.8802139,4.500417207,-1
104.8902139,4.510417207,-1
104.9002139,4.520417207,-1
104.9102139,4.530417207,-1
104.9202139,4.540417207,-1
104.9302139,4.550417207,-1
104.9402139,4.560417207,-1
104.9502139,4.570417207,-1
104.9602139,4.580417207,-1
104.9702139,4.590417207,-1
104.9802139,4.600417207,-1
104.9902139,4.610417207,-1
105.0002139,4.620417207,-1
105.0102139,4.630417207,-1
105.0202139,4.640417207,-1
105.0302139,4.650417207,-1
105.0402139,4.660417207,-1
105.0502139,4.670417207,-1
105.0602139,4.680417207,-1
105.0702139,4.690417207,-1
105.0802139,4.700417207,-1
105.0902139,4.710417207,-1
105.1002139,4.720417207,-1
105.1102139,4.730417207,-1
105.1202139,4.740417207,-1
105.1302139,4.750417207,-1
105.1402139,4.760417207,-1
105.1502139,4.770417207,-1
105.1602139,4.780417207,-1
105.1702139,4.790417207,-1
105.1802139,4.800417207,-1
105.1902139,4.810417207,-1
105.2002139,4.820417207,-1
105.2102139,4.830417207,-1
105.2202139,4.840417207,-1
105.2302139,4.850417207,-1
105.2402139,4.860417207,-1
105.2502139,4.870417207,-1
105.2602139,4.880417207,-1
105.2702139,4.890417207,-1
105.2802139,4.900417207,-1
105.2902139,4.910417207,-1
105.3002139,4.920417207,-1
105.3102139,4.930417207,-1
105.3202139,4.940417207,-1
105.3302139,4.950417207,-1
105.3402139,4.960417207,-1
105.3502139,4.970417207,-1
105.3602139,4.980417207,-1
105.3702139,4.990417207,-1
105.3802139,5.000417207,-1
105.3902139,5.010417207,-1
105.4002139,5.020417207,-1
105.4102139,5.030417207,-1
105.4202139,5.040417207,-1
105.4302139,5.050417207,-1
105.4402139,5.060417207,-1
105.4502139,5.070417207,-1
105.4602139,5.080417207,-1
105.4702139,5.090417207,-1
105.4802139,5.100417207,-1
105.4902139,5.110417207,-1
105.5002139,5.120417207,-1
105.5102139,5.130417207,-1
105.5202139,5.140417207,-1
105.5302139,5.150417207,-1
105.5402139,5.160417207,-1
105.5502139,5.170417207,-1
105.5602139,5.180417207,-1
105.5702139,5.190417207,-1
105.5802139,5.200417207,-1
105.5902139,5.210417207,-1
105.6002139,5.220417207,-1
105.6102139,5.230417207,-1
105.6202139,5.240417207,-1
105.6302139,5.250417207,-1
105.6402139,5.260417207,-1
105.6502139,5.270417207,-1
105.6602139,5.280417207,-1
105.6702139,5.290417207,-1
105.6802139,5.300417207,-1
105.6902139,5.310417207,-1
105.7002139,5.320417207,-1
105.7102139,5.330417207,-1
105.7202139,5.340417207,-1
105.7302139,5.350417207,-1
105.7402139,5.360417207,-1
105.7502139,5.370417207,-1
105.7602139,5.380417207,-1
105.7702139,5.390417207,-1
105.7802139,5.400417207,-1
105.7902139,5.410417207,-1
105.7904875,5.4106908,-1
105.7904875,5.4106908,-1
105.8004875,5.4206908,-0.9011314
105.8104875,5.4306908,-0.801640627
105.8204875,5.4406908,-0.701544449
105.8304875,5.4506908,-0.600862956
105.8404875,5.4606908,-0.499619473
105.8504875,5.4706908,-0.397840484
105.8604875,5.4806908,-0.295555549
105.8704875,5.4906908,-0.192797222
105.8804875,5.5006908,-0.089600972
105.8904875,5.5106908,0.013994898
105.9004875,5.5206908,0.117949328
105.9104875,5.5306908,0.222218586
105.9204875,5.5406908,0.326756342
105.9304875,5.5506908,0.431513752
105.9404875,5.5606908,0.536439535
105.9504875,5.5706908,0.641480055
105.9604875,5.5806908,0.746579401
105.9606437,5.58084705,0.748221739
105.9706437,5.59084705,0.853321344
105.9806437,5.60084705,0.958360492
105.9846108,5.60481414,1
105.9846108,5.60481414,1
105.9946108,5.61481414,1
106.0046108,5.62481414,1
106.0146108,5.63481414,1
106.0246108,5.64481414,1
106.0346108,5.65481414,1
106.0446108,5.66481414,1
106.0546108,5.67481414,1
106.0646108,5.68481414,1
106.0746108,5.69481414,1
106.0846108,5.70481414,1
106.0946108,5.71481414,1
106.1046108,5.72481414,1
106.1146108,5.73481414,1
106.1246108,5.74481414,1
106.1346108,5.75481414,1
106.1446108,5.76481414,1
106.1546108,5.77481414,1
106.1646108,5.78481414,1
106.1746108,5.79481414,1
106.1846108,5.80481414,1
106.1946108,5.81481414,1
106.2046108,5.82481414,1
106.2146108,5.83481414,1
106.2246108,5.84481414,1
106.2346108,5.85481414,1
106.2446108,5.86481414,1
106.2546108,5.87481414,1
106.2646108,5.88481414,1
106.2746108,5.89481414,1
106.2846108,5.90481414,1
106.2946108,5.91481414,1
106.3046108,5.92481414,1
106.3146108,5.93481414,1
106.3246108,5.94481414,1
106.3346108,5.95481414,1
106.3446108,5.96481414,1
106.3546108,5.97481414,1
106.3646108,5.98481414,1
106.3746108,5.99481414,1
106.3846108,6.00481414,1
106.3946108,6.01481414,1
106.4046108,6.02481414,1
106.4146108,6.03481414,1
106.4246108,6.04481414,1
106.4346108,6.05481414,1
106.4446108,6.06481414,1
106.4546108,6.07481414,1
106.4646108,6.08481414,1
106.4746108,6.09481414,1
106.4846108,6.10481414,1
106.4946108,6.11481414,1
106.5046108,6.12481414,1
106.5146108,6.13481414,1
106.5246108,6.14481414,1
106.5346108,6.15481414,1
106.5446108,6.16481414,1
106.5546108,6.17481414,1
106.5646108,6.18481414,1
106.5746108,6.19481414,1
106.5846108,6.20481414,1
106.5946108,6.21481414,1
106.5971108,6.21731414,1
106.6071108,6.22731414,1
106.6171108,6.23731414,1
106.6271108,6.24731414,1
106.6371108,6.25731414,1
106.6471108,6.26731414,1
106.6571108,6.27731414,1
106.6671108,6.28731414,1
106.6771108,6.29731414,1
106.6871108,6.30731414,1
106.6971108,6.31731414,1
106.7071108,6.32731414,1
106.7171108,6.33731414,1
106.7271108,6.34731414,1
106.7371108,6.35731414,1
106.7471108,6.36731414,1
106.7571108,6.37731414,1
106.7671108,6.38731414,1
106.7771108,6.39731414,1
106.7871108,6.40731414,1
106.7971108,6.41731414,1
106.8071108,6.42731414,1
106.8171108,6.43731414,1
106.8271108,6.44731414,1
106.8371108,6.45731414,1
106.8471108,6.46731414,1
106.8571108,6.47731414,1
106.8671108,6.48731414,1
106.8771108,6.49731414,1
106.8871108,6.50731414,1
106.8971108,6.51731414,1
106.9071108,6.52731414,1
106.9171108,6.53731414,1
106.9271108,6.54731414,1
106.9371108,6.55731414,1
106.9471108,6.56731414,1
106.9571108,6.57731414,1
106.9671108,6.58731414,1
106.9771108,6.59731414,1
106.9871108,6.60731414,1
106.9971108,6.61731414,1
107.0071108,6.62731414,1
107.0171108,6.63731414,1
107.0271108,6.64731414,1
107.0371108,6.65731414,1
107.0471108,6.66731414,1
107.0571108,6.67731414,1
107.0671108,6.68731414,1
107.0771108,6.69731414,1
107.0871108,6.70731414,1
107.0971108,6.71731414,1
107.1071108,6.72731414,1
107.1171108,6.73731414,1
107.1271108,6.74731414,1
107.1371108,6.75731414,1
107.1471108,6.76731414,1
107.1571108,6.77731414,1
107.1671108,6.78731414,1
107.1771108,6.79731414,1
107.1871108,6.80731414,1
107.1971108,6.81731414,1
107.2071108,6.82731414,1
107.2171108,6.83731414,1
107.2271108,6.84731414,1
107.2371108,6.85731414,1
107.2471108,6.86731414,1
107.2571108,6.87731414,1
107.2671108,6.88731414,1
107.2771108,6.89731414,1
107.2871108,6.90731414,1
107.2971108,6.91731414,1
107.3071108,6.92731414,1
107.3171108,6.93731414,1
107.3271108,6.94731414,1
107.3371108,6.95731414,1
107.3471108,6.96731414,1
107.3571108,6.97731414,1
107.3671108,6.98731414,1
107.3771108,6.99731414,1
107.3871108,7.00731414,1
107.3971108,7.01731414,1
107.4071108,7.02731414,1
107.4171108,7.03731414,1
107.4271108,7.04731414,1
107.4371108,7.05731414,1
107.4471108,7.06731414,1
107.4571108,7.07731414,1
107.4671108,7.08731414,1
107.4771108,7.09731414,1
107.4871108,7.10731414,1
107.4971108,7.11731414,1
107.5071108,7.12731414,1
107.5171108,7.13731414,1
107.5271108,7.14731414,1
107.5371108,7.15731414,1
107.5471108,7.16731414,1
107.5571108,7.17731414,1
107.5671108,7.18731414,1
107.5771108,7.19731414,1
107.5871108,7.20731414,1
107.5971108,7.21731414,1
107.6071108,7.22731414,1
107.6171108,7.23731414,1
107.6271108,7.24731414,1
107.6273844,7.247587733,1
107.6273844,7.247587733,1
107.6373844,7.257587733,0.9011314
107.6473844,7.267587733,0.801640627
107.6573844,7.277587733,0.701544449
107.6673844,7.287587733,0.600862956
107.6773844,7.297587733,0.499619473
107.6873844,7.307587733,0.397840484
107.6973844,7.317587733,0.295555549
107.7073844,7.327587733,0.192797222
107.7173844,7.337587733,0.089600972
107.7273844,7.347587733,-0.013994898

==> figures/sat_delay_nyqa.csv <==
x,y
-0.9999952661126077,-0.0030769712989940686
-0.9999810644952504,-0.00615391346591686
-0.9999573952823856,-0.009230797368972912
-0.999924258698108,-0.012307593876918394
-0.9998816550561476,-0.015384273859336908
-0.9998295847598659,-0.018460808186915298
-0.9997680483022529,-0.02153716773171944
-0.9996970462659217,-0.024613323367469995
-0.9996165793231035,-0.027689245969818203
-0.9995266482356419,-0.030764906416621628
-0.9994272538549833,-0.03384027558821983
-0.9993183971221719,-0.03691532436771011
-0.9992000790678384,-0.03999002364122319
-0.9990723008121916,-0.0430643442981988
-0.9989350635650073,-0.04613825723166135
-0.9987883686256167,-0.04921173333849549
-0.9986322173828946,-0.052284743519721615
-0.9984666113152458,-0.05535725868077143
-0.9982915519905912,-0.05842924973176336
-0.9981070410663531,-0.06150068758777801
-0.9979130802894393,-0.0645715431691335
-0.9977096714962267,-0.06764178740166074
-0.9974968166125441,-0.07071139121697886
-0.9972745176536535,-0.07378032555277024
-0.9970427767242315,-0.07684856135305575
-0.9968015960183488,-0.07991606956846987
-0.9965509778194502,-0.08298282115653564
-0.9962909245003324,-0.08604878708193973
-0.9960214385231215,-0.08911393831680721
-0.9957425224392501,-0.09217824584097657
-0.9954541788894329,-0.09524168064227427
-0.9951564106036417,-0.09830421371678959
-0.9948492204010795,-0.10136581606914902
-0.9945326111901537,-0.10442645871279102
-0.9942065859684498,-0.10748611267024047
-0.9938711478227001,-0.11054474897338262
-0.9935262999287585,-0.11360233866373794
-0.9931720455515665,-0.11665885279273576
-0.992808388045125,-0.11971426242198874
-0.992435330852461,-0.1227685386235666
-0.9920528775055966,-0.12582165248027014
-0.9916610316255134,-0.12887357508590497
-0.9912597969221204,-0.13192427754555525
-0.9908491771942171,-0.1349737309758571
-0.9904291763294587,-0.13802190650527227
-0.9899997983043187,-0.14106877527436126
-0.9895610471840518,-0.14411430843605685
-0.9891129271226545,-0.14715847715593694
-0.9886554423628268,-0.1502012526124977
-0.9881885972359312,-0.15324260599742634
-0.9877123961619525,-0.15628250851587402
-0.987226843649455,-0.15932093138672834
-0.9867319442955406,-0.1623578458428858
-0.9862277027858048,-0.16539322313152433
-0.9857141238942929,-0.16842703451437535
-0.985191212483454,-0.171459251267996
-0.9846589735040957,-0.17448984468404086
-0.9841174119953365,-0.17751878606953406
-0.9835665330845592,-0.18054604674714078
-0.983006341987361,-0.18357159805543868
-0.9824368440075051,-0.18659541134918928
-0.9818580445368701,-0.18961745799960947
-0.981269949055399,-0.19263770939464206
-0.9806725631310476,-0.19565613693922715
-0.980065892419731,-0.1986727120555724
-0.979449942665271,-0.2016874061834242
-0.978824719699341,-0.2047001907803373
-0.9781902294414115,-0.20771103732194576
-0.9775464778986932,-0.21071991730223255
-0.9768934711660808,-0.2137268022337998
-0.9762312154260949,-0.216731663648138
-0.9755597169488237,-0.2197344730958962
-0.9748789820918635,-0.22273520214715062
-0.9741890173002588,-0.2257338223916746
-0.9734898291064408,-0.22873030543920692
-0.9727814241301657,-0.23172462291972087
-0.9720638090784522,-0.2347167464836931
-0.9713369907455185,-0.23770664780237138
-0.9706009760127163,-0.24069429856804356
-0.9698557718484677,-0.24367967049430492
-0.9691013853081978,-0.24666273531632654
-0.9683378235342682,-0.24964346479112232
-0.9675650937559103,-0.25262183069781713
-0.9667832032891552,-0.25559780483791317
-0.965992159536766,-0.2585713590355577
-0.9651919699881667,-0.2615424651378091
-0.9643826422193716,-0.264511095014904
-0.963564183892914,-0.26747722056052325
-0.9627366027577727,-0.27044081369205825
-0.9618999066492998,-0.27340184635087666
-0.9610541034891454,-0.2763602905025882
-0.9601992012851835,-0.27931611813730983
-0.9593352081314356,-0.2822693012699313
-0.9584621322079941,-0.28521981194037965
-0.9575799817809455,-0.28816762221388453
-0.9566887652022912,-0.29111270418124213
-0.9557884909098691,-0.2940550299590796
-0.9548791674272733,-0.29699457169011917
-0.953960803363774,-0.2999313015434418
-0.9530334074142351,-0.30286519171475046
-0.961617958242623,-0.30885417657090025
-0.9701745861652509,-0.3148988287674059
-0.978703029974607,-0.3209990328934394
-0.9872030289098962,-0.3271546724580393
-0.9956743226612123,-0.33336562989176977
-1.0041166513737065,-0.33963178654839504
-1.0125297556517476,-0.3459530227065692
-1.0209133765630782,-0.3523292175715415
-1.0292672556429614,-0.35876024927687705
-1.0375911348983256,-0.36524599488619297
-1.0458847568119,-0.3717863303949096
-1.0541478643463449,-0.3783811307320176
-1.062380200948375,-0.3850302697618593
-1.0705815105528775,-0.3917336202859268
-1.078751537587022,-0.3984910540446741
-1.0868900269743655,-0.4053024417193444
-1.0949967241389496,-0.41216765293381435
-1.103071375009391,-0.41908655625645086
-1.1111137260229675,-0.42605901920198547
-1.119123524129694,-0.4330849082334022
-1.1271005167963937,-0.4401640887638414
-1.1350444520107614,-0.4472964251585184
-1.1429550782854228,-0.4544817807366578
-1.1508321446619805,-0.4617200177734407
-1.1586754007150608,-0.4690109975019702
-1.1664845965563473,-0.47635458011524956
-1.1742594828386101,-0.4837506247681759
-1.1819998107597272,-0.49119898957954855
-1.1897053320666997,-0.4986995316340934
-1.1973757990596574,-0.5062521069845014
-1.2050109645958598,-0.5138565706534811
-1.2126105820936866,-0.5215127766358277
-1.2201744055366246,-0.5292205779005057
-1.227702189477243,-0.5369798263927471
-1.2351936890411634,-0.5447903730361627
-1.2426486599310242,-0.5526520677348723
-1.2500668584304313,-0.5605647593756425
-1.257448041407907,-0.5685282958300476
-1.264791966320829,-0.5765425239566384
-1.27209839121936,-0.5846072896031288
-1.2793670747503718,-0.5927224376085961
-1.2865977761613612,-0.6008878118056972
-1.293790255304356,-0.6091032550228974
-1.3009442726398144,-0.6173686090867143
-1.3080595892405162,-0.625683714823977
-1.3151359667954465,-0.6340484120641
-1.322173167613669,-0.6424625396413682
-1.3291709546281938,-0.6509259353972429
-1.3361290913998354,-0.6594384361826736
-1.3430473421210616,-0.6679998778604327
-1.349925471619835,-0.6766100953074569
-1.3567632453634477,-0.6852689224172098
-1.3635604294623447,-0.6939761921020534
-1.370316790673938,-0.7027317362956355
-1.377032096406417,-0.7115353859552932
-1.3837061147225453,-0.7203869710644679
-1.3903386143434506,-0.7292863206351359
-1.3969293646524066,-0.7382332627102519
-1.4034781356986048,-0.747227624366209
-1.4099846982009185,-0.75626923171531
-1.416448823551656,-0.7653579099082535
-1.422870283820308,-0.7744934831366348
-1.4292488517572828,-0.7836757746354605
-1.4355843007976345,-0.7929046066856764
-1.4418764050647805,-0.8021798006167097
-1.4481249393742128,-0.8115011768090248
-1.4543296792371947,-0.8208685546966927
-1.4604904008644548,-0.830281752769977
-1.466606881169865,-0.8397405885779263
-1.4726788977741159,-0.8492448787309903
-1.4787062290083783,-0.8587944389036423
-1.4846886539179547,-0.8683890838370163
-1.4906259522659238,-0.8780286273415615
-1.4965179045367776,-0.887712882299707
-1.502364291940039,-0.8974416606685389
-1.5081648964138845,-0.907214773482496
-1.5139195006287436,-0.9170320308560742
-1.5196278879908955,-0.926893241986546
-1.525289842646057,-0.9367982151566937
-1.5309051494829535,-0.9467467577375559
-1.5364735941368903,-0.9567386761911876
-1.5419949629933034,-0.9667737760734314
-1.5474690431913074,-0.976851862036706
-1.5528956226272324,-0.986972737832804
-1.5582744899581469,-0.9971362063157063
-1.5636054346053756,-1.0073420694444046
-1.5688882467580034,-1.0175901282857451
-1.574122717376371,-1.0278801830172761
-1.5793086381955597,-1.038212032930117
-1.584445801728865,-1.048585476431834
-1.58953400127126,-1.0590003110493302
-1.5945730309028527,-1.069456333431753
-1.5995626854923253,-1.0799533393534093
-1.6045027607003675,-1.0904911237166945
-1.6093930529830993,-1.101069480555037
-1.6142333595954825,-1.1116882030358521
-1.6190234785947206,-1.1223470834635112
-1.6237632088436496,-1.133045913282323
-1.628452350014117,-1.1437844830795265
-1.6330907025903498,-1.1545625825882968
-1.6376780678723124,-1.1653800006907657
-1.6422142479790538,-1.1762365254210525
-1.6466990458520427,-1.1871319439683063
-1.6511322652584939,-1.1980660426797658
-1.6555137107946782,-1.2090386070638246
-1.6598431878892297,-1.220049421793117
-1.664120502806434,-1.2310982707076066
-1.6683454626495118,-1.2421849368176976
-1.6725178753638836,-1.253309202307347
-1.6766375497404327,-1.2644708485372045
-1.6807042954187479,-1.2756696560477447
-1.6847179228903604,-1.2869054045624295
-1.6886782435019678,-1.2981778729908733
-1.692585069458647,-1.3094868394320227
-1.6964382138270537,-1.3208320811773449
-1.7002374905386126,-1.3322133747140361
-1.7039827143926967,-1.343630495728233
-1.707673701059791,-1.3550832191082418
-1.7113102670846496,-1.3665713189477762
-1.714892229889437,-1.3780945685492108
-1.71841940777686,-1.38965274042684
-1.7218916199332868,-1.4012456063101573
-1.725308686431856,-1.4128729371471387
-1.728670428235571,-1.424534503107541
-1.7319766672003827,-1.4362300735862117
-1.7352272260782646,-1.447959417206411
-1.738421928520271,-1.4597223018231453
-1.7415605990795828,-1.4715184945265087
-1.7446430632145487,-1.4833477616450417
-1.7476691472917028,-1.4952098687490967
-1.7506386785887802,-1.5071045806542185
-1.7535514852977152,-1.5190316614245332
-1.756407396527627,-1.5309908743761482
-1.7592062423077974,-1.542981982080568
-1.7619478535906306,-1.5550047463681163
-1.7646320622546054,-1.5670589283313685
-1.7672587011072107,-1.5791442883286042
-1.7698276038878729,-1.5912605859872575
-1.7723386052708672,-1.60340758020739
-1.7747915408682189,-1.615585029165167
-1.77718624723259,-1.627792690316351
-1.7795225618601558,-1.6400303203997988
-1.7818003231934663,-1.6522976754409784
-1.7840193706242948,-1.664594510755486
-1.7861795444964776,-1.6769205809525856
-1.7882806861087368,-1.6892756399387479
-1.7903226377174914,-1.7016594409212096
-1.7923052425396568,-1.7140717364115365
-1.79422834475543,-1.7265122782292024
-1.7960917895110617,-1.7389808175051702
-1.7978954229216193,-1.7514771046854969
-1.7996390920737282,-1.7640008895349368
-1.8013226450283104,-1.776551921140558
-1.8029459308233058,-1.789129947915378
-1.8045087994763744,-1.8017347176019929
-1.8060111019875953,-1.8143659772762353
-1.8074526903421493,-1.8270234733508288
-1.8088334175129797,-1.8397069515790596
-1.8101531374634559,-1.8524161570584532
-1.8114117051500094,-1.8651508342344694
-1.8126089765247635,-1.8779107269041966
-1.8137448085381502,-1.8906955782200665
-1.8148190591415052,-1.903505130693569
-1.8158315872896642,-1.9163391261989868
-1.8167822529435327,-1.9291973059771312
-1.817670917072646,-1.9420794106390928
-1.8184974416577189,-1.954985180170001
-1.8192616896931804,-1.9679143539327917
-1.8199635251896895,-1.9808666706719855
-1.8206028131766478,-1.9938418685174804
-1.8211794197046858,-2.006839684988341
-1.8216932118481477,-2.019859856996613
-1.8221440577075545,-2.0329021208511366
-1.822531826412052,-2.045966212261373
-1.822856388121857,-2.059051866341238
-1.8231176140306717,-2.0721588176129524
-1.8233153763680998,-2.08528680001089
-1.8234495484020399,-2.0984355468854394
-1.823520004441069,-2.1116047910068874
-1.82352661983681,-2.124794264569287
-1.8234692709862839,-2.1380036991943556
-1.823347835334252,-2.1512328259353746
-1.8231621913755407,-2.1644813752810936
-1.822912218657354,-2.177749077159653
-1.82259779778157,-2.1910356609425077
-1.8222188104070238,-2.2043408554483603
-1.8217751392517785,-2.217664388947111
-1.8212666680953769,-2.231005989163804
-1.820693281781086,-2.244365383282593
-1.8200548662181193,-2.2577422979507085
-1.81935130838385,-2.271136459282439
-1.8185824963260098,-2.2845475928631167
-1.8177483191648696,-2.2979754237531114
-1.8168486670954103,-2.311419676491838
-1.8158834313894734,-2.3248800751017664
-1.8148525043979038,-2.3383563430924417
-1.8137557795526744,-2.3518482034645167
-1.812593151368993,-2.3653553787137827
-1.8113645154474025,-2.3788775908352235
-1.8100697684758598,-2.3924145613270604
-1.8087088082318006,-2.405966011194817
-1.8072815335841963,-2.4195316609553914
-1.805787844495584,-2.4331112306411296
-1.8042276420240946,-2.446704439803912
-1.8026008283254569,-2.4603110075192482
-1.8009073066549905,-2.4739306523903757
-1.7991469813695864,-2.4875630925523686
-1.7973197579296663,-2.5012080456762584
-1.7954255429011297,-2.514865228973151
-1.793464243957295,-2.5285343591983653
-1.7914357698808059,-2.5422151526555665
-1.7893400305655422,-2.5559073252009172
-1.787176937018507,-2.569610592247228
-1.7849464013616971,-2.583324668768123
-1.7826483368339634,-2.5970492693022034
-1.7802826577928514,-2.6107841079572296
-1.7778492797164318,-2.624528898414298
-1.7753481192051108,-2.6382833539320365
-1.7727790939834271,-2.652047187350801
-1.770142122901837,-2.6658201110968798
-1.7674371259384773,-2.6796018371867003
-1.7646640242009193,-2.6933920772310556
-1.7618227399279056,-2.7071905424393243
-1.75891319649107,-2.720996943623709
-1.7559353183966433,-2.734810991203465
-1.7528890312871435,-2.748632395209155
-1.749774261943052,-2.7624608652869003
-1.7465909382844709,-2.776296110702634
-1.743338989372768,-2.7901378403463757
-1.740018345412208,-2.803985762736495
-1.736628937751562,-2.8178395860239953
-1.733170698885706,-2.8316990179967982
-1.7296435624572037,-2.8455637660840347
-1.726047463257874,-2.859433537360339
-1.7223823372303373,-2.873308038550159
-1.7186481214695601,-2.8871869760320608
-1.7148447542243612,-2.901070055843049
-1.7109721748989304,-2.9149569836828855
-1.7070303240543043,-2.9288474649184204
-1.7030191434098472,-2.942741204587924
-1.698938575844707,-2.9566379074054305
-1.6947885653992478,-2.970537277765078
-1.6905690572764893,-2.9844390197454667
-1.6862799978435064,-2.998342837114012
-1.6819213346328228,-3.0122484333313118
-1.677493016343799,-3.0261555115555097
-1.672994992843979,-3.040063774646672
-1.6684272151704527,-3.0539729251711725
-1.6637896355311714,-3.0678826654060702
-1.659082207306274,-3.081792697343502
-1.6543048850493802,-3.0957027226950844
-1.6494576244888712,-3.1096124428963057
-1.644540382529161,-3.1235215591109413
-1.6395531172519417,-3.1374297722354587
-1.6344957879174238,-3.151336782903439
-1.629368354965551,-3.165242291489998
-1.6241707800172032,-3.1791459981162093
-1.6189030258753812,-3.193047602653543
-1.6135650565263806,-3.206946804728294
-1.608156837140945,-3.2208433037260336
-1.602678334075401,-3.2347367987960465
-1.597129514872782,-3.2486269888557886
-1.591510348263937,-3.262513572595339
-1.5858208041686124,-3.2763962484818623
-1.5800608536965348,-3.29027471476407
-1.5742304691484599,-3.3041486694766964
-1.5683296240172175,-3.318017810444967
-1.562358292988737,-3.331881835289079
-1.5563164519430501,-3.3457404414286818
-1.5502040779552915,-3.359593326087369
-1.5440211492966645,-3.373440186297159
-1.5377676454354074,-3.3872807189030025
-1.5314435470377394,-3.401114620567273
-1.5250488359687733,-3.4149415877742757
-1.518583495293443,-3.428761316834747
-1.512047509277385,-3.442573503890375
-1.5054408633878202,-3.4563778449183085
-1.4987635442944198,-3.470174035735676
-1.4920155398701371,-3.4839617720041107
-1.485196839192051,-3.4977407492342736
-1.478307432542166,-3.5115106627903883
-1.4713473114082134,-3.5252712078947663
-1.4643164684844296,-3.539022079632351
-1.457214897672314,-3.552762972955256
-1.4500425940813815,-3.566493582687307
-1.4427995540298855,-3.5802136035285876
-1.4354857750455339,-3.59392273006
-1.4281012558661865,-3.607620656747799
-1.4206459964405287,-3.6213070779481686
-1.4131199979287403,-3.6349816879117665
-1.4055232627031393,-3.6486441807882994
-1.3978557943488124,-3.6622942506310783
-1.390117597664226,-3.675931591401592
-1.3823086786618273,-3.689555896974078
-1.3744290445686171,-3.7031668611400974
-1.3664787038267194,-3.7167641776131086
-1.3584576660939256,-3.7303475400330517
-1.3503659422442222,-3.7439166419709293
-1.3422035443683065,-3.757471176933384
-1.3339704857740846,-3.771010838367301
-1.3256667809871434,-3.784535319664381
-1.3172924457512247,-3.7980443141657463
-1.3088474970286599,-3.811537515166526
-1.3003319530008113,-3.825014615920454
-1.2917458330684735,-3.838475309644473
-1.283089157852275,-3.8519192895233325
-1.274361949193061,-3.8653462487141907
-1.2655642301522463,-3.878755880351218
-1.25669602501217,-3.8921478775502103
-1.2477573592764215,-3.9055219334131936
-1.2387482596701447,-3.918877741033036
-1.2296687541403508,-3.9322149934980564
-1.2205188718561761,-3.945533383896647
-1.2112986432091586,-3.958832605321883
-1.2020080998134774,-3.9721123508761425
-1.1926472745061791,-3.9853723136757226
-1.1832162013473921,-3.9986121868554654
-1.1737149156205176,-4.011831663573376
-1.1641434538324067,-4.025030437015248
-1.154501853713528,-4.038208200399285
-1.1447901542180998,-4.051364646980731
-1.1350083955242263,-4.064499470056494
-1.1251566190339999,-4.077612362969778
-1.115234867373603,-4.0907030191147085
-1.105243184393373,-4.103771131940961
-1.095181615167871,-4.116816394958402
-1.0850502059959184,-4.129838501741711
-1.0748490044006216,-4.142837145935017
-1.0645780591293874,-4.155812021256533
-1.0542374201539046,-4.16876282150319
-1.0438271386701263,-4.181689240555273
-1.0333472670982202,-4.1945909723810555
-1.0227978590825193,-4.2074677110414305
-1.0121789694914332,-4.220319150694561
-1.001490654417366,-4.233144985600502
-0.9907329711765958,-4.245944910125848
-0.9799059783091593,-4.2587186187483645
-0.9690097355786941,-4.271465806061627
-0.9580443039722898,-4.284186166779666
-0.9470097457003002,-4.296879395741595
-0.9359061241961578,-4.309545187916253
-0.9247335041161518,-4.322183238406843
-0.9134919513392052,-4.3347932424555715
-0.9021815329666291,-4.347374895448285
-0.8908023173218566,-4.359927892919103
-0.879354373950165,-4.372451930555065
-0.8678377736183808,-4.3849467042007575
-0.8562525883145558,-4.397411909862963
-0.8445988912476566,-4.409847243715278
-0.8328767568471916,-4.422252402102769
-0.8210862607628665,-4.4346270815465925
-0.8092274798641951,-4.446970978748641
-0.7973004922400924,-4.4592837905961655
-0.7853053771984811,-4.471565214166417
-0.7732422152658308,-4.483814946731275
-0.7611110881867313,-4.496032685761883
-0.7489120789234142,-4.5082181289332715
-0.7366452716552735,-4.520370974128996
-0.7243107517783646,-4.532490919445758
-0.7119086059048847,-4.54457766319804
-0.6994389218626389,-4.556630903922726
-0.6869017886944957,-4.568650340383723
-0.6742972966578066,-4.580635671576596
-0.6616255372238322,-4.592586596733182
-0.6488866030771299,-4.604502815326214
-0.6360805881149469,-4.616384027073933
-0.62320758744657,-4.62822993194472
-0.6102676973926853,-4.6400402301616985
-0.5972610154846967,-4.651814622207358
-0.5841876404640527,-4.663552808828163
-0.5710476722815282,-4.675254491039162
-0.5578412120965116,-4.686919370128601
-0.5445683622762687,-4.698547147662536
-0.5312292263951827,-4.710137525489419
-0.5178239092339876,-4.721690205744722
-0.5043525167789742,-4.73320489085553
-0.4908151562211923,-4.74468128354514
-0.4772119359556194,-4.75611908683766
-0.46354296558033364,-4.7675180040625955
-0.44980835589564383,-4.778877738859454
-0.4360082189032293,-4.790197995182332
-0.42214266780523907,-4.801478477304494
-0.40821181700339815,-4.812718889822965
-0.3942157820980711,-4.8239189376631115
-0.3801546798873286,-4.8350783260832255
-0.36602862836599165,-4.846196760679091
-0.3518377467246544,-4.857273947388568
-0.3375821553486957,-4.868309592496161
-0.3232619758172683,-4.879303402637586
-0.30887733090227576,-4.8902550848043385
-0.2944283445673388,-4.901164346348257
-0.27991514196672307,-4.9120308949860805
-0.26533784944427685,-4.922854438804003
-0.2506965945323341,-4.933634686262237
-0.2359915059506071,-4.944371346199551
-0.22122271360506257,-4.955064127837823
-0.20639034858677702,-4.965712740786587
-0.19149454317077916,-4.976316895047565
-0.17653543081488232,-4.986876301019207
-0.16151314615847887,-4.997390669501233
-0.14642782502134433,-5.007859711699152
-0.1312796044024034,-5.018283139228788
-0.11606862247849052,-5.028660664120811
-0.10079501860309852,-5.038991998825242
-0.08545893330508947,-5.0492768562159815
-0.07006050828741603,-5.059514949595316
-0.054599886425801596,-5.069705992698423
-0.03907721176742858,-5.079849699697864
-0.023492629529581276,-5.0899457852081085
-0.007846286098300695,-5.099993964290003
0.007861670973000353,-5.109993952455278
0.023631092964921992,-5.119945465671025
0.03946182999348304,-5.129848220364181
0.05535373101155925,-5.139701933426014
0.07130664381031299,-5.1495063222165784
0.08732041502064412,-5.159261104569203
0.10339489011468338,-5.168965998794938
0.11952991340727075,-5.178620723687037
0.13572532805746312,-5.188224998525381
0.15198097607005506,-5.197778543080957
0.16829669829713434,-5.207281077620286
0.1846723344396145,-5.216732322909871
0.20110772304882954,-5.226132000220632
0.2176027015281081,-5.235479831332338
0.23415710613438906,-5.24477553853802
0.25077077197983527,-5.254018844648412
0.267443533033479,-5.263209472996356
0.2841752221228761,-5.272347147441206
0.3009656709357633,-5.281431592373244
0.31781471002176787,-5.290462532718077
0.3347221687940969,-5.299439693941026
0.35168787553125813,-5.3083628020515246
0.3687116573787977,-5.317231583607487
0.38579334035105767,-5.326045765719702
0.4029327493329313,-5.3348050760562
0.4201297080816645,-5.343509242846617
0.437384039228642,-5.352157994886553
0.4546955642812159,-5.360751061541936
0.47206410362452883,-5.369288172753365
0.48948947652337305,-5.377769059040458
0.5069715011240481,-5.386193451506178
0.524509994456242,-5.394561081841182
0.542104772434937,-5.402871682328136
0.5597556498623224,-5.4111249858460315
0.5774624404297058,-5.419320725874504
0.5952249567194858,-5.4274586364981445
0.6130430102070971,-5.435538452410785
0.6309164112629913,-5.443559908919808
0.6488449691546273,-5.45152274195043
0.6668284920484907,-5.4594266880499775
0.6848667870121108,-5.467271484392165
0.7029596600161016,-5.475056868781369
0.7211069159362256,-5.482782579656879
0.7393083585554593,-5.490448356097161
0.7575637905660816,-5.498053937824104
0.7758730135717906,-5.505599065207256
0.7942358280898137,-5.513083479268066
0.8126520335530351,-5.520506921684106
0.8311214283121677,-5.527869134793292
0.8496438096379105,-5.535169861598105
0.8682189737231291,-5.542408845769784
0.8868467156850534,-5.549585831652541
0.9055268295675081,-5.55670056426774
0.9242591083431178,-5.5637527893180865
0.9430433439155751,-5.570742253191807
0.9618793271218875,-5.577668702966817
0.9807668477346638,-5.5845318864148865
0.9997056944643964,-5.591331552005788
1.0186956549617825,-5.598067448911453
1.0377365158200305,-5.604739327010107
1.0568280625772122,-5.611346936890402
1.075970079718615,-5.617890029855543
1.0951623506791097,-5.624368357927405
1.114404657845524,-5.630781673850639
1.133696782559067,-5.637129731096777
1.153038505117728,-5.643412283868323
1.1724296047787015,-5.649629087102839
1.1918698597608577,-5.655779896477023
1.2113590472471736,-5.661864468410775
1.2308969433872348,-5.667882560071261
1.2504833232997121,-5.673833929376969
1.270117961074878,-5.679718335001745
1.2898006297771196,-5.685535536378834
1.3095311014474784,-5.691285293704908
1.3293091471062088,-5.696967367944085
1.349134536755347,-5.702581520831942
1.3690070393812688,-5.708127514879511
1.3889264229573208,-5.7136051133772785
1.4088924544464134,-5.719014080399169
1.428904899803651,-5.724354180806523
1.448963523978969,-5.72962518025206
1.469068090919805,-5.734826845183839
1.489218363573756,-5.739958942849217
1.5094141038912743,-5.745021241298773
1.5296550728283613,-5.750013509390257
1.5499410303492929,-5.754935516792502
1.5702717354293383,-5.75978703398934
1.5906469460575214,-5.764567832283516
1.6110664192393616,-5.769277683800569
1.6315299109996653,-5.773916361492728
1.6520371763853066,-5.778483639142785
1.672587969468038,-5.78297929136797
1.6931820433472995,-5.787403093623794
1.713819150153054,-5.791754822207917
1.7344990410486494,-5.796034254263972
1.755221466233654,-5.800241167785403
1.7759861749467605,-5.804375341619285
1.7967929154686526,-5.8084365554701245
1.817641435124933,-5.8124245899036815
1.8385314802890205,-5.816339226350735
1.8594627963851034,-5.8201802471108826
1.8804351278910707,-5.823947435356306
1.9014482183414854,-5.827640575135532
1.9225018103305598,-5.831259451377183
1.9435956455151457,-5.83480384989372
1.964729464617724,-5.838273557385175
1.9859030074294537,-5.841668361442872
2.00711601281318,-5.844988050553133
2.0283682187064858,-5.8482324141009885
2.0496593621247587,-5.851401242373857
2.0709891791642643,-5.854494326565235
2.0923574050052274,-5.857511458778359
2.1137637739149486,-5.860452432029872
2.1352080192509026,-5.863317040253465
2.1566898734638875,-5.8661050783035185
2.178209068101148,-5.868816341958737
2.199765333809553,-5.871450627925754
2.221358400338763,-5.874007733842748
2.242987996544393,-5.876487458283032
2.264653850391245,-5.878889600758644
2.286355688956497,-5.881213961723909
2.30809323843294,-5.8834603425790295
2.329866224132204,-5.8856285456736
2.351674370488032,-5.8877183743101815
2.373517401059524,-5.88972963274781
2.3953950385344354,-5.891662126205524
2.4173070047324554,-5.893515660865881
2.4392530206085237,-5.8952900438784335
2.4612328062561444,-5.896985083363236
2.483246080910722,-5.8986005884143
2.5052925629529046,-5.900136369103078
2.527371969911945,-5.901592236481899
2.5494840184690744,-5.902968002587408
2.571628424460893,-5.904263480444008
2.593804902882747,-5.905478484067267
2.6160131678921674,-5.906612828467326
2.6382529328122883,-5.907666329652289
2.6605239101352676,-5.908638804631619
2.6828258115257513,-5.909530071419487
2.7051583478243435,-5.910339949038147
2.727521229051063,-5.911068257521289
2.7499141644088567,-5.911714817917346
2.772336862287078,-5.91227945229285
2.7947890302650142,-5.912761983735718
2.8172703751154087,-5.913162236358569
2.8397806028080157,-5.913480035302
2.862319418513127,-5.913715206737865
2.88488652660515,-5.913867577872545
2.9074816306661955,-5.91393697695018
2.9301044334896513,-5.9139232332559315
2.95275463708379,-5.913826177119191
2.975431942675384,-5.9136456399168
2.9981360507133448,-5.913381454076253
3.0208666608723296,-5.91303345307889
3.043623472056435,-5.91260147146306
3.0664061824028273,-5.9120853448272985
3.0892144892854363,-5.911484909833478
3.1120480893186335,-5.910800004209941
3.1349066783609483,-5.91003046675463
3.157789951518759,-5.909176137338195
3.180697603150026,-5.9082368569071155
3.2036293268680387,-5.9072124674867625
3.2265848155451544,-5.906102812184482
3.2495637613165465,-5.904907735192673
3.2725658555839963,-5.903627081791819
3.2955907890196743,-5.902260698353528
3.3186382515699204,-5.900808432343568
3.341707932459064,-5.89927013232486
3.364799520193242,-5.897645647960492
3.3879127025642215,-5.895934830016694
3.41104716665325,-5.894137530365814
3.4342025988349105,-5.892253601989273
3.457378684780973,-5.890282898980505
3.4805751094642803,-5.888225276547912
3.5037915571626383,-5.886080591017744
3.5270277114627198,-5.883848699837042
3.5502832552639476,-5.881529461576506
3.573557870782447,-5.8791227359333815
3.596851239554971,-5.876628383734323
3.620163042442833,-5.8740462669382385
3.643492959635864,-5.871376248639146
3.6668406706563976,-5.868618193068973
3.690205854363224,-5.865771965600384
3.7135881889555895,-5.862837432749568
3.7369873519771897,-5.859814462179029
3.760403020320194,-5.856702922700345
3.783834870229245,-5.853502684276932
3.8072825773055037,-5.850213618026778
3.83074581651069,-5.846835596225181
3.8542242621711322,-5.843368492307445
3.877717587981833,-5.839812180871603
3.9012254670105495,-5.836166537681076
3.9247475717018623,-5.832431439667367
3.9482835738812847,-5.828606764932698
3.9718331447593647,-5.824692392752679
3.9953959549357982,-5.820688203578907
4.018971674403565,-5.8165940790416
4.0425599725530414,-5.812409901952198
4.066160518176181,-5.808135556305931
4.089772979470648,-5.803770927284414
4.113397024043988,-5.799315901258188
4.137032318917813,-5.794770365789269
4.160678530531985,-5.790134209633678
4.1843353247488055,-5.785407322743948
4.208002366857249,-5.780589596271629
4.231679321577135,-5.77568092256978
4.255365853063405,-5.770681195195414
4.279061624910326,-5.765590308911986
4.30276630015575,-5.760408159691813
4.326479541285369,-5.7551346447185
4.350201010236982,-5.749769662389368
4.3739303684047615,-5.7443131123178315
4.397667276643562,-5.738764895335791
4.421411395273183,-5.733124913495993
4.445162384082702,-5.727393070074393
4.468919902334768,-5.721569269572484
4.492683608769939,-5.715653417719614
4.5164531616110075,-5.709645421475307
4.540228218567329,-5.703545189031549
4.564008436839209,-5.697352629815056
4.587793473122222,-5.6910676544895455
4.611582983611608,-5.6846901749579875
4.635376624006633,-5.678220104364824
4.659174049515,-5.671657357098186
4.682974914857208,-5.665001848792117
4.7067788742709995,-5.658253496328724
4.730585581515738,-5.65141221784037
4.754394689876849,-5.644477932711828
4.778205852170252,-5.637450561582422
4.802018720746797,-5.630330026348128
4.825832947496701,-5.62311625016372
4.8496481838540255,-5.615809157444843
4.873464080801134,-5.6084086738700805
4.897280288873164,-5.600914726383038
4.921096458162499,-5.593327243194385
4.944912238323289,-5.585646153783872
4.968727278575924,-5.577871388902356
4.992541227711542,-5.570002880573812
5.016353734096553,-5.562040562097294
5.040164445677173,-5.553984368048917
5.063973009983933,-5.545834234283808
5.087779074136228,-5.537590097938046
5.11158228484688,-5.52925189743057
5.135382288426666,-5.520819572465095
5.159178730788897,-5.512293064032014
5.182971257453998,-5.5036723144102355
5.206759513554075,-5.494957267169068
5.230543143837492,-5.48614786717006
5.25432179267349,-5.477244060568821
5.2780951040567805,-5.468245794816822
5.3018627216121414,-5.459153018663196
5.325624288599045,-5.449965682156533
5.34937944791629,-5.4406837366466
5.37312784210662,-5.431307134786124
5.396869113361369,-5.421835830532501
5.420602903525107,-5.412269779149521
5.444328854100295,-5.402608937209038
5.468046606251944,-5.392853262592686
5.491755800812286,-5.38300271449352
5.515456078285443,-5.373057253417663
5.539147078852115,-5.363016841185947
5.562828442374261,-5.352881440935521
5.586499808399818,-5.342651017121445
5.6101608161673635,-5.332325535518286
5.633811104610855,-5.321904963221666
5.657450312364351,-5.3113892686498225
5.681078077766707,-5.300778421545136
5.704694038866323,-5.2900723929756435
5.728297833425872,-5.279271155336547
5.751889098927051,-5.268374682351677
5.7754674725753254,-5.257382949074983
5.799032591304678,-5.246295931891964
5.822584091782369,-5.2351136085211065
5.846121610413726,-5.223835958015301
5.8696447833468826,-5.212462960763244
5.893153246477598,-5.200994598490806
5.916646635454001,-5.189430854262429
5.9401245856814135,-5.177771712482427
5.9635867323271405,-5.166017158896367
5.9870327103252645,-5.154167180592353
6.0104621543814645,-5.14222176600233
6.033874698977827,-5.130180904903376
6.05726997837767,-5.118044588418957
6.080647626630372,-5.105812809020169
6.104007277576194,-5.093485560526981
6.127348564851131,-5.081062838109445
6.150671121891737,-5.068544638288889
6.173974581940004,-5.05593095893909
6.197258578048181,-5.04322179928746
6.220522743083653,-5.030417159916166
6.243766709733811,-5.017517042763264
6.266990110510907,-5.004521451123822
6.290192577756933,-4.991430389651004
6.313373743648512,-4.978243864357143
6.336533240201774,-4.964961882614812
6.359670699277233,-4.951584453157861
6.3827857525847085,-4.938111586082442
6.405878031688214,-4.924543292848012
6.428947168010854,-4.91087958627833
6.4519927928397385,-4.897120480562436
6.475014537330907,-4.883265991255586
6.498012032514224,-4.869316135280226
6.520984909298332,-4.855270930926865
6.5439327984755415,-4.841130397855037
6.566855330726807,-4.826894557094128
6.58975213662662,-4.8125634310443015
6.612622846647985,-4.798137043477301
6.635467091167344,-4.783615419537314
6.658284500469526,-4.7689985857417945
6.681074704752713,-4.754286569982235
6.703837334133384,-4.739479401524962
6.726572018651278,-4.724577111011913
6.749278388274361,-4.709579730461376
6.771956072903803,-4.694487293268701
6.794604702378942,-4.679299834207031
6.817223906482253,-4.664017389428006
6.839813314944346,-4.6486399964624106
6.862372557448937,-4.633167694220847
6.8849012636378335,-4.6176005229943975
6.907399063115945,-4.601938524455206
6.929865585456244,-4.5861817416571276
6.952300460204792,-4.5703302190362844
6.974703316885728,-4.554384002411658
6.997073785006281,-4.538343138985623
7.019411494061764,-4.522207677344506
7.041716073540593,-4.505977667459086
7.0639871529293075,-4.489653160685097
7.086224361717572,-4.4732342097637146
7.108427329403195,-4.4567208688220274
7.13059568549717,-4.440113193373471
7.1527290595286885,-4.42341124031825
7.174827081050165,-4.406615067943779
7.196889379642272,-4.389724735925051
7.218915584918977,-4.372740305325014
7.240905326532568,-4.355661838594943
7.262858234178704,-4.338489399574765
7.284773937601437,-4.321223053493404
7.306652066598286,-4.3038628669690455
7.328492251025251,-4.28640890800946
7.3502941208018795,-4.268861246012257
7.372057305916307,-4.2512199517651394
7.393781436430322,-4.233485097446118
7.415466142484401,-4.215656756623756
7.437111054302777,-4.197735004257348
7.458715802198506,-4.179719916697089
7.480280016578498,-4.161611571684265
7.501803327948613,-4.143410048351372
7.5232853669187,-4.1251154272222434
7.54472576420768,-4.106727790212159
7.566124150648595,-4.08824722062794
7.587480157193691,-4.069673803168015
7.608793414919477,-4.051007623922472
7.630063555031815,-4.032248770373086
7.651290208870964,-4.01339733139336
7.672473007916676,-3.994453397248493
7.69361158379327,-3.9754170595953835
7.714705568274701,-3.9562884114825745
7.7357545932896405,-3.937067547350215
7.756758290926552,-3.9177545630299715
7.777716293438782,-3.898349555744956
7.798628233249629,-3.878852624109579
7.819493742957427,-3.859263868129473
7.840312455340632,-3.8395833892013047
7.861084003362902,-3.8198112901126287
7.8818080201781875,-3.799947675041696
7.902484139135807,-3.7799926495572707
7.923111993785533,-3.759946320618396
7.943691217882687,-3.7398087965741573
7.964221445393213,-3.7195801871634395
7.984702310498775,-3.699260603514642
8.005133447601828,-3.6788501581454054
8.025514491330728,-3.65834896496227
8.045845076544795,-3.6377571392603794
8.066124838339423,-3.617074797723129
8.086353412051148,-3.5963020584217817
8.106530433262744,-3.575439040815116
8.126655537808311,-3.5544858657490104
8.146728361778363,-3.53344265545601
8.166748541524903,-3.512309533554933
8.186715713666526,-3.491086625050368
8.206629515093494,-3.469774056332241
8.226489582972837,-3.4483719551752814
8.246295554753408,-3.4268804507385715
8.266047068170998,-3.405299673564959
8.285743761253418,-3.3836297555805444
8.305385272325559,-3.3618708300941207
8.32497124001449,-3.3400230317965844
8.344501303254548,-3.318086496760318
8.363975101292414,-3.2960613624385906
8.383392273692182,-3.273947767664939
8.402752460340448,-3.2517458526524665
8.422055301451401,-3.229455758993203
8.441300437571863,-3.207077629657422
8.460487509586411,-3.184611608992899
8.47961615872242,-3.1620578427242005
8.498686026555148,-3.139416477951954
8.517696755012805,-3.1166876631520704
8.536647986381631,-3.093871548174947
8.55553936331096,-3.07096828424468
8.574370528818278,-3.047978023958273
8.593141126294313,-3.0249009212847473
8.611850799508078,-3.001737131564332
8.630499192611948,-2.9784868115075667
8.649085950146704,-2.9551501191944345
8.667610717046616,-2.9317272140734114
8.68607313864448,-2.9082182569605832
8.70447286067668,-2.8846234100386776
8.722809529288243,-2.8609428368560947
8.741082791037897,-2.8371767023259458
8.759292292903098,-2.8133251727250395
8.777437682285106,-2.7893884156928546
8.795518607013996,-2.765366600230535
8.813534715353732,-2.741259896699801
8.831485656007189,-2.7170684768219004
8.849371078121191,-2.692792513676493
8.867190631291553,-2.6684321817005743
8.884943965568104,-2.643987656687326
8.90263073145972,-2.6194591157849674
8.920250579939353,-2.5948467374956135
8.937803162449052,-2.570150701674071
8.95528813090498,-2.5453711895266657
8.972705137702441,-2.520508383609986
8.990053835720888,-2.4955624678296853
9.007333878328929,-2.470533627439205
9.024544919389356,-2.4454220490385206
9.041686613264126,-2.4202279205728248
9.058758614819382,-2.3949514313312514
9.075760579430439,-2.3695927719455248
9.09269216298678,-2.3441521343886427
9.109553021897057,-2.3186297119734713
9.12634281309408,-2.293025699351411
9.143061194039785,-2.2673402925109754
9.159707822730239,-2.2415736887763678
9.176282357700588,-2.2157260868060673
9.192784458030062,-2.1897976865913695
9.209213783346929,-2.1637886894549005
9.225569993833451,-2.137699298049161
9.241852750230866,-2.1115297163549895
9.258061713844336,-2.0852801496800604
9.2741965465479,-2.058950804657316
9.290256910789427,-2.03254188924344
9.306242469595558,-2.006053612717258
9.32215288657665,-1.9794861856781456
9.33798782593171,-1.9528398200444237
9.353746952453337,-1.9261147290517027
9.369429931532629,-1.899311127251274
9.385036429164126,-1.8724292305084043
9.400566111950722,-1.8454692560006747
9.416018647108583,-1.8184314222162576
9.431393702472047,-1.7913159489522197
9.446690946498537,-1.7641230573127717
9.461910048273458,-1.7368529697074997
9.477050677515091,-1.709505909849614
9.492112504579483,-1.682082102754154
9.507095200465331,-1.6545817747361644
9.52199843681887,-1.627005153408869
9.536821885938734,-1.5993524676818425
9.55156522078083,-1.57162394775914
9.566228114963218,-1.5438198251374025
9.580810242770937,-1.5159403326039824
9.595311279160894,-1.4879857042350098
9.609730899766676,-1.459956175393481
9.624068780903428,-1.4318519827272693
9.638324599572664,-1.4036733641671957
9.652498033467108,-1.3754205589250283
9.666588760975516,-1.3470938074914625
9.680596461187498,-1.318693351634128
9.694520813898334,-1.2902194343955384
9.708361499613776,-1.2616723000910175
9.722118199554847,-1.2330521943066501
9.735790595662642,-1.2043593638971901
9.749378370603125,-1.175594056983935
9.7628812077719,-1.1467565229525933
9.776298791298982,-1.1178470124511855
9.789630806053598,-1.088865777387827
9.80287693764891,-1.0598130709285734
9.816036872446817,-1.030689147495254
9.829110297562664,-1.0014942627631938
9.842096900870015,-0.9722286736590537
9.854996371005385,-0.9428926383585153
9.867808397372968,-0.9134864162840818
9.880532670149364,-0.8840102681027305
9.893168880288302,-0.8544644557236639
9.905716719525335,-0.8248492422959702
9.91817588038257,-0.7951648922062808
9.930546056173347,-0.7654116710764357
9.942826941006926,-0.7355898457611192
9.95501822979319,-0.7056996843454526
9.967119618247304,-0.6757414561425937
9.97913080289439,-0.6457154316913369
9.991051481074194,-0.6156218827536639
10.002881350945723,-0.5854610823122742
10.014620111491913,-0.5552333045681419
10.026267462524261,-0.5249388249380134
10.03782310468745,-0.49457792005188295
10.049286739463973,-0.4641508677505157
10.06065806917877,-0.4336579470828638
10.07193679700381,-0.40309943830353534
10.083122626962712,-0.3724756228701999
10.094215263935332,-0.3417867834410246
10.105214413662338,-0.31103320387204825
10.116119782749807,-0.2802151692145676
10.126931078673788,-0.24933296571247332
10.137648009784844,-0.21838688079963664
10.14827028531264,-0.18737720309719116
10.15879761537046,-0.1563042224108677
10.169229710959758,-0.12516822972826408
10.179566283974683,-0.09396951721614756
10.189807047206601,-0.06270837821769544
10.199951714348598,-0.03138510724974597


==> figures/sat_delay_nyqa_2.csv <==
x,y
0.9999802608561371,-0.006283143965558951
0.9999210442038161,-0.012566039883352607
0.999822352380809,-0.018848439715408175
0.9996841892832999,-0.02513009544333748
0.9995065603657316,-0.03141075907812829
0.9992894726405892,-0.03769018266993454
0.9990329346781247,-0.04396811831786491
0.9987369566060175,-0.050244318179769556
0.998401550108975,-0.05651853448202453
0.9980267284282716,-0.06279051952931337
0.9976125063612252,-0.0690600257144058
0.9971589002606139,-0.07532680552793272
0.9966659280340299,-0.08159061156815754
0.9961336091431725,-0.08785119655074318
0.99556196460308,-0.09410831331851431
0.9949510169813002,-0.1003617148512149
0.9943007903969989,-0.10661115427525993
0.9936113105200084,-0.11285638487348168
0.9928826045698137,-0.11909716009486972
0.9921147013144779,-0.12533323356430426
0.9913076310695066,-0.13156435909228248
0.9904614256966512,-0.13779029068463808
0.9895761186026509,-0.14401078255225216
0.9886517447379141,-0.15022558912075706
0.9876883405951378,-0.15643446504023087
0.986685944207868,-0.16263716519488358
0.985644595148998,-0.1688334447127339
0.9845643345292053,-0.17502305897527606
0.9834452049953297,-0.18120576362713733
0.9822872507286887,-0.1873813145857246
0.9810905174433341,-0.19354946805086026
0.9798550523842469,-0.19970998051440703
0.9785809043254721,-0.20586260876988136
0.9772681235681935,-0.21200710992205465
0.9759167619387474,-0.21814324139654254
0.9745268727865771,-0.22427076094938117
0.9730985109821265,-0.2303894266765906
0.971631732914674,-0.23649899702372465
0.9701265964901058,-0.2425992307954074
0.9685831611286311,-0.2486898871648548
0.9670014877624351,-0.2547707256833821
0.9653816388332739,-0.2608415062898969
0.9637236782900097,-0.2669019893203755
0.9620276715860859,-0.2729519355173252
0.9602936856769431,-0.2789911060392293
0.9585217890173758,-0.2850192624699761
0.9567120515588305,-0.29103616682827177
0.954864544746643,-0.2970415815770349
0.9529793415172189,-0.30303526963277394
0.9510565162951535,-0.3090169943749474
0.9490961449902946,-0.3149865196553048
0.9470983049947443,-0.3209436098072095
0.9450630751798048,-0.3268880296549425
0.9429905358928644,-0.3328195445229867
0.9408807689542255,-0.3387379202452914
0.9387338576538741,-0.34464292317451706
0.9365498867481924,-0.35053432019125896
0.934328942456612,-0.3564118787132507
0.932071112458211,-0.36227536670454563
0.9297764858882515,-0.3681245526846779
0.9274451533346613,-0.37395920573780045
0.925077206834458,-0.3797790955218011
0.9226727398701149,-0.3855839922773965
0.9202318473658704,-0.3913736668372024
0.9177546256839811,-0.3971478906347806
0.9152411726209175,-0.4029064357136627
0.9126915874035028,-0.40864907473634904
0.9101059706849957,-0.4143755809932842
0.907484424541117,-0.4200857284118062
0.9048270524660196,-0.42577929156507266
0.9021339593682028,-0.4314560456809589
0.8994052515663711,-0.4371157666509329
0.8966410367852359,-0.4427582310389015
0.8938414241512638,-0.4483832160900323
0.8910065241883679,-0.45399049973954675
0.8881364488135446,-0.4595798606214878
0.8852313113324553,-0.4651510780774583
0.8822912264349533,-0.4707039321653325
0.8793163101905562,-0.4762382036679391
0.8763066800438636,-0.4817536741017153
0.8732624548099202,-0.4872501257253324
0.8701837546695257,-0.4927273415482915
0.86707070116449,-0.4981851053394908
0.8639234171928354,-0.5036232016357608
0.8607420270039436,-0.5090414157503713
0.8575266561936523,-0.5144395337815064
0.8542774316992952,-0.5198173426207094
0.8509944817946918,-0.5251746299612957
0.8476779360850832,-0.530511184306734
0.8443279255020151,-0.5358267949789967
0.840944582298169,-0.5411212521268759
0.8375280400421417,-0.5463943467342691
0.8340784336131711,-0.5516458706284303
0.8305958991958127,-0.5568756164881878
0.8270805742745618,-0.5620833778521306
0.8235325976284275,-0.5672689491267565
0.8199521093254523,-0.5724321255945909
0.8163392507171839,-0.5775727034222675
0.812694164433094,-0.5826904796685761
0.8090169943749475,-0.5877852522924731
0.7973345403080416,-0.5869869506545141
0.785849985167526,-0.5861813559387439
0.7745577082898749,-0.585368487076723
0.7634523063921493,-0.5845483631678897
0.7525285832149432,-0.5837210034790252
0.7417815397515272,-0.5828864274437117
0.7312063650248487,-0.5820446546617875
0.7207984273768734,-0.5811957048987967
0.7105532662373705,-0.5803395980854352
0.7004665843416265,-0.5794763543169906
0.6905342403687835,-0.5786059938527787
0.680752241974507,-0.5777285371155753
0.6711167391935593,-0.5768440046910431
0.6616240181895648,-0.5759524173271547
0.6522704953308345,-0.5750537959336104
0.6430527115725709,-0.5741481615812514
0.6339673271271277,-0.57323553550147
0.6250111164052322,-0.572315939085614
0.6161809632122355,-0.5713893938843858
0.6074738561845097,-0.5704559216072406
0.5988868844521047,-0.5695155441217756
0.5904172335146778,-0.5685682834531188
0.5820621813185619,-0.567614161783311
0.5738190945236172,-0.5666532014506849
0.5656854249492381,-0.565685424949238
0.5576587061895629,-0.5647108549280042
0.5497365503885612,-0.5637295141904182
0.5419166451662538,-0.5627414256936772
0.534196750687867,-0.5617466125480981
0.526574696868222,-0.5607450980164703
0.5190483807041367,-0.5597369055134046
0.5116157637280487,-0.5587220586046772
0.5042748695764812,-0.5577005810065708
0.49702378166735195,-0.5566724965852105
0.4898606409804829,-0.5556378293558959
0.4827836439359973,-0.5545966034824292
0.4757910403656049,-0.5535488432764393
0.46888113157206124,-0.5524945731967014
0.462052268472363,-0.5514338178484531
0.4553028498204927,-0.5503666019827066
0.4486313205057621,-0.5492929504955559
0.44203616992302863,-0.5482128884274813
0.4355159304112676,-0.547126440962649
0.4290691757571766,-0.5460336334282075
0.42269451976067357,-0.5449344912935795
0.4163906148593187,-0.5438290401697502
0.41015615080886036,-0.5427173058085517
0.4039898534172424,-0.5415993141019436
0.39789048332956994,-0.54047509108129
0.39185683486164874,-0.5393446629166316
0.3858877348798518,-0.5382080559159563
0.3799820417251762,-0.5370652965244631
0.3741386441794712,-0.5359164113238251
0.36835646047191983,-0.5347614270314464
0.3626344373239552,-0.5336003704997173
0.35697154903088973,-0.5324332687152644
0.3513667965786179,-0.5312601487981983
0.3458192067938411,-0.5300810380013555
0.340327831526337,-0.5288959637095403
0.33489174686187284,-0.5277049534387594
0.329510052364431,-0.5265080348354554
0.3241818703464788,-0.5253052356757357
0.3189063451660796,-0.5240965838645982
0.3136826425496992,-0.5228821074351537
0.3085099489396191,-0.5216618345478445
0.30338747086491624,-0.5204357934896598
0.29831443433502447,-0.5192040126733474
0.2932900842549356,-0.5179665206366224
0.2883136838611433,-0.5167233460413729
0.2833845141774796,-0.5154745176728609
0.27850187349002287,-0.5142200644389218
0.2736650768403098,-0.5129600153691588
0.26887345553610303,-0.511694399614136
0.264126356679016,-0.5104232464445657
0.25942314270831246,-0.5091465852504958
0.25476319096024563,-0.5078644455404908
0.25014589324231734,-0.5065768569408112
0.2455706554218724,-0.5052838491945906
0.2410368970284687,-0.5039854521610071
0.23654405086948482,-0.5026816958144553
0.2320915626584566,-0.501372610243711
0.22767889065565053,-0.5000582256510965
0.22330550532040933,-0.4987385723516408
0.21897088897481667,-0.49741368077223774
0.21467453547825974,-0.49608358145080056
0.21041594991247434,-0.49474830503541417
0.20619464827668255,-0.4934078822834838
0.20201015719244753,-0.4920623440608819
0.19786201361788394,-0.4907117213410907
0.1937497645708832,-0.4893560452043428
0.1896729668610187,-0.48799534683675966
0.1856311868298181,-0.48662965752948545
0.18162400009909804,-0.4852590086778199
0.17765099132707063,-0.48388343178034754
0.17371175397194438,-0.4825029584380644
0.16980589006274832,-0.48111762035350225
0.16593300997712826,-0.4797274493298501
0.16209273222586335,-0.47833247727007294
0.1582846832438718,-0.4769327361760274
0.15450849718747373,-0.47552825814757677
0.15076381573769862,-0.47411907538170095
0.14705028790942332,-0.47270522017160543
0.14336756986614382,-0.47128672490582785
0.1397153247401844,-0.46986362206734106
0.13609322245816075,-0.46843594423265517
0.13250093957151718,-0.46700372407091545
0.12893815909196893,-0.4655669943429999
0.12540457033168123,-0.4641257879006124
0.12189986874802985,-0.46268013768537564
0.11842375579278797,-0.46123007672791955
0.11497593876559599,-0.4597756381469696
0.11155613067156817,-0.45831685514843107
0.10816405008290648,-0.45685376102447256
0.10479942100438372,-0.45538638915260615
0.101461972742578,-0.4539147729947662
0.09815143977872894,-0.4524389460963858
0.09486756164510661,-0.450958942085471
0.09161008280477384,-0.44947479467167284
0.08837875253463935,-0.44798653764535806
0.08517332481169296,-0.4464942048766767
0.08199355820232461,-0.44499783031462886
0.07883921575462884,-0.4434974479861285
0.07571006489360262,-0.4419930919950664
0.07260587731914442,-0.4404847965213696
0.0695264289067693,-0.4389725958200612
0.06647149961095455,-0.43745652422031595
0.06344087337103627,-0.4359366161245158
0.060434338019578156,-0.4344129060073032
0.057451685193136495,-0.43288542841463173
0.05449271024534978,-0.4313542179628165
0.05155721216228135,-0.42981930933758167
0.048644993479949064,-0.4282807372931071
0.04575586020397425,-0.42673853665107253
0.04288962173128852,-0.42519274229970094
0.04004609077383586,-0.4236433891928
0.03722508328421328,-0.42209051234880196
0.03442641838318878,-0.42053414684980156
0.031649918289047466,-0.4189743278405941
0.028895408248705345,-0.4174110905277093
0.026162716470547305,-0.4158444701784465
0.023451674058931286,-0.41427450211990663
0.020762114950318017,-0.41270122173802376
0.018093875850973207,-0.4111246644765945
0.015446796176202652,-0.40954486583630706
0.012820717991072723,-0.40796186137376794
0.010215485952576231,-0.4063756867005284
0.00763094725320169,-0.4047863774821089
0.005066951565867965,-0.4031939694370227
0.002523350990184274,-0.40159849833579797
2.4492935982947065e-17,-0.4
-0.0025032446077923195,-0.3983985103012499
-0.004986523763235091,-0.39679406516024446
-0.0074499761720980455,-0.3951867005457743
-0.009893738363518664,-0.3935764524737401
-0.012317944736520809,-0.3919633570061693
-0.014722727605443194,-0.39034745025023015
-0.017108217244305272,-0.38872876835724696
-0.019474541930143204,-0.38710734752171216
-0.021821827985337643,-0.3854832239802992
-0.02415019981896669,-0.38385643401087366
-0.026459779967205232,-0.38222701393150393
-0.02875068913279871,-0.38059500009947095
-0.031023046223633954,-0.37896042891027754
-0.03327696839043311,-0.3773233367966562
-0.03551257106359026,-0.3756837602275774
-0.03772996798917857,-0.3740417357072557
-0.03992927126414227,-0.3723972997741569
-0.04211059137070212,-0.3707504890000031
-0.04427403720998878,-0.36910133998877837
-0.04641971613492746,-0.36744988937573253
-0.048547733982392045,-0.3657961738263862
-0.05065819510464642,-0.3641402300355335
-0.052751202400092304,-0.36248209472624576
-0.05482685734334202,-0.3608218046488737
-0.056885260014629305,-0.3591593965800501
-0.05892650912858094,-0.3574949073216914
-0.060950702062358815,-0.3558283736999993
-0.0629579348831927,-0.35415983256446243
-0.06494830237531803,-0.3524893207868565
-0.06692189806633021,-0.35081687526024596
-0.06887881425297512,-0.3491425328979837
-0.07081914202638542,-0.34746633063271165
-0.07274297129677783,-0.34578830541536115
-0.0746503908176248,-0.3441084942141527
-0.07654148820931318,-0.3424269340135956
-0.07841634998230099,-0.3407436618134886
-0.0802750615597877,-0.3390587146279186
-0.08211770729990439,-0.33737212948426176
-0.08394437051744201,-0.3356839434221819
-0.08575513350512229,-0.3339941934926315
-0.08755007755442683,-0.33230291675685053
-0.08932928297599207,-0.3306101502853678
-0.09109282911958218,-0.32891593115699985
-0.09284079439364798,-0.32722029645785233
-0.09457325628448451,-0.32552328328031965
-0.09629029137499198,-0.3238249287220864
-0.09799197536305447,-0.3221252698851281
-0.09967838307954194,-0.3204243438747124
-0.10134958850594443,-0.31872218779840095
-0.1030056647916491,-0.3170188387650512
-0.10464668427086538,-0.3153143338838188
-0.1062727184792084,-0.3136087102631604
-0.10788383816994797,-0.3119020050098366
-0.10948011332992973,-0.310194255227916
-0.11106161319517743,-0.3084854980177789
-0.11262840626618205,-0.3067757704751222
-0.11418056032288558,-0.30506510968996503
-0.1157181424393671,-0.3033535527456533
-0.11724121899823485,-0.3016411367178677
-0.11874985570473483,-0.2999278986736295
-0.12024411760057888,-0.2982138756703091
-0.12172406907750032,-0.296499104754634
-0.12318977389054195,-0.294783622961698
-0.12464129517108365,-0.29306746731397143
-0.12607869543961284,-0.2913506748203115
-0.1275020366182477,-0.2896332824749739
-0.12891138004301228,-0.2879153272566255
-0.1303067864758755,-0.28619684612735713
-0.1316883161165537,-0.2844778760316981
-0.13305602861408522,-0.2827584538956311
-0.13440998307818028,-0.28103861662560836
-0.1357502380903519,-0.2793184011075686
-0.13707685171483017,-0.27759784420595546
-0.13838988150926929,-0.2758769827627357
-0.13968938453524515,-0.2741558535964209
-0.14097541736855443,-0.27243449350108734
-0.14224803610931447,-0.27071293924539913
-0.14350729639186957,-0.2689912275716322
-0.1447532533945104,-0.26726939519469795
-0.14598596184900456,-0.2655474788011708
-0.1472054760499493,-0.26382551504831425
-0.14841184986394323,-0.2621035405631102
-0.1496051367385858,-0.26038159194128835
-0.15078538971130565,-0.25865970574635794
-0.15195266141802127,-0.2569379185086399
-0.15310700410163872,-0.2552162667243013
-0.15424846962038857,-0.25349478685439025
-0.1553771094560047,-0.2517735153238733
-0.1564929747217504,-0.2500524885206736
-0.15759611617029307,-0.24833174279471035
-0.15868658420142984,-0.24661131445694107
-0.1597644288696693,-0.24489123977840402
-0.1608296998916706,-0.24317155498926268
-0.16188244665354293,-0.2414522962778526
-0.1629227182180089,-0.23973349978972805
-0.16395056333143257,-0.23801520162671314
-0.16496603043071786,-0.23629743784595164
-0.16596916765007683,-0.23458024445896092
-0.16696002282767217,-0.23286365743068596
-0.16793864351213514,-0.2311477126785564
-0.16890507696896276,-0.22943244607154473
-0.16985937018679517,-0.2277178934292263
-0.17080156988357634,-0.2260040905208417
-0.17173172251260033,-0.2242910730643603
-0.17264987426844403,-0.22257887672554663
-0.17355607109279061,-0.22086753711702778
-0.17445035868014352,-0.21915708979736365
-0.17533278248343584,-0.21744757027011827
-0.17620338771953328,-0.2157390139829342
-0.17706221937463604,-0.21403145632660814
-0.1779093222095802,-0.21232493263416893
-0.1787447407650398,-0.21061947817995805
-0.17956851936663323,-0.2089151281787113
-0.18038070212993312,-0.20721191778464385
-0.18118133296538402,-0.20550988209053686
-0.18197045558312883,-0.20380905612682573
-0.1827481134977439,-0.20210947486069192
-0.18351435003288705,-0.20041117319515594
-0.18426920832585889,-0.19871418596817345
-0.18501273133207802,-0.1970185479517328
-0.18574496182947392,-0.195324293850956
-0.18646594242279707,-0.19363145830320072
-0.18717571554784787,-0.19194007587716658
-0.18787432347562816,-0.19025018107200134
-0.18856180831641264,-0.18856180831641267
-0.18923821202374602,-0.18687499196777912
-0.18990357639836375,-0.185189766311266
-0.1905579430920388,-0.18350616555894322
-0.19120135361135795,-0.1818242238489046
-0.19183384932142403,-0.1801439752443918
-0.19245547144949077,-0.17846545373291847
-0.19306626108852717,-0.1767886932253991
-0.19366625920071517,-0.17511372755527937
-0.19425550662088076,-0.17344059047766971
-0.19483404405985957,-0.17176931566848097
-0.19540191210779886,-0.17009993672356394
-0.19595915123739582,-0.16843248715784978
-0.19650580180707425,-0.16676700040449596
-0.1970419040641002,-0.16510350981403202
-0.19756749814763827,-0.16344204865351025
-0.19808262409174776,-0.16178265010565845
-0.19858732182832228,-0.16012534726803587
-0.19908163118997152,-0.1584701731521915
-0.19956559191284737,-0.15681716068282606
-0.20003924363941528,-0.15516634269695603
-0.20050262592117057,-0.15351775194308215
-0.20095577822130253,-0.15187142108035884
-0.2013987399173056,-0.15022738267776858
-0.2018315503035393,-0.14858566921329808
-0.20225424859373684,-0.1469463130731183
-0.20266687392346483,-0.14530934655076713
-0.20306946535253328,-0.14367480184633533
-0.2034620618673579,-0.14204271106565527
-0.20384470238327407,-0.14041310621949424
-0.20421742574680538,-0.13878601922274836
-0.2045802707378849,-0.1371614818936424
-0.2049332760720322,-0.13553952595293128
-0.2052764804024857,-0.1339201830231052
-0.20560992232229072,-0.13230348462759803
-0.2059336403663451,-0.13068946218999927
-0.20624767301340224,-0.12907814703326861
-0.20655205868803198,-0.12746957037895534
-0.20684683576254118,-0.12586376334641883
-0.20713204255885317,-0.12426075695205475
-0.20740771735034788,-0.12266058210852314
-0.20767389836366232,-0.12106326962398098
-0.20793062378045324,-0.11946885020131677
-0.20817793173912094,-0.11787735443739045
-0.2084158603364965,-0.1162888128222749
-0.20864444762949133,-0.11470325573850361
-0.20886373163671168,-0.11312071346031816
-0.2090737503400363,-0.11154121615292246
-0.20927454168615964,-0.1099647938717395
-0.20946614358810015,-0.10839147656167158
-0.20964859392667476,-0.10682129405636397
-0.2098219305519398,-0.10525427607747247
-0.20998619128459853,-0.10369045223393489
-0.21014141391737642,-0.102129852021246
-0.2102876362163643,-0.10057250482073632
-0.21042489592233007,-0.09901843989885416
-0.21055323075199925,-0.09746768640645172
-0.21067267839930456,-0.09592027337807496
-0.2107832765366057,-0.09437622973125846
-0.21088506281587963,-0.0928355842658209
-0.21097807486988068,-0.09129836566316807
-0.211062350313273,-0.08976460248559687
-0.21113792674373338,-0.0882343231756056
-0.21120484174302698,-0.08670755605520572
-0.21126313287805498,-0.08518432932523934
-0.2113128377018753,-0.08366467106469949
-0.21135399375469635,-0.08214860923005574
-0.21138663856484435,-0.08063617165458163
-0.21141080964970482,-0.07912738604768828
-0.21142654451663828,-0.07762227999426059
-0.2114338806638709,-0.07612088095399805
-0.21143285558135977,-0.07462321626075931
-0.21142350675163418,-0.07312931312191114
-0.21140587165061256,-0.07163919861768063
-0.2113799877483952,-0.07015289970051335
-0.2113458925100341,-0.06867044319443277
-0.21130362339627912,-0.06719185579440666
-0.2112532178643015,-0.06571716406571579
-0.21119471336839526,-0.0642463944433271
-0.21112814736065547,-0.06277957323127234
-0.2110535572916358,-0.06131672660202847
-0.21097098061098374,-0.0598578805959047
-0.21088045476805464,-0.05840306112043232
-0.21078201721250522,-0.05695229394975918
-0.21067570539486602,-0.055505604724048425
-0.2105615567670937,-0.05406301894888158
-0.2104396087831032,-0.05262456199466538
-0.21030989889928006,-0.05119025909604438
-0.21017246457497332,-0.04976013535131552
-0.21002734327296924,-0.048334215721849455
-0.20987457245994567,-0.04691252503151447
-0.2097141896069085,-0.04549508796610618
-0.20954623218960858,-0.044081929072779746
-0.20937073768894163,-0.042673072759488784
-0.20918774359132924,-0.0412685432944264
-0.20899728738908271,-0.039868364805473316
-0.20879940658074939,-0.038472561279647065
-0.20859413867144183,-0.037081156562558545
-0.20838152117314968,-0.035694174357871804
-0.20816159160503545,-0.03431163822676863
-0.20793438749371318,-0.03293357158741705
-0.20769994637351133,-0.031559997714444864
-0.20745830578671928,-0.03019093973841774
-0.20720950328381824,-0.02882642064532176
-0.20695357642369658,-0.027466463276050603
-0.20669056277384953,-0.02611109032589678
-0.20642049991056416,-0.024760324344047905
-0.20614342541908887,-0.02341418773308743
-0.20585937689378858,-0.022072702748501045
-0.20556839193828516,-0.020735891498184913
-0.2052705081655835,-0.019403775941961816
-0.20496576319818363,-0.01807637789109941
-0.2046541946681786,-0.01675371900783521
-0.20433584021733892,-0.01543582080490422
-0.20401073749718307,-0.014122704645072814
-0.203678924169035,-0.012814391740676149
-0.20334043790406822,-0.011510903153161849
-0.20299531638333687,-0.010212259792636109
-0.20264359729779408,-0.008918482417416829
-0.2022853183482974,-0.007629591633589987
-0.20192051724560234,-0.006345607894571361
-0.20154923171034275,-0.005066551500672857
-0.2011714994729998,-0.0037924425986737348
-0.20078735827385863,-0.002523301181396062
-0.2003968458629533,-0.0012591470872863981
-0.2,-2.4492935982947065e-17
-0.1995968584543188,0.0012541205520077607
-0.19918745900474427,0.0025031951958868824
-0.19877183943952462,0.003747204714792885
-0.1983500375562103,0.004986130048281175
-0.19792209116153103,0.006219952292698613
-0.19748803807126272,0.007448652701568042
-0.19704791611008374,0.00867221268596937
-0.19660176311142075,0.009890613814915239
-0.19614961691728391,0.011103837815721895
-0.19569151537809248,0.01231186657437508
-0.19522749635249026,0.013514682135891546
-0.19475759770715115,0.014712266704674373
-0.19428185731657505,0.01590460264486496
-0.19380031306287404,0.017091672480689196
-0.1933130028355495,0.01827345889679894
-0.1928199645312597,0.019449944738607505
-0.19232123605357815,0.020621113012622705
-0.19181685531274292,0.021786946886772518
-0.19130686022539758,0.02294742969072643
-0.19079128871432266,0.02410254491621236
-0.19027017870815865,0.025252276217328718
-0.18974356814112095,0.026396607410850148
-0.18921149495270573,0.027535522476530086
-0.18867399708738816,0.028669005557396345
-0.18813111249431194,0.029797040960043947
-0.18758287912697114,0.03091961315492074
-0.1870293349428839,0.03203670677660968
-0.18647051790325858,0.0331483066241054
-0.1859064659726521,0.03425439766108458
-0.18533721711862053,0.035354965016174404
-0.18476280931136238,0.03644999398321281
-0.18418328052335467,0.03753947002150512
-0.18359866872898165,0.038623378756075265
-0.18300901190415608,0.03970170597791284
-0.18241434802593415,0.04077443764421348
-0.18181471507212257,0.04184155987861589
-0.1812101510208802,0.04290305897143207
-0.18060069385031113,0.0439589213798745
-0.17998638153805305,0.04500913372827591
-0.17936725206085763,0.0460536828083064
-0.17874334339416545,0.047092555579183445
-0.17811469351167414,0.04812573916787764
-0.17748134038490052,0.04915322086931401
-0.17684332198273636,0.05017498814656721
-0.17620067627099872,0.05119102863105124
-0.1755534412119736,0.05220133012270618
-0.17490165476395436,0.053205880590177695
-0.17424535488077425,0.0542046681709918
-0.1735845795113331,0.05519768117172564
-0.17291936659911886,0.05618490806817216
-0.17224975408172316,0.05716633750549995
-0.17157577989035228,0.058141958298407445
-0.17089748194933183,0.05911175943127343
-0.1702148981756073,0.06007573005830086
-0.16952806647823887,0.06103385950365606
-0.16883702475789109,0.06198613726160367
-0.1681418109063182,0.06293255299663542
-0.16744246280584446,0.0638730965435933
-0.16673901832883922,0.06480775790778984
-0.16603151533718777,0.06573652726512105
-0.1653199916817578,0.06665939496217477
-0.16460448520186088,0.06757635151633465
-0.16388503372470956,0.06848738761587862
-0.16316167506487067,0.0693924941200713
-0.16243444702371346,0.07029166205925323
-0.1617033873888547,0.0711848826349227
-0.1609685339335984,0.07207214721981463
-0.16022992441637252,0.07295344735797248
-0.15948759658016115,0.07382877476481656
-0.15874158815193323,0.07469812132720573
-0.15799193684206705,0.07556147910349538
-0.15723868034377125,0.07641884032358956
-0.15648185633250183,0.07727019738898815
-0.15572150246537694,0.07811554287282796
-0.15495765638058573,0.07895486951992116
-0.15419035569679593,0.07978817024678607
-0.15341963801255729,0.08061543814167382
-0.15264554090570126,0.0814366664645904
-0.1518681019327386,0.0822518486473124
-0.15108735862825237,0.08306097829339915
-0.15030334850428925,0.08386404917819824
-0.14951610904974671,0.08466105524884732
-0.14872567772975812,0.08545199062426947
-0.14793209198507454,0.08623684959516452
-0.1471353892314434,0.08701562662399502
-0.14633560685898497,0.08778831634496703
-0.14553278223156646,0.08855491356400504
-0.1447269526861721,0.0893154132587237
-0.14391815553227225,0.09006981057839285
-0.14310642805118898,0.09081810084389776
-0.14229180749546008,0.0915602795476947
-0.14147433108819957,0.0922963423537617
-0.1406540360224572,0.09302628509754304
-0.1398309594605745,0.09375010378589022
-0.13900513853353982,0.09446779459699667
-0.13817661034034018,0.09517935388032828
-0.13734541194731198,0.09588477815654786
-0.13651158038748898,0.09658406411743602
-0.1356751526599489,0.09727720862580572
-0.1348361657291579,0.09796420871541217
-0.13399465652431322,0.09864506159085838
-0.13315066193868383,0.09931976462749482
-0.1323042188289504,0.09998831537131421
-0.13145536401454233,0.1006507115388419
-0.1306041342769736,0.10130695101702093
-0.12975056635917806,0.10195703186309144
-0.12889469696484154,0.1026009523044666
-0.12803656275773417,0.10323871073860198
-0.12717620036104005,0.10387030573286113
-0.12631364635668682,0.1044957360243753
-0.12544893728467263,0.10511500051989923
-0.12458210964239345,0.10572809829566084
-0.12371319988396771,0.10633502859720692
-0.12284224441956097,0.10693579083924364
-0.12196927961470884,0.10753038460547187
-0.12109434178963997,0.10811880964841744
-0.12021746721859636,0.10870106588925763
-0.11933869212915438,0.10927715341764149
-0.11845805270154439,0.10984707249150556
-0.1175755850679696,0.11041082353688528
-0.11669132531192376,0.11096840714772117
-0.11580530946750918,0.11151982408565993
-0.11491757351875298,0.11206507527985118
-0.11402815339892396,0.11260416182673863
-0.11313708498984763,0.11313708498984759
-0.11224440412122198,0.11366384619956629
-0.11135014656993197,0.11418444705292354
-0.11045434805936379,0.114698889313361
-0.10955704425871995,0.11520717491050027
-0.10865827078233158,0.11570930593990655
-0.10775806318897299,0.11620528466284627
-0.10685645698117471,0.11669511350604019
-0.10595348760453714,0.11717879506141218
-0.10504919044704285,0.11765633208583313
-0.10414360083837043,0.1181277275008597
-0.10323675404920697,0.11859298439246914
-0.10232868529056185,0.11905210601078832
-0.10141942971307905,0.11950509576981942
-0.10050902240635128,0.11995195724715957
-0.09959749839823273,0.12039269418371709
-0.09868489265415362,0.1208273104834218
-0.09777124007643316,0.12125581021293194
-0.0968565755035946,0.12167819760133554
-0.09594093370967918,0.12209447703984769
-0.09502434940356225,0.1225046530815024
-0.09410685722826714,0.12290873044084134
-0.093188491760282,0.12330671399359677
-0.0922692875088763,0.1236986087763699
-0.0913492789154174,0.1240844199863054
-0.0904285003526882,0.12446415298076113
-0.08950698612420531,0.12483781327697291
-0.0885847704635381,0.12520540655171525
-0.08766188753362805,0.12556693864095742
-0.08673837142610953,0.1259224155395149
-0.08581425616063068,0.12627184340069644
-0.08488957568417509,0.12661522853594698
-0.08396436387038504,0.12695257741448576
-0.08303865451888584,0.1272838966629395
-0.08211248135460938,0.12760919306497254
-0.08118587802712078,0.12792847356091133
-0.08025887810994463,0.12824174524736506
-0.07933151509989365,0.12854901537684163
-0.0784038224163966,0.12885029135735973
-0.07747583340082934,0.12914558075205604
-0.07654758131584527,0.12943489127878852
-0.07561909934470887,0.12971823080973502
-0.07469042059062828,0.12999560737098806
-0.07376157807609157,0.13026702914214455
-0.07283260474220218,0.13053250445589235
-0.0719035334480172,0.13079204179759157
-0.07097439696988665,0.13104564980485187
-0.07004522800079363,0.1312933372671061
-0.06911605914969655,0.13153511312517913
-0.06818692294087353,0.1317709864708523
-0.06725785181326621,0.13200096654642485
-0.06632887811982721,0.13222506274426982
-0.06540003412686878,0.1324432846063864
-0.06447135201341199,0.1326556418239485
-0.063542863870539,0.13286214423684867
-0.06261460170074602,0.13306280183323815
-0.06168659741729911,0.13325762474906266
-0.06075888284359007,0.13344662326759463
-0.05983148971249617,0.1336298078189609
-0.058904449665740176,0.13380718897966629
-0.057977794253252724,0.133978777472114
-0.05705155493253679,0.13414458416412103
-0.05612576306803448,0.13430462006843008
-0.05520044993049446,0.1344588963422177
-0.054275646696342626,0.13460742428659814
-0.053351384447054756,0.13475021534612341
-0.05242769416853051,0.1348872811082794
-0.051504606750469716,0.13501863330297864
-0.05058215298575167,0.13514428380204796
-0.04966036356981508,0.13526424461871386
-0.04873926910004192,0.1353785279070828
-0.04781890007514181,0.13548714596161843
-0.046899286894539906,0.1355901112166147
-0.045980459857766436,0.13568743624566534
-0.04506244916384901,0.1357791337611294
-0.044145284910706795,0.13586521661359335
-0.04322899709454701,0.13594569779132934
-0.04231361560926424,0.1360205904197497
-0.041399170245842304,0.13608990776085783
-0.040485690691757975,0.13615366321269545
-0.03957320653038718,0.13621187030878623
-0.03866174724041444,0.13626454271757588
-0.0377513421952441,0.1363116942418684
-0.03684202066241491,0.136353338818259
-0.035933811803015844,0.13638949051656346
-0.035026744671106384,0.1364201635392438
-0.034120848213137475,0.1364453722208306
-0.033216151267377,0.13646513102734187
-0.03231268256333668,0.136479454555698
-0.03141047072120189,0.13648835753313404
-0.030509544251264665,0.13649185481660803
-0.029609931553359614,0.13648996139220576
-0.02871166091630152,0.1364826923745428
-0.027814760517326897,0.13647006300616252
-0.02691925842153823,0.13645208865693104
-0.026025182581350646,0.136428784823429
-0.02513256083594131,0.13640016712833977
-0.024241420910703044,0.13636625131983457
-0.023351790416699048,0.13632705327095404
-0.022463696850122138,0.1362825889789873
-0.021577167591756003,0.13623287456484656
-0.020692229906440443,0.13617792627243994
-0.019808910942538258,0.13611776046804003
-0.018927237731406265,0.13605239363964988
-0.018047237186870024,0.1359818423963658
-0.01716893610469926,0.13590612346773667
-0.016292361162088865,0.13582525370312087
-0.01541753891714234,0.13573925007103937
-0.01454449580835751,0.13564812965852643
-0.013673258154116491,0.13555190967047687
-0.012803852152178892,0.13545060742899048
-0.011936303879177065,0.13534424037271364
-0.011070639290116415,0.13523282605617773
-0.010206884217877054,0.13511638214913468
-0.00934506437272072,0.13499492643588976
-0.008485205341799081,0.13486847681463127
-0.007627332588667306,0.13473705129675775
-0.006771471452799213,0.1346006680062018
-0.005917647149107121,0.13445934517875166
-0.005065884767464267,0.13431310116136952
-0.004216209272231986,0.1341619544115076
-0.003368645501787919,0.1340059234964209
-0.0025232181680599833,0.13384502709247778
-0.0016799518560631026,0.13367928398446738
-0.0008388710234390846,0.1335087130649048
-2.4492935982947062e-17,0.13333333333333333
0.0008366370127241515,0.13315316389562412
0.001671015941935059,0.13296822396327343
0.0025031128440116475,0.13277853285269706
0.0033329039049519245,0.13258410998452255
0.004160365440811647,0.13238497488287837
0.00498547389813939,0.13218114717468116
0.0058082058544076,0.13197264658892002
0.006628538018439287,0.13175949295593897
0.007446447230833251,0.1315417062067161
0.008261910464383267,0.13131930637214098
0.009074904824494844,0.1310923135822898
0.009885407549597413,0.13086074806569736
0.010693396011554078,0.13062463014862777
0.011498847716065817,0.13038398025434195
0.01230174030307379,0.1301388189023634
0.013102051547155961,0.12988916670774153
0.013899759357921797,0.12963504438031276
0.014694841780401247,0.12937647272395944
0.015487276995431627,0.12911347263586653
0.01627704332003951,0.12884606510577634
0.017064119207818695,0.12857427121524082
0.01784848324930535,0.12829811213687195
0.01863011417234835,0.12801760913359003
0.019408990842475098,0.12773278355787002
0.020185092263255572,0.12744365685098552
0.0209583975766603,0.12715025054225104
0.0217288860634149,0.1268525862482623
0.022496537143351616,0.12655068567213437
0.02326133037575565,0.1262445706027381
0.024023245459708242,0.12593426291393447
0.024782262234425034,0.1256197845638072
0.025538360679591657,0.1253011575938935
0.026291520915693686,0.12497840412841278
0.027041723204343684,0.12465154637349407
0.02778894794860408,0.12432060661640096
0.02853317569330549,0.12398560722475536
0.029274387125360884,0.12364657064575943
0.030012563074076633,0.12330351940541548
0.030747684511458442,0.12295647610774474
0.031479732552513275,0.12260546343400391
0.03220868845554765,0.12225050414190076
0.032934533622461765,0.1218916210648073
0.03365724959903852,0.12152883711097222
0.03437681807522992,0.12116217526273121
0.035093220885437634,0.12079165857571611
0.035806440008790914,0.1204173101780623
0.036516457569419215,0.12003915326961491
0.037223255836721134,0.11965721112113321
0.03792681722562881,0.11927150707349422
0.038627124296868404,0.1188820645368942
0.03932415975721651,0.1184889069900493
0.0400179064597518,0.11809205797939457
0.04070834740410237,0.11769154111828209
0.041395465736689785,0.11728738008617723
0.042079244750967824,0.11687959862785409
0.04275966788765721,0.11646822055258983
0.043436718734976294,0.11605326973335717
0.044110381028867586,0.11563477010601636
0.04478063865321947,0.1152127456685057
0.04544747564008363,0.11478722048003107
0.04611087616988908,0.11435821866025418
0.046770824571650334,0.1139257643884801
0.047427305323173005,0.11348988190284313
0.048080303051253326,0.11305059549949267
0.048729802531874936,0.11260792953177681
0.04937578869039981,0.11216190840942618
0.05001824660175624,0.11171255659773599
0.05065716149062152,0.11125989861674766
0.05129251873160023,0.11080395904042944
0.05192430384939901,0.11034476249585609
0.05255250251899627,0.10988233366238764
0.05317710056580693,0.10941669727084805
0.05379808396584462,0.10894787810270182
0.05441543884587762,0.10847590098923109
0.05502915148358141,0.10800079081071128
0.055639208307686115,0.10752257249558654
0.056245595898120615,0.10704127101964399
0.05684830098615123,0.10655691140518762
0.05744731045451609,0.10606951872021192
0.0580426113375561,0.10557911807757389
0.05863419082133964,0.10508573463416608
0.05922203624378501,0.10458939359008723
0.059806135094776745,0.10409012018781397
0.06038647501627826,0.10358793971137115
0.06096304380243962,0.10308287748550225
0.06153582939970164,0.10257495887483886
0.062104819906894766,0.10206420928306995
0.06267000357533371,0.10155065415211113
0.06323136880890756,0.10103431896127328
0.06378890416416629,0.10051522922643034
0.06434259835040139,0.09999341049918778
0.06489244022972311,0.09946888836605014
0.06543841881713279,0.09894168844758858
0.06598052328059095,0.09841183639760817
0.06651874294108046,0.09787935790231507
0.06705306727266629,0.0973442786794831
0.0675834859025491,0.09680662447762127
0.06810998861111651,0.09626642107513957
0.06863256533198778,0.09572369427951634
0.06915120615205564,0.09517846992646442
0.06966590131152277,0.09463077387909781
0.07017664120393405,0.09408063202709827
0.07068341637620451,0.09352807028588177
0.07118621752864224,0.09297311459576532
0.07168503551496806,0.09241579092113333
0.07217986134232879,0.091856125249605
0.07267068617130841,0.09129414359120044
0.07315750131593247,0.09072987197750854
0.07364029824366988,0.09016333646085378
0.07411906857542899,0.08959456311346391
0.07459380408554979,0.0890235780266377
0.07506449670179158,0.08845040730991285
0.07553113850531619,0.08787507709023426
0.07599372173066629,0.08729761351112307
0.0764522387657401,0.08671804273184502
0.07690668215176114,0.08613639092657994
0.0773570445832434,0.08555268428359158
0.07780331890795211,0.08496694900439793
0.07824549812686063,0.08437921130294136
0.07868357539410209,0.08378949740476002
0.07911754401691719,0.08319783354615916
0.0795473974555969,0.08260424597338381
0.07997312932342188,0.08200876094179047
0.08039473338659603,0.08141140471502119
0.08081220356417684,0.08081220356417687
0.08122553392800064,0.08021118376699189
0.08163471870260332,0.07960837160700944
0.08203975226513743,0.07900379337275688
0.08244062914528397,0.07839747535692256
0.08283734402516044,0.07778944385553276
0.08322989173922361,0.07717972516713043
0.08361826727416935,0.07656834559195291
0.08400246576882665,0.0759553314311121
0.08438248251404774,0.07534070898577509
0.08475831295259426,0.07472450455634488
0.08512995267901849,0.07410674444164296
0.0854973974395402,0.07348745493809235
0.0858606431319198,0.07286666233890138
0.08621968580532616,0.07224439293324911
0.08657452166020105,0.07162067300547074
0.08692514704811825,0.07099552883424519
0.08727155847163942,0.07036898669178254
0.0876137525841644,0.06974107284301373
0.08795172618977837,0.06911181354478019
0.0882854762430939,0.0684812350450253
0.08861499984908879,0.06784936358198716
0.0889402942629399,0.06721622538339182
0.0892613568898526,0.06658184666564801
0.08957818528488565,0.06594625363304328
0.08989077715277193,0.06530947247694148
0.09019913034773515,0.06467152937498076
0.090503242873302,0.06403245049027359
0.09080311288210986,0.06339226197060813
0.09109873867571094,0.06275098994765013
0.09139011870437144,0.06210866053614706
0.09167725156686674,0.06146529983313333
0.09196013601027243,0.06082093391713677
0.09223877092975125,0.060175588847386524
0.09251315536833543,0.05952929066302266
0.09278328851670492,0.05888206538230737
0.09304916971296194,0.058233939001836904
0.09331079844240041,0.05758493749575616
0.09356817433727219,0.05693508681497365
0.09382129717654837,0.056284412886379295
0.0940701668856769,0.05563294161206243
0.09431478353633573,0.054980698868532865
0.09455514734618208,0.05432771050594235
0.09479125867859756,0.053674002347308465
0.09502311804242872,0.05301960018774023
0.09525072609172426,0.0523645297936648
0.09547408362546758,0.051708816902056316
0.09569319158730512,0.0510524872196673
0.09590805106527141,0.050395566422259876
0.0961186632915091,0.04973808015384074
0.09632502964198571,0.04908005402589697
0.09652715163620557,0.04842151361663421
0.0967250309369186,0.04776248447021601
0.09691866934982445,0.047102992096005755
0.09710806882327261,0.046443061967810534
0.0972932314479591,0.04578271952312604
0.09747415945661836,0.045121990162385196
0.09765085522371197,0.04446089924820648
0.09782332126511281,0.04379947210464627
0.0979915602377856,0.04313773401645213
0.0981555749394632,0.04247571022831884
0.09831536830831944,0.04181342594414566
0.09847094342263764,0.04115090632629637
0.09862230350047531,0.04048817649486144
0.09876945189932497,0.03982526152692225
0.09891239211577144,0.039162186455816796
0.09905112778514462,0.03849897627040871
0.09918566268116899,0.03783565591435789
0.09931600071560891,0.03717225028539343
0.09944214593791037,0.036508784234588726
0.09956410253483865,0.035845282565639396
0.09968187483011252,0.0351817700341423
0.0997954672840343,0.034518271346878814
0.09990488449311649,0.03385481116109799
0.1000101311897044,0.033191414083804494
0.1001112122415951,0.032528104671047116
0.10020813265165285,0.031864907427210785
0.10030089755742044,0.03120184680431049
0.10038951223072723,0.03053894720128776
0.10047398207729305,0.02987623296330996
0.10055431263632912,0.029213728381071072
0.1006305095801345,0.028551457690096774
0.10070257871368964,0.027889445070049635
0.10077052597424571,0.02722771464403933
0.10083435743091085,0.02656629047793351
0.1008940792842324,0.025905196579672433
0.10094969786577583,0.025244456898585683
0.10100121963769997,0.024584095324711643
0.10104865119232881,0.023924135688119474
0.10109199925171962,0.02326460175823451
0.10113127066722771,0.022605517243165018
0.10116647241906764,0.021946905789032595
0.10119761161587096,0.02128879097930518
0.10122469549424037,0.020631196334132976
0.10124773141830072,0.01997414530968636
0.10126672687924625,0.019317661297497485
0.10128168949488461,0.018661767623804008
0.1012926270091775,0.018006487548896707
0.10129954729177781,0.01735184426646797
0.10130245833756346,0.016697860902965444
0.10130136826616797,0.01604456051694678
0.10129628532150758,0.015391966098438199
0.10128721787130512,0.01474010056829604
0.10127417440661056,0.014088986777570407
0.10125716354131833,0.013438647506872669
0.10123619401168141,0.012789105465745283
0.10121127467582199,0.012140383292035643
0.10118241451323914,0.011492503551271079
0.10114962262431322,0.01084548873603863
0.10111290822980692,0.010199361265367387
0.10107228067036345,0.009554143484113188
0.10102774940600127,0.00890985766234719
0.10097932401560587,0.008266525994747522
0.10092701419641842,0.00762417059999319
0.10087082976352126,0.0069828135201624045
0.10081078064932036,0.006342476720132653
0.10074687690302472,0.005703182086985349
0.10067912869012273,0.005064951429412232
0.10060754629185546,0.0044278064771263925
0.10053214010468704,0.0037917688802751614
0.10045292063977203,0.0031568602088571217
0.10036989852241966,0.0025231019521422737
0.10028308449155555,0.0018905155180950989
0.10019248939917996,0.0012591222328008976
0.10009812420982353,0.0006289433398957762
0.1,2.4492935982947065e-17
0.09989812795765605,-0.0006276867098459856
0.09979251938161837,-0.0012540957967417633
0.09968318568103779,-0.0018792063524833151
0.0995701383748307,-0.0025029975541171873
0.09945338909111756,-0.003125448664490335
0.09933294956665896,-0.003746539032796681
0.09920883164628845,-0.004366248095120614
0.099081047282343,-0.004984555374977068
0.09894960853409068,-0.0056014404838478
0.0988145275671556,-0.0062168831217141365
0.09867581665294019,-0.006830863077587112
0.09853348816804487,-0.007443360230032829
0.09838755459368506,-0.00805435454769571
0.09823802851510575,-0.008663826089816843
0.0980849226209931,-0.009271755006750189
0.09792824970288387,-0.009878121540473878
0.09776802265457217,-0.010482906025099237
0.09760425447151361,-0.011086088887375395
0.09743695825022704,-0.011687650647190387
0.09726614718769393,-0.012287571918068951
0.0970918345807548,-0.01288583340766728
0.09691403382550402,-0.013482415918262046
0.09673275841668143,-0.01407730034723869
0.09654802194706191,-0.014670467687573945
0.09635983810684272,-0.015261899028315096
0.09616822068302809,-0.01585157555505682
0.09597318355881189,-0.016439478550412244
0.09577474071295775,-0.01702558939448197
0.09557290621917686,-0.01760988956531938
0.09536769424550375,-0.018192360639390785
0.09515911905366964,-0.01877298429203301
0.09494719499847354,-0.019351742297907624
0.09473193652715121,-0.01992861653145029
0.09451335817874214,-0.020503588967316595
0.09429147458345387,-0.02107664168082531
0.09406630046202483,-0.021647756848395858
0.09383785062508455,-0.022216916747983532
0.09360613997251191,-0.022784103759511128
0.0933711834927917,-0.02334930036529423
0.09313299626236836,-0.023912489150466815
0.09289159344499857,-0.024473652803398836
0.09264699029110114,-0.025032774116112967
0.09239920213710548,-0.025589835984695546
0.09214824440479752,-0.026144821409705428
0.09189413260066441,-0.026697713496576955
0.09163688231523669,-0.0272484954560207
0.09137650922242886,-0.027797150604419552
0.09111302907887815,-0.028343662364220854
0.0908464577232811,-0.02888801426432546
0.09057681107572892,-0.029430189940471158
0.09030410513704043,-0.0299701731356141
0.0900283559880936,-0.03050794770030499
0.08974957978915528,-0.031043497593061915
0.08946779277920922,-0.031576806880738606
0.08918301127528201,-0.032107859738890215
0.08889525167176834,-0.03263664045213238
0.08860453043975332,-0.033163133414499404
0.08831086412633384,-0.033687323129796866
0.08801426935393873,-0.034209194211949526
0.0877147628196464,-0.03472873138534693
0.08741236129450158,-0.03524591948518375
0.08710708162283036,-0.03576074345779667
0.08679894072155361,-0.03627318836099685
0.08648795557949907,-0.03678323936439876
0.08617414325671181,-0.03729088174974474
0.08585752088376337,-0.037796100911225365
0.08553810566105931,-0.03829888235579655
0.08521591485814568,-0.03879921170349101
0.08489096581301378,-0.03929707468772739
0.08456327593140374,-0.03979245715561419
0.08423286268610672,-0.04028534506825009
0.08389974361626595,-0.04077572450101986
0.0835639363266762,-0.041263581643886486
0.08322545848708232,-0.041748902801678915
0.08288432783147609,-0.042231674394376424
0.08254056215739261,-0.04271188295738737
0.08219417932520481,-0.04318951514182521
0.08184519725741685,-0.043664557714780346
0.08149363393795707,-0.0441369975595865
0.08113950741146887,-0.04460682167608471
0.0807828357826013,-0.04507401718088181
0.08042363721529809,-0.04553857130760555
0.08006192993208591,-0.046000471407155144
0.07969773221336121,-0.046459704947948405
0.07933106239667682,-0.04691625951616328
0.07896193887602695,-0.04737012281597657
0.07859038010113115,-0.047821282669798446
0.07821640457671795,-0.04826972701850151
0.07784003086180748,-0.048715443921646805
0.0774612775689922,-0.04915842155770611
0.07708016336371849,-0.049598648224278306
0.07669670696356612,-0.05003611233830297
0.07631092713752712,-0.05047080243626991
0.0759228427052845,-0.05090270717442306
0.07553247253648972,-0.05133181532896163
0.07513983555003897,-0.05175811579623694
0.0747449507133503,-0.05218159759294349
0.0743478370416379,-0.05260224985630849
0.07394851359718779,-0.05302006184427444
0.07354699948863165,-0.0534350229356793
0.07314331387022001,-0.05384712263043221
0.07273747594109588,-0.05425635054968409
0.0723295049445667,-0.054662696435995015
0.07191942016737646,-0.0550661501534968
0.07150724093897648,-0.0554667016880522
0.07109298663079743,-0.055864341147408104
0.07067667665551837,-0.05625905876134708
0.07025833046633785,-0.05665084488183218
0.06983796755624297,-0.05703968998314911
0.06941560745727834,-0.057425584662044074
0.06899126973981548,-0.057808519637856375
0.06856497401182093,-0.058188485752647776
0.06813673991812416,-0.05856547397132783
0.06770658713968614,-0.05893947538177351
0.06727453539286637,-0.0593104811949463
0.06684060442869018,-0.05967848274500461
0.0664048140321163,-0.06004347148941093
0.06596718402130364,-0.06040543900903611
0.0655277342468776,-0.060764377008259055
0.06508648459119747,-0.061120277315061484
0.06464345496762233,-0.061473131881119414
0.0641986653197778,-0.061822932781889925
0.06375213562082196,-0.06216967221669395
0.06330388587271227,-0.06251334250879437
0.06285393610547091,-0.06285393610547088
0.062402306376451964,-0.06319144557808931
0.06194901676960722,-0.06352586362216774
0.061494087394752255,-0.06385718305743852
0.06103753838683335,-0.06418539682790493
0.06057938990519366,-0.06451049800189486
0.06011966213283988,-0.06483247977210964
0.0596583752757089,-0.06515133545566906
0.05919554956193474,-0.0654670584941517
0.05873120524111567,-0.06577964245363156
0.05826536258358177,-0.06608908102471
0.05779804187966173,-0.0663953680225443
0.057329263438951554,-0.06669849738687085
0.056859047589582094,-0.06699846318202529
0.05638741467748762,-0.06729525959695787
0.055914385065674525,-0.06758888094524466
0.05543997913349033,-0.06787932166509497
0.05496421727589326,-0.06816657631935404
0.05448711990272202,-0.06845063959550202
0.0540087074379664,-0.06873150630564843
0.053529000319037325,-0.06900917138652313
0.053048018996038775,-0.06928362989946213
0.05256578393103964,-0.0695548770303898
0.05208231559734481,-0.06982290808979763
0.051597634478769284,-0.07008771851271732
0.05111176106891072,-0.07034930385869106
0.05062471587042368,-0.07060765981173707
0.050136519394294074,-0.0708627821803111
0.049647192159114666,-0.07111466689726378
0.04915675469036025,-0.07136331001979436
0.048665227519665025,-0.07160870772939927
0.0481726311840993,-0.0718508563318177
0.047678986225447695,-0.07208975225697246
0.04718431318948788,-0.07232539205890685
0.04668863262526972,-0.07255777241571777
0.04619196508439632,-0.07278689012948403
0.04569433112030441,-0.0730127421261915
0.045195751287547076,-0.07323532545565328
0.044696246141075556,-0.07345463729142696
0.044195836235524644,-0.07367067493072613
0.04369454212449538,-0.07388343579432993
0.043192384359842226,-0.07409291742648676
0.04268938349095899,-0.07429911749481488
0.04218556006406607,-0.07450203379019911
0.04168093462149981,-0.07470166422668262
0.04117552770100138,-0.07489800684135582
0.04066935983500758,-0.07509105979424052
0.04016245154994298,-0.0752808213681701
0.03965482336551225,-0.07546728996866624
0.039146495793993846,-0.0756504641238113
0.03863748933953585,-0.07583034248411644
0.03812782449745177,-0.07600692382238634
0.037617521753517555,-0.07618020703357993
0.037106601583271094,-0.07635019113466646
0.03659508445131127,-0.07651687526447858
0.03608299081059934,-0.07668025868356099
0.03557034110176181,-0.07684034077401494
0.03505715575239293,-0.07699712103933973
0.03454345517636086,-0.07715059910426905
0.03402925977311335,-0.07730077471460454
0.033514589926985756,-0.0774476477370448
0.03299946600650949,-0.07759121815901099
0.032483908363723425,-0.07773148608846796
0.03196793733348494,-0.07786845175374225
0.03145157323278385,-0.0780021155033357
0.03093483636005703,-0.07813247780573539
0.03041774699450428,-0.07825953924922005
0.029900325395406924,-0.0783833005416621
0.02938259180144678,-0.07850376251032623
0.028864566430026602,-0.07862092610166448
0.02834626947659343,-0.07873479238110674
0.027827721113962135,-0.07884536253284818
0.02730894149164097,-0.07895263785963282
0.026789950735159353,-0.07905661978253292
0.026270768945396625,-0.07915730984072512
0.02575141619791231,-0.07925470969126279
0.025231912542279248,-0.0793488211088442
0.0247122780014173,-0.0794396459855776
0.02419253257092871,-0.07952718633074234
0.023672696218436564,-0.07961144427054617
0.023152788882923627,-0.07969242204787907
0.0226328304740734,-0.0797701220220635
0.02211284087161351,-0.07984454666860065
0.021592839924660403,-0.07991569857891338
0.021072847451065545,-0.07998358046008561
0.02055288323676484,-0.08004819513459763
0.02003296703512869,-0.08010954554005827
0.01951311856631396,-0.08016763472893347
0.018993357516619177,-0.08022246586827093
0.01847370353784033,-0.0802740422394215
0.017954176246629015,-0.08032236723775699
0.01743479522385328,-0.08036744437238431
0.016915580013959083,-0.08040927726585637
0.01639655012433557,-0.08044786965387905
0.015877725024680885,-0.08048322538501511
0.015359124146370955,-0.08051534842038431
0.014840766881829401,-0.08054424283336034
0.014322672583901477,-0.08056991280926393
0.01380486056522766,-0.08059236264505298
0.013287350097621203,-0.08061159674900882
0.012770160411447512,-0.08062761964041938
0.012253310695004708,-0.08064043594925889
0.011736820093908099,-0.08065005041586397
0.011220707710475532,-0.08065646789060676
0.010704992603115011,-0.08065969333356442
0.01018969378571576,-0.08065973181418519
0.009674830227040594,-0.08065658851095156
0.009160420850120296,-0.08065026871103964
0.00864648453165124,-0.08064077780997557
0.00813304010139514,-0.0806281213112885
0.007620106341580161,-0.08061230482616033
0.007107701986306096,-0.08059333407307222
0.006595845720950605,-0.08057121487744784
0.006084556181577697,-0.08054595317129354
0.005573851954350786,-0.08051755499283496
0.005063751574944622,-0.08048602648615093
0.004554273527963325,-0.08045137390080379
0.004045436246358244,-0.08041360359146678
0.0035372581108500424,-0.08037272201754825
0.0030297574493517014,-0.08032873574281264
0.002522952536395857,-0.08028165143499852
0.002016861592563171,-0.08023147586543339
0.0015115027839139785,-0.08017821590864548
0.0010068942214225176,-0.08012187854197243
0.0005030539604130397,-0.0800624708451671
2.4492935982947065e-17,-0.08
-0.0005022497174706837,-0.07993447328985909
-0.0010036773069769583,-0.07986589809934633
-0.0015042649413733108,-0.07979428191387143
-0.002003994851940639,-0.07971963231924244
-0.0025028493289345572,-0.07964195700125351
-0.0030008107221286173,-0.07956126374526984
-0.00349786144135756,-0.07947756043580945
-0.003993983957056413,-0.07939085505612221
-0.004489160800796208,-0.07930115568776609
-0.004983374565818469,-0.07920847051018028
-0.005476607907565801,-0.07911280780025579
-0.005968843544210157,-0.07901417593190285
-0.006460064257177948,-0.07891258337561598
-0.0069502528916727535,-0.07880803869803578
-0.007439392357194882,-0.07870055056150829
-0.007927465628058022,-0.0785901277236414
-0.008414455743903714,-0.07847677903685864
-0.00890034581021147,-0.07836051344795018
-0.009385118998807652,-0.07824133999762126
-0.009868758548370334,-0.07811926782003764
-0.010351247764931706,-0.07799430614236873
-0.010832570022377204,-0.07786646428432792
-0.011312708762942077,-0.0777357516577102
-0.011791647497704573,-0.07760217776592733
-0.012269369807076836,-0.07746575220354023
-0.012745859341291833,-0.07732648465578904
-0.013221099820887388,-0.07718438489812048
-0.013695075037189003,-0.07703946279571249
-0.014167768852786271,-0.07689172830299687
-0.014639165202009767,-0.0767411914631788
-0.015109248091402051,-0.07658786240775442
-0.015578001600187725,-0.0764317513560255
-0.016045409880738937,-0.07627286861461202
-0.016511457159038432,-0.07611122457696212
-0.016976127735139516,-0.07594682972285971
-0.01743940598362203,-0.07577969461792983
-0.017901276354047403,-0.07560982991314118
-0.018361723371407256,-0.07543724634430696
-0.018820731636571594,-0.07526195473158306
-0.01927828582673293,-0.07508396597896365
-0.01973437069584677,-0.07490329107377498
-0.020188971075069367,-0.07471994108616674
-0.02064207187319215,-0.07453392716860094
-0.021093658077073068,-0.07434526055533894
-0.02154371475206389,-0.07415395256192615
-0.021992227042436523,-0.07396001458467404
-0.02243918017180192,-0.07376345810014115
-0.022884559443531228,-0.07356429466461038
-0.023328350241168135,-0.07336253591356573
-0.023770538028842086,-0.07315819356116567
-0.024211108351675947,-0.0729512793997152
-0.024650046836191125,-0.07274180529913554
-0.025087339190709344,-0.07252978320643168
-0.025522971205750374,-0.07231522514515837
-0.025956928754428548,-0.07209814321488314
-0.026389197792841976,-0.07187854959064888
-0.026819764360463613,-0.07165645652243245
-0.027248614580523762,-0.07143187633460336
-0.027675734660393077,-0.071204821425379
-0.0281011108919601,-0.07097530426627875
-0.028524729652006062,-0.07074333740157603
-0.028946577402576203,-0.07050893344774836
-0.029366640691347787,-0.07027210509292572
-0.029784906151994188,-0.07003286509633712
-0.030201360504545995,-0.06979122628775525
-0.030615990555749477,-0.069547201566939
-0.031028783199419072,-0.06930080390307539
-0.03143972541678937,-0.06905204633421819
-0.03184880427686169,-0.06880094196672609
-0.03225600693674786,-0.06854750397469848
-0.03266132064201054,-0.06829174559940973
-0.03306473272699946,-0.06803368014874213
-0.033466230615185395,-0.06777332099661643
-0.03386580181948878,-0.06751068158242175
-0.03426343394260734,-0.06724577541044283
-0.034659114677336955,-0.06697861604928691
-0.0350528318068921,-0.06670921713130787
-0.035444573205220785,-0.06643759235202965
-0.035834326837316646,-0.06616375546956786
-0.036222080759527486,-0.06588772030404988
-0.036607823119859675,-0.06560950073703381
-0.03699154215828012,-0.06532911071092536
-0.03737322620701352,-0.06504656422839389
-0.037752863690836684,-0.06476187535178674
-0.03813044312736854,-0.06447505820254265
-0.03850595312735826,-0.06418612696060272
-0.038879382394967014,-0.06389509586382165
-0.039250719728048944,-0.0636019792073761
-0.039619954018426766,-0.06330679134317274
-0.039987074252163926,-0.06300954667925485
-0.04035206950983412,-0.06271025967920725
-0.040714928966786024,-0.06240894486156051
-0.04107564189340512,-0.06210561679919365
-0.041434197655371034,-0.06180029011873612
-0.041790585713913045,-0.06149297949996743
-0.04214479562605925,-0.061183699675217446
-0.04249681704488419,-0.06087246542876412
-0.04284663971975281,-0.06055929159623024
-0.04319425349655864,-0.06024419306398028
-0.043539648317960956,-0.05992718476851463
-0.043882814223616486,-0.059608281695863984
-0.04422374135040824,-0.05928749888098197
-0.04456241993266988,-0.058964851407137614
-0.04489884030240807,-0.05864035440530542
-0.04523299288951853,-0.058314023053556506
-0.04556486822200101,-0.05798587257644686
-0.04589445692616897,-0.05765591824440588
-0.04622174972685561,-0.057324175373124044
-0.04654673744761767,-0.05699065932293849
-0.04686941101093303,-0.056655385498219836
-0.04718976143839713,-0.05631836934675602
-0.0475077798509136,-0.05597962635913721
-0.04782345746888325,-0.05563917206813807
-0.0481367856123868,-0.05529702204810147
-0.0484477557013664,-0.054953191914319424
-0.04875635925580176,-0.05460769732241448
-0.049062587895882866,-0.05426055396772057
-0.04936643334218013,-0.05391177758466184
-0.04966788741580853,-0.05356138394613299
-0.04996694203859037,-0.05320938886287681
-0.05026358923321289,-0.05285580818286261
-0.05055782112338228,-0.05250065779066376
-0.05084962993397468,-0.05214395360683405
-0.051139007991182574,-0.05178571158728427
-0.05142594772265803,-0.05142594772265797
-0.05171044165765147,-0.05106467803770715
-0.051992482427148226,-0.05070191859066615
-0.05227206276399902,-0.05033768547262738
-0.05254917550304902,-0.049971994806914374
-0.052823813581261723,-0.049604862748455686
-0.05309597003783924,-0.04923630548315852
-0.05336563801433962,-0.04886633922728109
-0.05363281075478949,-0.04849498022680555
-0.053897481605793544,-0.04812224475681006
-0.0541596440166396,-0.047748149120841375
-0.05441929153940142,-0.04737270965028548
-0.054676417829035436,-0.0469959427037404
-0.054931016643476105,-0.046617864666386434
-0.0551830818437257,-0.046238491949358106
-0.05543260739394167,-0.04585784098911437
-0.0556795873615193,-0.04547592824680983
-0.05592401591717118,-0.045092770207665306
-0.05616588733500269,-0.04470838338033837
-0.05640519599258378,-0.0443227842962938
-0.056641936371017235,-0.043935989509173955
-0.0568761030550025,-0.043548015594169466
-0.05710769073289702,-0.04315887914738897
-0.0573366941967723,-0.04276859678523022
-0.05756310834246762,-0.04237718514374977
-0.05778692816963908,-0.04198466087803381
-0.058008148781805394,-0.04159104066156864
-0.05822676538638968,-0.04119634118561116
-0.05844277329475777,-0.04080057915855967
-0.05865616792225266,-0.04040377130532455
-0.05886694478822501,-0.04000593436669971
-0.05907509951606067,-0.039607085098733084
-0.05928062783320337,-0.03920724027209878
-0.059483525571174846,-0.038806416671467975
-0.05968378866559041,-0.0384046310948812
-0.059881413156171265,-0.03800190035312037
-0.06007639518675285,-0.037598241269081144
-0.06026873100528973,-0.03719367067714568
-0.060458416963856704,-0.03678820542255552
-0.060645449518645825,-0.03638186236078549
-0.060829825229960714,-0.03597465835691665
-0.06101154076220584,-0.03556661028501144
-0.06119059288387369,-0.035157735027486994
-0.061366978467526485,-0.034748049474491664
-0.061540694489775886,-0.03433757052327927
-0.06171173803125797,-0.03392631507758565
-0.06188010627660495,-0.03351430004700484
-0.062045796514413026,-0.03310154234636657
-0.06220880613720696,-0.03268805889511305
-0.06236913264140063,-0.032273866616677464
-0.06252677362725384,-0.03185898243786301
-0.06268172679882636,-0.03144342328822104
-0.06283398996392682,-0.0310272060994325
-0.06298356103405958,-0.03061034780468722
-0.06313043802436687,-0.030192865338065776
-0.06327461905356781,-0.029774775633921138
-0.06341610234389355,-0.02935609562626179
-0.06355488622101924,-0.028936842248134392
-0.06369096911399184,-0.028517032431008244
-0.0638243495551546,-0.028096683104160653
-0.06395502618006838,-0.027675811194061355
-0.0640829977274283,-0.027254433623760628
-0.06420826303897806,-0.026832567312275374
-0.06433082105941991,-0.026410229173977774
-0.06445067083632111,-0.025987436117984833
-0.06456781152001746,-0.025564205047547084
-0.06468224236351221,-0.025140552859441088
-0.06479396272237256,-0.0247164964433599
-0.06490297205462175,-0.024292052681307005
-0.06500926992062842,-0.023867238446988702
-0.06511285598299138,-0.023442070605210488
-0.06521373000642214,-0.023016566011271587
-0.06531189185762303,-0.022590741510362243
-0.06540734150516188,-0.02216461393696207
-0.065500079019344,-0.021738200114237733
-0.06559010457207955,-0.021311516853444675
-0.06567741843674836,-0.020884580953326994
-0.06576202098806079,-0.020457409199520386
-0.06584391270191538,-0.020030018363955373
-0.06592309415525278,-0.01960242520426259
-0.06599956602590673,-0.019174646463177302
-0.06607332909245096,-0.018746698867948105
-0.0661443842340432,-0.018318599129744467
-0.0662127324302657,-0.017890363943065632
-0.06627837476096196,-0.017462009985153015
-0.06634131240607061,-0.01703355391540106
-0.06640154664545554,-0.016605012374771286
-0.06645907885873283,-0.016176401985206867
-0.06651391052509407,-0.01574773934904926
-0.06656604322312684,-0.01531904104845503
-0.06661547863063123,-0.014890323644815132
-0.06666221852443337,-0.01446160367817571
-0.06670626478019578,-0.014032897666658571
-0.06674761937222391,-0.013604222105886058
-0.06678628437326985,-0.01317559346840442
-0.06682226195433255,-0.012747028203110591
-0.06685555438445477,-0.012318542734679609
-0.06688616403051666,-0.011890153462994301
-0.06691409335702635,-0.011461876762575313
-0.06693934492590692,-0.011033728982013869
-0.06696192139628052,-0.010605726443405565
-0.06698182552424893,-0.010177885441785701
-0.066999060162671,-0.00975022224456697
-0.06701362826093715,-0.00932275309097691
-0.06702553286474013,-0.008895494191499901
-0.06703477711584309,-0.00846846172731783
-0.06704136425184426,-0.00804167184975488
-0.06704529760593848,-0.007615140679722141
-0.06704658060667558,-0.007188884307165255
-0.06704521677771563,-0.006762918790513214
-0.06704120973758114,-0.006337260156128899
-0.06703456319940594,-0.005911924397762124
-0.06702528097068122,-0.005486927476002566
-0.06701336695299825,-0.005062285317737362
-0.06699882514178813,-0.004638013815608155
-0.0669816596260585,-0.004214128827470697
-0.06696187458812711,-0.003790646175856803
-0.06693947430335238,-0.003367581647437691
-0.066914463139861,-0.0029449509924893563
-0.06688684555827237,-0.002522769924359728
-0.06685662611142017,-0.0021010541189384786
-0.06682380944407085,-0.0016798192141267566
-0.0667884002926392,-0.001259080809312568
-0.06675040348490094,-0.0008388544648432705
-0.06670982393970228,-0.00041915570150493183
-0.06666666666666667,-2.4492935982947062e-17
-0.06662093676589854,0.00041859719957083234
-0.06657263942768417,0.0008366204982257963
-0.06652177993218956,0.001254054538616661
-0.06646836364915559,0.0016708840055409274
-0.06641239603759012,0.0020870936264537885
-0.06635388264545745,0.0025026681719743427
-0.06629282910936461,0.0029175924563945156
-0.0662292411542452,0.003331851338181009
-0.06616312459304009,0.0037454297204787402
-0.0660944853263756,0.00415831255161011
-0.0660233293422386,0.004570484825572779
-0.06594966271564909,0.004981931582535135
-0.0658734916083298,0.005392637909329638
-0.06579482226837334,0.0058025889399434885
-0.06571366102990628,0.006211769856007486
-0.06563001431275066,0.006620165887283335
-0.06554388862208298,0.007027762312146342
-0.06545529054809014,0.007434544458068603
-0.06536422676562303,0.007840497702098029
-0.06527070403384723,0.008245607471335735
-0.06517472919589129,0.008649859243411098
-0.06507630917849219,0.009053238546953874
-0.06497545099163826,0.009455730962065229
-0.06487216172820959,0.009857322120784528
-0.06476644856361559,0.010257997707556156
-0.0646583187554304,0.010657743459690939
-0.06454777964302542,0.011056545167828004
-0.0644348386471993,0.011454388676392369
-0.06431950326980575,0.011851259884050775
-0.06420178109337835,0.012247144744165031
-0.06408167978075337,0.01264202926524234
-0.06395920707468974,0.01303589951138424
-0.06383437079748677,0.01342874160273193
-0.0637071788505993,0.013820541715909726
-0.06357763921425066,0.014211286084465211
-0.0634457599470428,0.014600960999308656
-0.06331154918556453,0.01498955280914704
-0.06317501514399701,0.015377047920918315
-0.06303616611371707,0.015763432800221428
-0.06289501046289811,0.016148693971743816
-0.06275155663610871,0.016532818019687333
-0.06260581315390883,0.016915791588190413
-0.06245778861244391,0.01729760138174829
-0.06230749168303669,0.017678234165629778
-0.062154931111776265,0.018057676766293145
-0.06200011571910579,0.018435916071796718
-0.06184305439940728,0.018812939032208847
-0.06168375612058416,0.0191887326600152
-0.06152222992364228,0.019563284030521242
-0.061358484922267975,0.01993658028225465
-0.06119253030240457,0.020308608617363253
-0.0610243753218263,0.02067935630201096
-0.06085402930971059,0.02104881066677019
-0.0606815016662075,0.02141695910701329
-0.060506801862008075,0.021783789083298446
-0.060329939437909666,0.022149288121755536
-0.060150924004379706,0.022513443814467526
-0.05996976524111763,0.022876243819849106
-0.05978647289661393,0.02323767586302408
-0.05960105678770845,0.023597727736197262
-0.05941352679914549,0.023956387299026334
-0.05922389288312795,0.02431364247898846
-0.05903216505886851,0.024669481271746414
-0.05883835341214006,0.025023891741509076
-0.0586424680948231,0.02537686202139168
-0.058444519324451945,0.02572838031377159
-0.058244517383759,0.02607843489064119
-0.05804247262021657,0.02642701409395943
-0.0578383954455779,0.026774106335997812
-0.057632296335415285,0.027119700099686093
-0.057424185828657076,0.027463783938953483
-0.05721407452712284,0.027806346479066973
-0.05700197309505633,0.02814737641696765
-0.0567878922586572,0.028486862521603016
-0.056571842805610645,0.028824793634256968
-0.05635383558461581,0.029161158668876037
-0.05613388150491157,0.029495946612394304
-0.05591199153580188,0.029829146525052724
-0.05568817670617839,0.030160747540718062
-0.05546244810404198,0.030490738867197182
-0.055234816876022774,0.03081910978654853
-0.05500529422689797,0.03114584965539135
-0.054773891419108676,0.031470947905210996
-0.054540619772274944,0.031794394042661704
-0.054305490662709434,0.03211617764986561
-0.054068515522928906,0.032436288384710354
-0.05382970584116545,0.03275471598114108
-0.05358907316087478,0.03307145024945191
-0.053346629080244366,0.03338648107657233
-0.05310238525169906,0.033699798426351985
-0.052856353381405985,0.03401139233984132
-0.05260854522877777,0.034321252935569625
-0.052358972605974385,0.03462937040981979
-0.052107647377403615,0.03493573503690005
-0.05185458145922019,0.03524033716941257
-0.051599786818823795,0.03554316723851854
-0.05134327547435516,0.0358442157542011
-0.051085059494191724,0.03614347330552366
-0.050825150996441144,0.036440930560886556
-0.05056356214843423,0.03673657826827955
-0.05030030516621626,0.03703040725553145
-0.05003539231403729,0.037322408430556675
-0.04976883590384097,0.037612572781598554
-0.049500648294752835,0.03790089137746916
-0.0492308418925664,0.03818735536778667
-0.048959429149229114,0.038471955983208815
-0.04868642256232657,0.038754684535663525
-0.04841183467456621,0.039035532418575825
-0.048135678073258796,0.03931449110709287
-0.0478579653898006,0.039591552158303664
-0.04757870929915274,0.0398667072114577
-0.04729792251932057,0.04013994798817893
-0.04701561781083212,0.040411266292676926
-0.04673180797621463,0.04068065401195514
-0.04644650585947122,0.04094810311601556
-0.046159724345555875,0.041213605658060065
-0.04587147635984781,0.041477153774688934
-0.0455817748676251,0.041738739686095434
-0.04529063287353678,0.0419983556962581
-0.04499806342107484,0.04225599419312888
-0.04470407959204482,0.04251164764881855
-0.04440869450603619,0.04276530861977836
-0.044111921319891036,0.04301696974697919
-0.04381377322717279,0.04326662375608674
-0.043514263457633755,0.04351426345763364
-0.04321340527668198,0.04375988174718852
-0.04291121198484774,0.04400347160552127
-0.04260769691724849,0.04424502609876575
-0.04230287344305398,0.04448453837857863
-0.041996754964950214,0.044722001682295204
-0.041689354918603344,0.04495740933308147
-0.041380686772121617,0.04519075474008417
-0.04107076402551872,0.04542203139857555
-0.04075960021017457,0.045651232890096774
-0.04044720888829674,0.04587835288259691
-0.040133603652381215,0.046103385130568685
-0.039818798124671914,0.046326323475181515
-0.03950280595662058,0.046547161844410705
-0.03918564082834567,0.04676589425316345
-0.038867316448090924,0.046982514803401716
-0.03854784655168341,0.04719701768426165
-0.03822724490199146,0.04740939717216955
-0.03790552528838183,0.047619647630954796
-0.03758270152617604,0.04782776351195979
-0.03725878745610801,0.0480337393541453
-0.03693379694377921,0.0482375697841941
-0.03660774387911509,0.04843924951661023
-0.036280642175820395,0.04863877335381528
-0.03595250577083449,0.04883613618624142
-0.03562334862378627,0.049031332992421045
-0.035293184716449134,0.04922435883907295
-0.03496202805219543,0.049415208881185425
-0.034629892655450134,0.049603878362096336
-0.0342967925711462,0.04979036261356871
-0.0339627418641771,0.04997465705586474
-0.033627754618851986,0.05015675719781475
-0.0332918449383483,0.050336658636884156
-0.032955026944165904,0.05051435705923648
-0.03261731477558024,0.05068984823979319
-0.03227872258909613,0.050863128042290096
-0.03193926455790097,0.05103419241933068
-0.03159895487131742,0.051203037412436335
-0.031257807734258035,0.051369659152092254
-0.0309158373666771,0.051534053857791584
-0.030573058003025354,0.051696217838074675
-0.0302294838917024,0.0518561474905663
-0.029885129294510447,0.05201383930200905
-0.029540008486108625,0.052169289848292895
-0.02919413575346503,0.05232249579448296
-0.02884752539531235,0.0524734538948421
-0.028500191721600173,0.05262216099285197
-0.028152149052950614,0.05276861402122922
-0.027803411720111106,0.052912810001939925
-0.027453994063410318,0.053054746046209335
-0.02710391043221182,0.053194419354529385
-0.026753175184369368,0.05333182721666257
-0.026401802685682967,0.05346696701164192
-0.02604980730935232,0.05359983620776945
-0.025697203435435377,0.05373043236260885
-0.025344005450301927,0.05385875312297736
-0.024990227746092088,0.053984796224932546
-0.0246358847201715,0.05410855949375716
-0.024280990774590012,0.05423004084393954
-0.023925560315538233,0.05434923827915185
-0.02356960775280587,0.05446614989222444
-0.023213147499241065,0.05458077386511682
-0.022856193970207203,0.054693108468886496
-0.022498761583045146,0.0548031520636527
-0.022140864756530498,0.054910903098559
-0.021782517910336075,0.05501636011173081
-0.021423735464491195,0.05511952173023127
-0.02106453183884455,0.05522038667001255
-0.020704921452525706,0.05531895373586485
-0.020344918723407136,0.05541522182136211
-0.019984538067568922,0.055509189908803824
-0.019623793898760938,0.05560085706915476
-0.019262700627869386,0.055690222461980236
-0.018901272662379807,0.05577728533537952
-0.018539524405844998,0.055862045025914894
-0.01817747025734987,0.05594450095853844
-0.017815124610980188,0.05602465264651493
-0.017452501855290015,0.0561024996913421
-0.017089616372769914,0.05617804178266767
-0.01672648253931796,0.056251278698202775
-0.016363114723708393,0.05632221030363304
-0.01599952728706484,0.05639083655252554
-0.015635734582330123,0.056457157486233735
-0.01527175095374114,0.05652117323379821
-0.01490759073630091,0.05658288401184523
-0.014543268255254609,0.05664229012448137
-0.014178797825564499,0.056699391963185596
-0.013814193751385775,0.05675419000669825
-0.013449470325545387,0.05680668482090637
-0.01308464182901867,0.05685687705872681
-0.012719722530410801,0.05690476745998524
-0.012354726685434393,0.05695035685129333
-0.011989668536393782,0.05699364614592149
-0.011624562311665155,0.05703463634366977
-0.011259422225180874,0.057073328530734976
-0.010894262475914287,0.057109723879574914
-0.010529097247364155,0.05714382364876988
-0.010163940707042853,0.05717562918288066
-0.009798807005962428,0.05720514191230402
-0.009433710278125654,0.05723236335312457
-0.009068664640013357,0.057257295106964506
-0.00870368419007862,0.05727993886082931
-0.00833878300823697,0.057300296386951416
-0.007973975155360937,0.05731836954263028
-0.007609274672775222,0.057334160270069774
-0.0072446955817516735,0.05734767059621259
-0.006880251883008181,0.05735890263257155
-0.0065159575562056685,0.05736785857505822
-0.006151826559449658,0.05737454070380835
-0.005787872828789758,0.057378951383004625
-0.005424110277724162,0.057381093060696255
-0.0050605527967018124,0.05738096826861592
-0.004697214252628466,0.05737857962199366
-0.004334108488373636,0.05737392981936789
-0.0039712493222774856,0.05736702164239363
-0.0036086505476617945,0.05735785795564779
-0.003246325932339172,0.05734644170643165
-0.002884289218126787,0.057332775924570464
-0.002522554120359402,0.05731686372221025
-0.002161134327404495,0.057298708293611764
-0.001800043500179286,0.05727831291494164
-0.0014392952716687482,0.05725568094406071
-0.001078903246445862,0.057230815820309616
-0.0007188810001917766,0.057203721064291536
-0.00035924207922016956,0.057174400277652214
-2.4492935982947062e-17,0.05714285714285714
0.00035883175131695645,0.05710909542296613
0.0007172397193694734,0.05707311896140503
0.0010752104800575214,0.05703493168173467
0.0014327306410112464,0.05699453758741733
0.0017897868420585577,0.05695194076158015
0.0021463657556909763,0.056907145366776164
0.002502454087527905,0.056860155644742436
0.0028580385767786,0.05681097591615573
0.003213105996704044,0.056759610580385166
0.0035676431550746793,0.05670606411524269
0.003921636894628416,0.05665034107673056
0.004275074093526273,0.05659244609878626
0.004627941665805864,0.05653238389302495
0.004980226561833481,0.05647015924847916
0.0053319157687542985,0.056405777031335994
0.005682996310940844,0.056339242184671574
0.006033455250439158,0.056270559728183296
0.006383279687414103,0.05619973475791903
0.006732456760591902,0.056126772446004156
0.007080973647700741,0.05605167804036599
0.00742881756591094,0.05597445686445548
0.007775975772270763,0.055895114316966775
0.008122435564142789,0.05581365587155392
0.008468184279636762,0.05573008707654534
0.008813209298041202,0.055644413554655645
0.009157498040252458,0.055556641002695265
0.009501037969202788,0.05546677519127732
0.00984381659028545,0.05537482196452224
0.010185821451778316,0.05528078723975997
0.010527040145265443,0.0551846770072297
0.010867460306056159,0.05508649732977733
0.01120706961360306,0.054986254342550334
0.011545855791917019,0.05488395425269054
0.011883806609980669,0.05477960333902429
0.01222090988215925,0.05467320795175055
0.012557153468610353,0.054564774512126386
0.012892525275690538,0.05445430951215035
0.013227013256360384,0.05434181951424353
0.013560605410587352,0.054227311150928215
0.013893289785746074,0.05411079112450454
0.014225054477017404,0.05399226620672447
0.014555887627784475,0.05387174323846393
0.014885777430026456,0.053749229129392645
0.015214712124711557,0.05362473085764134
0.015542680002185462,0.05349825546946759
0.01586966940255988,0.053369810078918486
0.01619566871609743,0.05323940186749198
0.01652066638359484,0.05310703808379548
0.016844650896763423,0.05297272604320283
0.017167610798608166,0.05283647312750854
0.01748953468380366,0.052698286784580495
0.017810411199068166,0.05255817452801025
0.018130229043535364,0.05241614393676122
0.018448976969123416,0.05227220265481511
0.018766643780902537,0.05212635839081583
0.019083218337459365,0.051978618917711765
0.01939868955125951,0.0518289920723958
0.019713046389007137,0.05167748575534362
0.02002627787200361,0.05152410793024937
0.020338373076501503,0.05136886662366031
0.020649321134058495,0.0512117699246086
0.020959111231887487,0.05105282598424161
0.021267732613204433,0.050892043015450354
0.021575174577574525,0.050729429292495624
0.021881426481255083,0.05056499315063259
0.02218647773753642,0.05039874298573337
0.0224903178170803,0.05023068725390769
0.022792936248255437,0.05006083447112189
0.023094322617471442,0.04988919321281568
0.02339446656950943,0.04971577211351758
0.023693357807850587,0.049540579866458136
0.0239909860950018,0.04936362522318173
0.024287341252819585,0.04918491699315612
0.02458241316283067,0.04900446404338072
0.02487619176655044,0.04882227529799279
0.0251686670657989,0.048638359737872096
0.025459829123013575,0.04845272640024386
0.025749668061560826,0.048265384378279735
0.026038174066043637,0.048076342820697476
0.0263253373826074,0.04788561093135866
0.02661114831924253,0.04769319796886517
0.02689559724608576,0.04749911324615316
0.027178674595716865,0.047303366130086774
0.027460370863454726,0.04710596604104885
0.02774067660764966,0.04690692245253098
0.028019582449973105,0.04670624489072181
0.028297079075705434,0.04650394293409338
0.02857315723402039,0.046300026212986525
0.028847807738267145,0.04609450440919434
0.02912102146624973,0.04588738725554436
0.029392789360503827,0.045678684535479054
0.02966310242857056,0.04546840608263524
0.029931951743267998,0.0452565617804217
0.030199328442960305,0.04504316156159504
0.030465223731822786,0.04482821540783534
0.03072962888010596,0.04461173334931895
0.030992535224395778,0.0443937254642909
0.03125393416787156,0.04417420187863554
0.03151381718056109,0.04395317276544592
0.03177217579959313,0.04373064834459177
0.03202900162944679,0.04350663888228641
0.03228428634219859,0.04328115469065212
0.03253802167776712,0.04305420612728391
0.03279019944415339,0.042825803594813194
0.033040811517680645,0.0425959575404685
0.03328984984322918,0.04236467845563683
0.03353730643447019,0.04213197687542213
0.033783173374095754,0.0418978633782037
0.03402744281404648,0.04166234858519279
0.03427010697573604,0.041425443159988626
0.034511158150273155,0.04118715780813276
0.03475058869868123,0.04094750327666207
0.03498839105211365,0.04070649035366201
0.035224557712068456,0.04046412986781675
0.03545908125059792,0.04022043268796033
0.03569195431051718,0.039975409722625026
0.03592316960560907,0.03972907191958961
0.03615271992082571,0.03948143026542688
0.03638059811248902,0.03923249578504865
0.03660679710848598,0.038982279541251996
0.03683130990846331,0.03873079263426223
0.03705412958401729,0.038478046201277157
0.03727524927888266,0.03822405141600809
0.037494662209116784,0.03796881948822231
0.037712361663282484,0.03771236166328259
0.037928341002627215,0.03745468922168699
0.038142593661258904,0.037195813478608106
0.03835511314632096,0.036935745783429404
0.03856589303816104,0.03667449751928416
0.03877492699050062,0.03641208010258981
0.03898220873059855,0.03614850498258483
0.039187732059414115,0.0358837836408621
0.039391490851765194,0.03561792759090392
0.039593479056485206,0.03535094837761426
0.039793690696576164,0.035082857576851485
0.03999211986935856,0.03481366679496066
0.04018876074662016,0.03454338766830301
0.040383607574758854,0.03427203186278841
0.04057665467492589,0.03399961107340308
0.04076789644316339,0.03372613702374028
0.04095732735054117,0.03345162146552749
0.04114494194328879,0.03317607617815538
0.041330734842925904,0.03289951296820462
0.04151470074638959,0.03262194366897224
0.041696834426157736,0.03234338013999885
0.041877130730371095,0.03206383426659306
0.042055584582950466,0.03178331795935823
0.04223219098371321,0.03150184315371542
0.04240694500848451,0.031219421809429212
0.04257984180920774,0.03093606591013018
0.04275087661405021,0.030651787462839312
0.042920044727507004,0.030366598497490464
0.04308734153050196,0.030080511066452483
0.04325276248048457,0.029793537244052426
0.04341630311152559,0.029505689126096045
0.043577959034407775,0.029216978829390814
0.043737725936715856,0.028927418491265334
0.04389559958292143,0.02863702026909175
0.04405157581446668,0.028345796339804937
0.044205650549843746,0.02805375889942386
0.044357819784672035,0.02776092016257117
0.04450807959177259,0.027467292361992447
0.04465642612123859,0.02717288774807691
0.04480285560050433,0.026877718588375413
0.04494736433440952,0.026581797167121342
0.04508994870526281,0.026285135784747414
0.04523060517289984,0.025987746757406924
0.04536933027474064,0.025689642416490712
0.04550612062584265,0.025390835108146503
0.0456409729189512,0.025091337192797727
0.04577388392454744,0.02479116104466106
0.04590485049089243,0.024490319051266096
0.04603386954406946,0.0241888236129723
0.046160938088022,0.023886687142489104
0.046286053204590547,0.023583922064392023
0.04640921205354433,0.023280540814643414
0.04653041187261212,0.022976555840109075
0.046649649977508895,0.022671979598077385
0.046766923761959685,0.022366824555778125
0.04688223069772122,0.022061103189900125
0.046995568334599495,0.021754827986111242
0.0471069343004656,0.021448011438575807
0.047216326301267555,0.021140666049474992
0.047323742121040215,0.02083280432852442
0.04742917962191117,0.020524438792495117
0.047532636744104864,0.020215581964731544
0.04763411150594296,0.019906246374671945
0.04773360200384198,0.01959644455736853
0.04783110641230848,0.019286189053006712
0.04792662298393045,0.01897549240642679
0.048020150049366855,0.018664367166643284
0.04811168601733328,0.01835282588636714
0.04820122937458531,0.018040881121526433
0.04828877868589887,0.017728545430787907
0.048374332594047574,0.017415831375079262
0.04845788981977723,0.017102751517111287
0.048539449161777326,0.016789318420901055
0.048619009496650115,0.016475544651294107
0.04869656977887604,0.016161442773489305
0.048772129040777094,0.01584702535256143
0.04884568639247663,0.015532304952986832
0.04891724102185672,0.015217294138167747
0.04898679219451257,0.014902005469957588
0.049054339253703984,0.014586451508187125
0.04911988162030398,0.014270644810190787
0.04918341879274466,0.013954597930333651
0.04924495034696013,0.013638323419538845
0.04930447593632653,0.013321833824816073
0.04936199529159954,0.013005141688789312
0.04941750822084853,0.012688259549227237
0.049471014609388374,0.012371199938572509
0.049522514419708154,0.012053975383472198
0.04957200769139718,0.011736598404309262
0.04961949454106807,0.011419081514734307
0.04966497516227721,0.011101437221198145
0.0497084498254422,0.010783678022484958
0.04974991887775659,0.010465816409246638
0.04978938274310197,0.010147864863536962
0.04982684192195705,0.00982983585834735
0.049862296991303984,0.009511741857143442
0.0498957486045322,0.009193595313401175
0.04992719749133902,0.008875408670145855
0.049956644457627875,0.008557194359489836
0.04998409038540365,0.008238964802172472
0.0500095362326652,0.007920732407100277
0.050032983033295245,0.007602509570888514
0.05005443189694744,0.007284308677402759
0.05007388400893079,0.006966142097302266
0.05009134063009128,0.006648022187583813
0.0501068030966908,0.006329961291126465
0.050120272820283376,0.0060119717362377536
0.05013175128758872,0.005694065836199911
0.05014124006036303,0.0053762558888179966
0.050148740775267146,0.0050585541759684705
0.050154255143731986,0.004740972963149333
0.05015778495182137,0.004423524499030389
0.05015933206009209,0.00410622101500545
0.050158898403451405,0.0037890747247451635
0.05015648599101183,0.0034720978237509073
0.0501520969059433,0.003155302488910227
0.0501457333053227,0.0028387008780524883
0.05013739741998079,0.00252230512950646
0.05012709155434645,0.0022061273616591176
0.05011481808628832,0.0018901796725142655
0.05010057946695397,0.0015744741392545668
0.050084378220606206,0.001259022817802514
0.05006621694445714,0.0009438377423840395
0.0500460983084993,0.0006289309250927085
0.05002402505533453,0.00031431435545568035
0.05,2.4492935982947065e-17

